Multipath-based Localization and Tracking considering Off-Body Channel Effects

This paper deals with multipath-based positioning and tracking in off-body channels. An analysis of the effects introduced by the human body and the implications on positioning and tracking is presented based on channel measurements obtained in an indoor scenario. It shows the influence of the radio signal bandwidth on the human body induced field of view (FOV) and the number of multipath components (MPCs) detected and estimated by a deterministic maximum likelihood (ML) algorithm. A multipath-based positioning and tracking algorithm is proposed that associates these estimated MPC parameters with floor plan features and exploits a human body-dependent FOV function. The proposed algorithm is able to provide accurate position estimates even for an off-body radio channel in a multipath-prone environment with the signal bandwidth found to be a limiting factor.

==> figures/m120_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-1.tsv <==
0	0.00111111111111128
0	0.086666666666666
1	0.0877777777777773
1	0.390000000000001
2	0.391111111111112
2	0.661111111111111
3	0.662222222222223
3	0.853333333333333
4	0.854444444444445
4	0.93
5	0.931111111111111
5	0.971111111111112
6	0.972222222222221
6	0.985555555555555
7	0.986666666666666
7	0.993333333333334
8	0.994444444444445
8	0.997777777777777
9	0.998888888888889
9	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-2.tsv <==
0	0.00111111111111128
0	0.121111111111111
1	0.122222222222222
1	0.561111111111111
2	0.562222222222222
2	0.885555555555555
3	0.886666666666667
3	0.985555555555556
4	0.986666666666666
4	0.996666666666667
5	0.997777777777777
5	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-3.tsv <==
0	0.00111111111111128
0	0.17
1	0.171111111111111
1	0.384444444444444
2	0.385555555555555
2	0.603333333333333
3	0.604444444444445
3	0.755555555555556
4	0.756666666666666
4	0.864444444444445
5	0.865555555555556
5	0.934444444444445
6	0.935555555555556
6	0.977777777777778
7	0.978888888888889
7	0.988888888888889
8	0.99
8	0.995555555555555
9	0.996666666666666
9	0.998888888888889
10	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-4.tsv <==
0	0.00111111111111128
0	0.226666666666667
1	0.227777777777778
1	0.535555555555556
2	0.536666666666667
2	0.858888888888889
3	0.86
3	0.972222222222222
4	0.973333333333334
4	0.993333333333333
5	0.994444444444444
5	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-5.tsv <==
10	0.00111111111111128
10	0.0266666666666673
11	0.0277777777777786
11	0.494444444444445
12	0.495555555555555
12	0.946666666666667
13	0.947777777777778
13	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-6.tsv <==
10	0.00111111111111128
10	0.0933333333333337
11	0.094444444444445
11	0.736666666666666
12	0.737777777777778
12	0.991111111111111
13	0.992222222222223
13	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-1.tsv <==
0	0.00111111111111128
0	0.025555555555556
1	0.0266666666666673
1	0.145555555555555
2	0.146666666666667
2	0.347777777777777
3	0.348888888888888
3	0.562222222222223
4	0.563333333333333
4	0.737777777777778
5	0.738888888888889
5	0.85
6	0.851111111111111
6	0.923333333333334
7	0.924444444444445
7	0.965555555555556
8	0.966666666666667
8	0.984444444444444
9	0.985555555555555
9	0.992222222222223
10	0.993333333333334
10	0.998888888888889
12	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-2.tsv <==
0	0.00111111111111128
0	0.0388888888888888
1	0.04
1	0.265555555555555
2	0.266666666666667
2	0.628888888888889
3	0.63
3	0.853333333333333
4	0.854444444444445
4	0.963333333333334
5	0.964444444444444
5	0.997777777777777
6	0.998888888888889
6	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-3.tsv <==
0	0.00111111111111128
0	0.0755555555555549
1	0.0766666666666662
1	0.212222222222222
2	0.213333333333333
2	0.352222222222222
3	0.353333333333333
3	0.518888888888888
4	0.52
4	0.640000000000001
5	0.641111111111112
5	0.783333333333333
6	0.784444444444444
6	0.863333333333333
7	0.864444444444445
7	0.92
8	0.921111111111111
8	0.95888888888889
9	0.960000000000001
9	0.975555555555555
10	0.976666666666667
10	0.988888888888889
11	0.99
11	0.993333333333334
12	0.994444444444445
12	0.995555555555555
13	0.996666666666666
13	0.998888888888889
14	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-4.tsv <==
0	0.00111111111111128
0	0.103333333333333
1	0.104444444444445
1	0.302222222222222
2	0.303333333333333
2	0.642222222222223
3	0.643333333333333
3	0.865555555555556
4	0.866666666666667
4	0.967777777777778
5	0.968888888888889
5	0.992222222222223
6	0.993333333333334
6	0.996666666666666
7	0.997777777777777
7	0.998888888888889
8	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-1.tsv <==
0	0.00111111111111128
0	0.00222222222222257
1	0.00333333333333385
1	0.0100000000000016
2	0.0111111111111128
2	0.0399999999999991
3	0.0411111111111104
3	0.0844444444444434
4	0.0855555555555547
4	0.177777777777777
5	0.178888888888888
5	0.284444444444443
6	0.285555555555554
6	0.420000000000002
7	0.421111111111109
7	0.545555555555556
8	0.546666666666667
8	0.671111111111109
9	0.672222222222221
9	0.785555555555554
10	0.786666666666665
10	0.867777777777778
11	0.86888888888889
11	0.905555555555555
12	0.906666666666666
12	0.946666666666665
13	0.947777777777777
13	0.966666666666665
14	0.967777777777776
14	0.977777777777778
15	0.978888888888889
15	0.99111111111111
16	0.992222222222221
16	0.997777777777777
18	0.998888888888889
18	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-2.tsv <==
0	0.00111111111111128
0	0.00444444444444514
1	0.00555555555555642
1	0.0533333333333328
2	0.0544444444444441
2	0.193333333333333
3	0.194444444444445
3	0.417777777777777
4	0.418888888888889
4	0.694444444444445
5	0.695555555555556
5	0.887777777777778
6	0.888888888888889
6	0.976666666666667
7	0.977777777777778
7	0.998888888888889
9	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-3.tsv <==
0	0.00111111111111128
0	0.0100000000000016
1	0.0111111111111128
1	0.0488888888888894
2	0.0500000000000007
2	0.129999999999999
3	0.13111111111111
3	0.215555555555557
4	0.216666666666665
4	0.286666666666665
5	0.287777777777777
5	0.363333333333333
6	0.364444444444445
6	0.443333333333335
7	0.444444444444443
7	0.515555555555554
8	0.516666666666666
8	0.606666666666666
9	0.607777777777777
9	0.695555555555554
10	0.696666666666665
10	0.761111111111113
11	0.762222222222221
11	0.826666666666668
12	0.827777777777779
12	0.883333333333333
13	0.884444444444444
13	0.927777777777777
14	0.928888888888888
14	0.952222222222222
15	0.953333333333333
15	0.969999999999999
16	0.97111111111111
16	0.982222222222223
17	0.983333333333334
17	0.989999999999998
18	0.99111111111111
18	0.997777777777777
19	0.998888888888889
21	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-4.tsv <==
0	0.00111111111111128
0	0.0144444444444449
1	0.0155555555555562
1	0.0955555555555563
2	0.0966666666666658
2	0.29111111111111
3	0.292222222222222
3	0.558888888888889
4	0.56
4	0.826666666666666
5	0.827777777777778
5	0.942222222222222
6	0.943333333333333
6	0.98
7	0.981111111111112
7	0.992222222222223
8	0.993333333333334
8	0.996666666666666
9	0.997777777777777
9	0.998888888888889
10	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-1.tsv <==
1	0.00111111111110773
1	0.00222222222222257
2	0.0033333333333303
2	0.00555555555555287
3	0.00666666666666771
3	0.0122222222222206
4	0.0133333333333354
4	0.0288888888888863
5	0.0300000000000011
5	0.0588888888888874
6	0.0600000000000023
6	0.0833333333333357
7	0.0844444444444434
7	0.123333333333335
8	0.124444444444443
8	0.175555555555555
9	0.176666666666669
9	0.221111111111114
10	0.222222222222221
10	0.288888888888891
11	0.289999999999999
11	0.369999999999997
12	0.371111111111112
12	0.458888888888886
13	0.460000000000001
13	0.541111111111114
14	0.542222222222222
14	0.637777777777778
15	0.638888888888886
15	0.707777777777778
16	0.708888888888886
16	0.768888888888888
17	0.770000000000003
17	0.827777777777776
18	0.828888888888891
18	0.875555555555557
19	0.876666666666665
19	0.903333333333336
20	0.904444444444444
20	0.928888888888892
21	0.93
21	0.951111111111111
22	0.952222222222225
22	0.961111111111109
23	0.962222222222223
23	0.973333333333336
24	0.974444444444444
24	0.981111111111112
25	0.982222222222219
25	0.988888888888887
26	0.990000000000002
26	0.993333333333332
28	0.995555555555555
28	0.99666666666667
31	0.997777777777777
31	0.998888888888892
32	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-2.tsv <==
1	0.00111111111111128
1	0.0111111111111111
2	0.0122222222222224
2	0.0600000000000005
3	0.0611111111111118
3	0.158888888888889
4	0.16
4	0.331111111111111
5	0.332222222222223
5	0.586666666666666
6	0.587777777777777
6	0.811111111111112
7	0.812222222222223
7	0.942222222222222
8	0.943333333333333
8	0.99
9	0.991111111111112
9	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-3.tsv <==
1	0.00111111111110773
1	0.00666666666666771
2	0.00777777777777544
2	0.0244444444444412
3	0.025555555555556
3	0.0622222222222248
4	0.0633333333333326
4	0.111111111111114
5	0.112222222222222
5	0.166666666666664
6	0.167777777777779
6	0.240000000000002
7	0.24111111111111
7	0.287777777777777
8	0.288888888888891
8	0.332222222222221
9	0.333333333333336
9	0.383333333333333
10	0.384444444444448
10	0.443333333333335
11	0.444444444444443
11	0.49666666666667
12	0.497777777777777
12	0.556666666666665
13	0.55777777777778
13	0.586666666666666
14	0.587777777777781
14	0.635555555555555
15	0.63666666666667
15	0.684444444444445
16	0.685555555555553
16	0.729999999999997
17	0.731111111111112
17	0.782222222222224
18	0.783333333333331
18	0.834444444444443
19	0.835555555555558
19	0.878888888888888
20	0.880000000000003
20	0.893333333333331
21	0.894444444444446
21	0.907777777777781
22	0.908888888888889
22	0.931111111111115
23	0.932222222222222
23	0.94222222222222
24	0.943333333333335
24	0.958888888888886
25	0.960000000000001
25	0.966666666666669
26	0.967777777777776
26	0.979999999999997
27	0.981111111111112
27	0.985555555555557
28	0.986666666666665
28	0.99111111111111
30	0.993333333333332
30	0.99666666666667
32	0.997777777777777
33	0.998888888888892
35	1


==> figures/m120_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-4.tsv <==
1	0.00111111111111128
1	0.0266666666666673
2	0.0277777777777786
2	0.13111111111111
3	0.132222222222222
3	0.365555555555556
4	0.366666666666667
4	0.635555555555555
5	0.636666666666667
5	0.836666666666666
6	0.837777777777777
6	0.942222222222222
7	0.943333333333333
7	0.974444444444444
8	0.975555555555555
8	0.99
9	0.991111111111112
9	0.997777777777777
10	0.998888888888889
10	1


==> figures/m120_cdf/m120_cdf-1.tsv <==
0	0.00111111111111106
0.00095147491507408	0.00222222222222213
0.00339385105734857	0.00333333333333341
0.00430374007258782	0.0066666666666666
0.0055409272464908	0.00888888888888895
0.00689615704690905	0.0122222222222221
0.00699213349667605	0.0155555555555555
0.00760407672962415	0.0177777777777777
0.00876356147786872	0.018888888888889
0.0091654210233314	0.02
0.00980416276535112	0.0277777777777777
0.0110108328818168	0.0311111111111111
0.011856700751679	0.0377777777777777
0.0127024522771604	0.04
0.0129133138765212	0.0411111111111111
0.0136387581331967	0.0422222222222222
0.0137009704725026	0.0433333333333334
0.0141889395810828	0.0444444444444445
0.0153261755722665	0.0533333333333332
0.0156936059986488	0.0555555555555556
0.0161542609637879	0.0577777777777777
0.0163577362647478	0.0611111111111111
0.0170219539710925	0.0622222222222222
0.0171498937259948	0.0644444444444445
0.0176425105988522	0.0655555555555556
0.0182656186405314	0.0722222222222222
0.0184765098553992	0.0744444444444445
0.0191020456793536	0.0866666666666667
0.0195632910943238	0.0900000000000001
0.0196429412481525	0.0911111111111111
0.0203542547726572	0.0933333333333333
0.0211966054349955	0.103333333333333
0.0219092397857974	0.108888888888889
0.0222782554909837	0.11
0.0227456939324855	0.116666666666667
0.0232442612358326	0.117777777777778
0.023596149376339	0.122222222222222
0.0253825180165554	0.134444444444444
0.0255715032208974	0.136666666666667
0.0262047650052577	0.142222222222222
0.0262744951431684	0.144444444444444
0.0268529765356125	0.145555555555556
0.0279064713235919	0.162222222222222
0.0290705149689294	0.182222222222222
0.0292762934711079	0.184444444444444
0.0293982837962374	0.188888888888889
0.0297101392325458	0.191111111111111
0.0297738041013944	0.194444444444444
0.030157537432409	0.195555555555555
0.0307024818388923	0.202222222222222
0.0310881963855891	0.206666666666667
0.0314909232572276	0.215555555555556
0.0317609237630616	0.218888888888889
0.0321012219547752	0.226666666666667
0.0325248457546587	0.227777777777778
0.0329002080094714	0.231111111111111
0.033648881164154	0.232222222222222
0.034223337685704	0.235555555555556
0.0348786677122306	0.242222222222222
0.0351427919944252	0.244444444444444
0.0357520800767057	0.245555555555556
0.0364105237983601	0.25
0.0369090263356266	0.251111111111111
0.0371669764064235	0.254444444444444
0.0376306657988525	0.26
0.0379979896839095	0.264444444444444
0.0383543962848261	0.266666666666667
0.0385993368956026	0.268888888888889
0.0395608061435262	0.274444444444444
0.0400064022342008	0.284444444444444
0.0405421268872259	0.287777777777778
0.0409554635561007	0.291111111111111
0.0415075129962781	0.293333333333333
0.0417011509743292	0.297777777777778
0.0421934922535809	0.3
0.0432391078569916	0.307777777777778
0.0447956318311258	0.32
0.0451506938055568	0.323333333333333
0.045224617809156	0.324444444444445
0.0461244648651709	0.327777777777778
0.0463204207199732	0.33
0.0463660144319742	0.331111111111111
0.046869701388202	0.332222222222222
0.047184634539472	0.335555555555556
0.0476728522287142	0.336666666666667
0.048205366961438	0.345555555555556
0.0484637515059387	0.347777777777778
0.0508379764399491	0.373333333333333
0.0515371535169464	0.375555555555556
0.0526480185844822	0.385555555555556
0.0532162898642896	0.386666666666667
0.0535951980426153	0.388888888888889
0.054165550144355	0.391111111111111
0.0544324515420271	0.393333333333333
0.0562544410305104	0.405555555555556
0.0568520770970213	0.407777777777778
0.0581294372835068	0.41
0.0583434123738997	0.415555555555556
0.058789708869305	0.418888888888889
0.059147112411329	0.422222222222222
0.0598983721342061	0.423333333333333
0.0602980784421685	0.428888888888889
0.0611261385081516	0.436666666666667
0.0631599326611019	0.442222222222222
0.0634195514007005	0.444444444444444
0.0636934756264702	0.446666666666667
0.0639571453781425	0.45
0.0647008911355837	0.452222222222222
0.0647770740069187	0.454444444444444
0.0653947891323186	0.455555555555555
0.0655918403136317	0.457777777777778
0.0662610122647258	0.46
0.0662685970761545	0.461111111111111
0.0666646142806606	0.463333333333333
0.0669122866666079	0.465555555555556
0.0673647513832769	0.467777777777778
0.0673850117046282	0.468888888888889
0.0687142451612974	0.47
0.0693079463567647	0.472222222222222
0.070036675152406	0.473333333333333
0.0719092018677097	0.481111111111111
0.0723291801973971	0.485555555555556
0.0730510260620705	0.488888888888889
0.0743932264758347	0.491111111111111
0.0749172125252706	0.494444444444444
0.0761629354014475	0.498888888888889
0.0771859907962038	0.5
0.0776237072274291	0.502222222222222
0.0779963994919024	0.504444444444444
0.0780886924549229	0.505555555555556
0.0805991809922386	0.512222222222222
0.0811222511875034	0.513333333333333
0.0833560144243695	0.515555555555556
0.0840542908167969	0.518888888888889
0.0842392016396842	0.521111111111111
0.0858419949879086	0.524444444444444
0.0870545871185546	0.527777777777778
0.0879346989458039	0.528888888888889
0.0882254846433603	0.531111111111111
0.0893434527609285	0.534444444444444
0.0914367706956722	0.537777777777778
0.0918458179626822	0.54
0.0920889069295827	0.542222222222222
0.0927790525678285	0.543333333333333
0.0931491897204615	0.545555555555556
0.0945858521605356	0.547777777777778
0.0947147798775962	0.548888888888889
0.0954190032565898	0.551111111111111
0.0956734976907367	0.554444444444445
0.0962172177067251	0.556666666666667
0.0963821873947064	0.558888888888889
0.0970050718322495	0.562222222222222
0.0973253681050117	0.563333333333333
0.0980581479865577	0.564444444444445
0.0983479007468688	0.565555555555556
0.0992050259050239	0.566666666666667
0.100203570726468	0.57
0.100858136454137	0.571111111111111
0.101083923436707	0.573333333333333
0.102623118048125	0.574444444444445
0.103164740779508	0.575555555555556
0.10362609481229	0.577777777777778
0.104213530836006	0.58
0.104555096442218	0.581111111111111
0.104562046863911	0.582222222222222
0.105005338546557	0.583333333333333
0.105960394054154	0.584444444444445
0.106402309484517	0.586666666666667
0.106550853726303	0.588888888888889
0.108059999551038	0.593333333333333
0.11003434878465	0.595555555555556
0.110335079202231	0.596666666666667
0.112442456704126	0.597777777777778
0.113376385764238	0.598888888888889
0.114474019873507	0.601111111111111
0.11657641531972	0.603333333333333
0.11685257720534	0.604444444444445
0.117434037540886	0.605555555555556
0.117569138864731	0.606666666666667
0.118783235407263	0.608888888888889
0.119528049378065	0.61
0.119736188281304	0.611111111111111
0.120392777427923	0.612222222222222
0.120612294039262	0.613333333333333
0.121533278467248	0.614444444444445
0.123248218398844	0.62
0.125281990270127	0.621111111111111
0.126105462257951	0.622222222222222
0.126613108094922	0.624444444444445
0.127861776650009	0.625555555555556
0.131970974040053	0.626666666666667
0.133100544183518	0.627777777777778
0.133625494632352	0.628888888888889
0.134689273250812	0.63
0.136238873222238	0.633333333333333
0.138705193634462	0.634444444444445
0.138920667802219	0.635555555555556
0.140293473041021	0.636666666666667
0.140765982567477	0.638888888888889
0.141138807808655	0.642222222222222
0.141720727406479	0.643333333333333
0.144416391755364	0.645555555555556
0.144435545825189	0.646666666666667
0.145988590949118	0.648888888888889
0.146013338044366	0.65
0.146904364259629	0.651111111111111
0.147443778942703	0.652222222222222
0.147964721303722	0.656666666666667
0.148549191151556	0.657777777777778
0.14938719209455	0.662222222222222
0.1510030023775	0.663333333333333
0.151548328159058	0.665555555555556
0.152295874860601	0.666666666666667
0.155182848921299	0.668888888888889
0.156109234790641	0.672222222222222
0.156917128088025	0.673333333333333
0.158109459358578	0.674444444444444
0.159055449905438	0.677777777777778
0.160156804396405	0.678888888888889
0.160777440696297	0.68
0.160961647539991	0.682222222222222
0.162979503135324	0.685555555555556
0.163144521752991	0.686666666666667
0.164328636506389	0.687777777777778
0.166275137066943	0.688888888888889
0.168132846024157	0.695555555555556
0.171144477785256	0.697777777777778
0.171557869775284	0.7
0.173107448318993	0.701111111111111
0.176310239822221	0.702222222222222
0.176381008773215	0.703333333333333
0.17754714122337	0.704444444444444
0.177984065715587	0.705555555555556
0.179454592935928	0.706666666666667
0.180174198497984	0.707777777777778
0.182992597692045	0.708888888888889
0.183377215687836	0.71
0.185056126964687	0.711111111111111
0.185615370670835	0.712222222222222
0.187522893227269	0.714444444444444
0.18845464338389	0.716666666666667
0.188743598798746	0.717777777777778
0.189574624680327	0.718888888888889
0.189585282724846	0.72
0.190305675000597	0.721111111111111
0.192117464571015	0.725555555555556
0.192666711745683	0.726666666666667
0.195376235315148	0.727777777777778
0.195422441872417	0.728888888888889
0.1957947238428	0.73
0.197145546078281	0.731111111111111
0.19742027831899	0.732222222222222
0.200814175040941	0.733333333333333
0.201777767593965	0.734444444444444
0.204217778186891	0.735555555555556
0.204305538049766	0.736666666666667
0.204945985297003	0.737777777777778
0.20671486102172	0.738888888888889
0.206762598124549	0.74
0.207569921856858	0.741111111111111
0.210104528129619	0.742222222222222
0.210444253431889	0.743333333333333
0.211152306667881	0.744444444444444
0.211752612551813	0.746666666666667
0.212167082262489	0.747777777777778
0.212168870913156	0.748888888888889
0.215740111388907	0.75
0.216681266622927	0.751111111111111
0.21702656739163	0.752222222222222
0.222368745080314	0.753333333333333
0.222936820638177	0.755555555555556
0.224868795726213	0.756666666666667
0.225032194996245	0.757777777777778
0.226010757675948	0.758888888888889
0.23036288653105	0.76
0.23289161618702	0.761111111111111
0.233285156956119	0.762222222222222
0.236828476756275	0.763333333333333
0.237636952292226	0.764444444444444
0.239343290647084	0.765555555555556
0.239596507088838	0.766666666666667
0.241610057547341	0.767777777777778
0.242195647793195	0.77
0.244682842506605	0.771111111111111
0.248031385389191	0.774444444444444
0.251234212676404	0.775555555555556
0.25321186745103	0.776666666666667
0.255918198352732	0.777777777777778
0.256259965317942	0.78
0.258055468938663	0.781111111111111
0.258674865811194	0.782222222222222
0.260200449243457	0.783333333333333
0.267801234706732	0.785555555555556
0.269593498182669	0.787777777777778
0.269776080832814	0.788888888888889
0.275625684043159	0.79
0.278939152518128	0.791111111111111
0.280543876738275	0.792222222222222
0.287208320697748	0.793333333333333
0.29084143110523	0.794444444444445
0.292620734395589	0.795555555555556
0.295428492575461	0.796666666666667
0.296746217450939	0.797777777777778
0.296803391955637	0.798888888888889
0.297198258797942	0.8
0.301201845798247	0.801111111111111
0.307450958934774	0.802222222222222
0.307620326406776	0.803333333333333
0.310171395089389	0.804444444444445
0.320486338303334	0.805555555555556
0.320592799062165	0.807777777777778
0.324292541524545	0.808888888888889
0.325903424671671	0.81
0.32937282481409	0.811111111111111
0.33139390041186	0.812222222222222
0.338635306177676	0.813333333333333
0.343909030485519	0.814444444444445
0.34565389321968	0.815555555555556
0.348075276227299	0.816666666666667
0.349369831642426	0.818888888888889
0.351522720105795	0.82
0.351859364089141	0.821111111111111
0.355684043013944	0.822222222222222
0.355858156494372	0.823333333333333
0.357214386587071	0.824444444444445
0.360544412010768	0.825555555555556
0.375453970474548	0.826666666666667
0.37642563271432	0.827777777777778
0.37868323479471	0.828888888888889
0.379101295204148	0.83
0.383480498125336	0.831111111111111
0.385499126831806	0.832222222222222
0.386687428193623	0.833333333333333
0.390998860777566	0.834444444444445
0.392302095123941	0.835555555555556
0.392815695437539	0.836666666666667
0.392960180958694	0.837777777777778
0.396761824516669	0.84
0.39716356576489	0.842222222222222
0.403800108473577	0.844444444444445
0.404033977861062	0.846666666666667
0.404738955350497	0.847777777777778
0.412221324097978	0.848888888888889
0.415008519522953	0.851111111111111
0.425232022391012	0.852222222222222
0.428285342147878	0.853333333333333
0.436063650695922	0.854444444444445
0.438001752099386	0.855555555555556
0.448284745663756	0.856666666666667
0.454640559488874	0.857777777777778
0.456849126907491	0.86
0.477932731682466	0.861111111111111
0.479230340130181	0.862222222222222
0.524684307913428	0.863333333333333
0.602442426739205	0.864444444444445
0.604096731843345	0.865555555555556
0.611912901043928	0.866666666666667
0.664258049920257	0.867777777777778
0.68400626891647	0.868888888888889
0.698343178399989	0.87
0.758286603402409	0.871111111111111
0.760628598496477	0.872222222222222
0.809376130018808	0.873333333333333
0.843143671038191	0.875555555555556
0.892648063296172	0.876666666666667
0.895500774794996	0.877777777777778
0.933540189959735	0.878888888888889
0.953363060593312	0.88
0.954014908305989	0.881111111111111
0.989714175672446	0.882222222222222
0.993718884684929	0.883333333333333
1.01557452635855	0.884444444444445


==> figures/m120_cdf/m120_cdf-2.tsv <==
0	0.00111111111111106
0.00134941920187481	0.00222222222222213
0.00193789150664614	0.00444444444444447
0.00226768318867765	0.00555555555555554
0.00319460556473272	0.0066666666666666
0.00364125972119922	0.00777777777777788
0.00366165283073316	0.00888888888888895
0.00444080427509252	0.0111111111111111
0.00519340975739802	0.0144444444444445
0.00616705243476878	0.0155555555555555
0.00626250859497746	0.0166666666666666
0.00777790086601793	0.02
0.00779974200997047	0.0211111111111111
0.00846313007996646	0.0233333333333334
0.00889608206389014	0.0277777777777777
0.00896598768845402	0.028888888888889
0.00938728923433252	0.03
0.0102143409031019	0.0311111111111111
0.0102633520449926	0.0322222222222222
0.0115326031739151	0.0333333333333334
0.0118784592607259	0.0366666666666666
0.0119334939427673	0.0377777777777777
0.0124179474647041	0.038888888888889
0.0128204484396774	0.0422222222222222
0.0137407861319252	0.0477777777777777
0.0138338414010188	0.0533333333333332
0.0143506886091125	0.0544444444444445
0.0147245399573692	0.0577777777777777
0.0149009760206409	0.0600000000000001
0.0153023374926788	0.0622222222222222
0.0157408095158176	0.068888888888889
0.0166787964204393	0.0811111111111111
0.0170288235623441	0.0822222222222222
0.0173075283744035	0.0855555555555556
0.0184605615084772	0.0955555555555556
0.0191514955318561	0.0966666666666667
0.0200595218248023	0.11
0.0208711110382984	0.118888888888889
0.0211289914505268	0.121111111111111
0.0214981107107408	0.125555555555556
0.0217822209186367	0.13
0.0225172137875869	0.137777777777778
0.0231628665100574	0.141111111111111
0.0234679996887361	0.146666666666667
0.023758666904679	0.148888888888889
0.0241184438714399	0.155555555555556
0.0245722560340613	0.158888888888889
0.0248101858675014	0.162222222222222
0.0257848048744924	0.172222222222222
0.0260386289916528	0.175555555555555
0.026650253720603	0.181111111111111
0.0271497481360228	0.182222222222222
0.0276041030794834	0.187777777777778
0.0282090195633045	0.204444444444444
0.0285893122327212	0.206666666666667
0.028954177289966	0.21
0.0294810772382765	0.222222222222222
0.030205712058567	0.228888888888889
0.0304982657510313	0.232222222222222
0.0310347492464162	0.237777777777778
0.0317439164808226	0.247777777777778
0.0324186998562876	0.261111111111111
0.032868629051334	0.262222222222222
0.0331908478244665	0.266666666666667
0.0335118943857433	0.268888888888889
0.0339232808116994	0.277777777777778
0.0341564172964925	0.28
0.0345870777498132	0.286666666666667
0.0348443319829226	0.288888888888889
0.0356495579840617	0.301111111111111
0.0375007007437713	0.321111111111111
0.037751677933398	0.326666666666667
0.0380519526872949	0.33
0.0383186455703353	0.333333333333333
0.0388562596444699	0.334444444444445
0.040280872202098	0.352222222222222
0.0405416890132597	0.356666666666667
0.0405600974128899	0.358888888888889
0.0409502828800035	0.36
0.0411589021081205	0.363333333333333
0.0416295165401477	0.364444444444445
0.0421404521620554	0.367777777777778
0.0424281938613984	0.368888888888889
0.0427031515407237	0.373333333333333
0.0428133089906981	0.375555555555556
0.0433372384051489	0.376666666666667
0.044095890350961	0.385555555555556
0.0442907166490327	0.387777777777778
0.0447184905408264	0.392222222222222
0.0454096062266849	0.401111111111111
0.0457891493105513	0.405555555555556
0.046445283204033	0.415555555555556
0.0466900374802015	0.417777777777778
0.0475232272059061	0.424444444444444
0.0478706993570934	0.426666666666667
0.0480843706195797	0.432222222222222
0.0489829914473559	0.442222222222222
0.0493425926028073	0.45
0.0495193238186018	0.454444444444444
0.0501058965391266	0.455555555555555
0.0504592207507986	0.464444444444444
0.0523503288607094	0.484444444444444
0.0536329150670596	0.494444444444444
0.0545134064269168	0.496666666666667
0.0547154093747517	0.498888888888889
0.0550197759101529	0.504444444444444
0.0559145548265467	0.511111111111111
0.0578611343142406	0.531111111111111
0.0582044218609552	0.533333333333333
0.0587840792538104	0.536666666666667
0.0590168431234201	0.537777777777778
0.0595990229595544	0.538888888888889
0.0620747869834557	0.558888888888889
0.0624704602284669	0.56
0.0627192420139386	0.562222222222222
0.0631412938717546	0.563333333333333
0.0638208934633697	0.57
0.0645206144255452	0.576666666666667
0.0651977351944792	0.577777777777778
0.066268743464529	0.582222222222222
0.0669915674248989	0.583333333333333
0.0693015775201813	0.59
0.0699945299348426	0.591111111111111
0.0700133151724671	0.592222222222222
0.0706485121604095	0.594444444444445
0.0709153639309632	0.598888888888889
0.0711856486293294	0.601111111111111
0.0715498898160538	0.603333333333333
0.0724107341638098	0.604444444444445
0.0725290704404289	0.606666666666667
0.0729361019147481	0.607777777777778
0.0730028054605025	0.61
0.0737177418972672	0.611111111111111
0.074119940236073	0.616666666666667
0.0750832516791708	0.62
0.0756554472755848	0.621111111111111
0.0765621370439113	0.622222222222222
0.0770065421608612	0.623333333333333
0.0779746653028914	0.624444444444445
0.0784601372482374	0.625555555555556
0.0784946215410227	0.626666666666667
0.0800116920495304	0.63
0.0802070728149324	0.632222222222222
0.0809709594387529	0.633333333333333
0.081097460162826	0.634444444444445
0.0822864476621055	0.635555555555556
0.0823803068449915	0.636666666666667
0.0836288284541011	0.637777777777778
0.0840761106750438	0.638888888888889
0.0842930636990329	0.642222222222222
0.0845449133446754	0.643333333333333
0.0858293175267846	0.644444444444445
0.0859354624960214	0.646666666666667
0.0863027878968272	0.647777777777778
0.0864073344771916	0.65
0.0877561581874819	0.654444444444445
0.0888782651299704	0.658888888888889
0.0893767946023871	0.66
0.0893915613259502	0.661111111111111
0.0898801742681696	0.663333333333333
0.089949658519421	0.664444444444444
0.0919668000941152	0.665555555555556
0.093157729888574	0.667777777777778
0.093459809150535	0.668888888888889
0.0946479289229032	0.671111111111111
0.0954190032565898	0.674444444444444
0.0965029117650695	0.675555555555556
0.0968805658096719	0.68
0.097266777133215	0.681111111111111
0.0973272773001455	0.682222222222222
0.098689488108995	0.685555555555556
0.0996736545836125	0.686666666666667
0.100938342308126	0.688888888888889
0.103285890340892	0.691111111111111
0.103640079483302	0.693333333333333
0.105582411798321	0.697777777777778
0.105966511301277	0.7
0.106536399037715	0.701111111111111
0.106702568245463	0.703333333333333
0.107242892404661	0.704444444444444
0.107483494900515	0.706666666666667
0.108432972388144	0.711111111111111
0.110547098888131	0.714444444444444
0.110666423123911	0.715555555555556
0.111653281365038	0.716666666666667
0.113486529055143	0.717777777777778
0.113694087289876	0.718888888888889
0.114540681226775	0.72
0.114551240982921	0.721111111111111
0.116015720957926	0.722222222222222
0.116342922473621	0.724444444444444
0.117144759013145	0.725555555555556
0.117506743427982	0.728888888888889
0.117942651925738	0.73
0.119321044474138	0.731111111111111
0.12073286152985	0.733333333333333
0.121036547913411	0.734444444444444
0.122152431326193	0.736666666666667
0.122341384651419	0.737777777777778
0.123540988437217	0.738888888888889
0.123948214057759	0.74
0.125315929463118	0.742222222222222
0.125395394158839	0.743333333333333
0.126574868747853	0.744444444444444
0.126936986042746	0.746666666666667
0.127884014233276	0.747777777777778
0.131856341554245	0.748888888888889
0.136501733601485	0.751111111111111
0.136606138754952	0.752222222222222
0.138946667117822	0.753333333333333
0.139616666593444	0.757777777777778
0.140796680088358	0.758888888888889
0.140968030421661	0.76
0.142875224316511	0.761111111111111
0.143270801860576	0.762222222222222
0.143362337642758	0.763333333333333
0.14537738520807	0.765555555555556
0.146437925923016	0.773333333333333
0.147427053229656	0.775555555555556
0.147611836684947	0.777777777777778
0.149990542046973	0.782222222222222
0.150528231715988	0.783333333333333
0.150733176426638	0.785555555555556
0.151879879659568	0.787777777777778
0.154253371922562	0.791111111111111
0.154685604429693	0.793333333333333
0.156010030522591	0.795555555555556
0.158447285362081	0.798888888888889
0.158547512783655	0.8
0.160259056415665	0.802222222222222
0.160619661964401	0.803333333333333
0.161671782491953	0.804444444444445
0.162348474277544	0.806666666666667
0.162679905046563	0.807777777777778
0.163338937037449	0.808888888888889
0.163670737766177	0.81
0.164352657767097	0.811111111111111
0.164740772956565	0.813333333333333
0.164838965810017	0.815555555555556
0.165521995258761	0.817777777777778
0.166563945871139	0.818888888888889
0.167802512532262	0.822222222222222
0.168459240032006	0.823333333333333
0.168758775930264	0.824444444444445
0.168774170120685	0.825555555555556
0.169586321407856	0.826666666666667
0.170203329466861	0.831111111111111
0.172182570185268	0.832222222222222
0.17444936831691	0.835555555555556
0.175488992119341	0.836666666666667
0.175820710055918	0.837777777777778
0.176635659561987	0.838888888888889
0.177144066775615	0.841111111111111
0.177255153426455	0.842222222222222
0.178273874201129	0.843333333333333
0.179893168335901	0.844444444444445
0.18037889383729	0.845555555555556
0.181437790475609	0.846666666666667
0.182007319452338	0.847777777777778
0.182166255536331	0.85
0.182848491565406	0.851111111111111
0.183033654450328	0.852222222222222
0.184125312893559	0.853333333333333
0.184456500181585	0.854444444444445
0.186274571737546	0.855555555555556
0.186930581867988	0.857777777777778
0.18742529752273	0.86
0.189287915779017	0.861111111111111
0.190134816461866	0.865555555555556
0.190898521936245	0.866666666666667
0.191122081381624	0.867777777777778
0.193298429597367	0.868888888888889
0.193444589014681	0.87
0.195190668316735	0.871111111111111
0.196639890218453	0.874444444444445
0.196783671677116	0.875555555555556
0.197359267244805	0.876666666666667
0.200122073180289	0.877777777777778
0.201645295538341	0.878888888888889
0.204010836451753	0.88
0.204496825607277	0.881111111111111
0.205622624706918	0.882222222222222
0.206052784012667	0.883333333333333
0.208277082440082	0.886666666666667
0.212308112063196	0.888888888888889
0.216066535525869	0.89
0.222264755280722	0.891111111111111
0.223271184791261	0.892222222222222
0.223562721254096	0.893333333333333
0.227079087837395	0.894444444444445
0.22777436003586	0.895555555555556
0.22923770990477	0.896666666666667
0.229671986472762	0.898888888888889
0.233587867599151	0.9
0.234378269048441	0.901111111111111
0.239524625812696	0.902222222222222
0.239582134301949	0.903333333333333
0.241246079218891	0.904444444444445
0.245853738370796	0.906666666666667
0.24712357071274	0.907777777777778
0.247420287622352	0.908888888888889
0.248816878490018	0.91
0.262456158791603	0.911111111111111
0.265108631103031	0.912222222222222
0.266717672591267	0.913333333333333
0.267325205420017	0.914444444444444
0.270865823814029	0.916666666666667
0.275125610168384	0.917777777777778
0.275346749451024	0.918888888888889
0.27750139578259	0.92
0.278858970741497	0.921111111111111
0.281756987582047	0.922222222222222
0.297435399282153	0.923333333333333
0.300333992054194	0.924444444444444
0.308642787067388	0.925555555555556
0.312002576860523	0.926666666666667
0.318766083988771	0.927777777777778
0.32326030410361	0.928888888888889
0.325509522141753	0.93
0.335675089328499	0.931111111111111
0.335940181508957	0.932222222222222
0.339009396010224	0.933333333333333
0.346053669244672	0.934444444444444
0.347848916915441	0.935555555555556
0.348450188398578	0.936666666666667
0.351510212890139	0.94
0.353960203046114	0.942222222222222
0.354169432632533	0.943333333333333
0.354714678414816	0.944444444444444
0.357239649285026	0.946666666666667
0.357305032364529	0.948888888888889
0.358014709799018	0.95
0.362816489690484	0.951111111111111
0.366238069876608	0.952222222222222
0.371390755609274	0.955555555555556
0.371489843738278	0.956666666666667
0.373183245188484	0.957777777777778
0.374110188854689	0.958888888888889
0.375495304163446	0.96
0.376091721235651	0.961111111111111
0.379141264592287	0.962222222222222
0.379724597996616	0.963333333333333
0.388820806644196	0.964444444444444
0.389315534573094	0.965555555555556
0.390457192148755	0.966666666666667
0.391019153662844	0.967777777777778
0.39234581182946	0.968888888888889
0.394856844066993	0.97
0.402287713576645	0.972222222222222
0.411631963487182	0.973333333333333
0.416475690673395	0.974444444444444
0.417279213518439	0.975555555555556
0.419004591344885	0.976666666666667
0.430838155362406	0.977777777777778
0.431168119526819	0.978888888888889
0.439983960039855	0.981111111111111
0.441222476662352	0.983333333333333
0.458881974357163	0.984444444444444
0.466724189772525	0.985555555555556
0.485372450320346	0.986666666666667
0.495513378277979	0.987777777777778
0.495855022093773	0.988888888888889
0.503327207147881	0.99
0.504710005579675	0.991111111111111
0.511603856196589	0.992222222222222
0.515598935385706	0.993333333333333
0.516679230306547	0.994444444444444
0.520875179506975	0.995555555555556
0.535317885154704	0.996666666666667
0.54372703665848	0.997777777777778
0.545003263813881	0.998888888888889
0.569311026659964	1


==> figures/m120_cdf/m120_cdf-3.tsv <==
0	0.00111111111111106
0.00415278412875897	0.00333333333333341
0.00423773880354639	0.00444444444444447
0.00627612281460821	0.00555555555555554
0.00718372212586793	0.0066666666666666
0.00765816946018005	0.00777777777777788
0.00918638803330651	0.00888888888888895
0.0102230945558801	0.0111111111111111
0.0104479168806912	0.0122222222222221
0.0111236515304027	0.0133333333333334
0.0115833186839676	0.0166666666666666
0.0125103264701398	0.018888888888889
0.0126321847155744	0.02
0.013686741318184	0.0233333333333334
0.0137986763121776	0.0255555555555556
0.0145033198067959	0.0266666666666666
0.0145574251081302	0.0277777777777777
0.0150285653793334	0.03
0.0152603394807727	0.0322222222222222
0.0157443025045425	0.0344444444444445
0.0164007340878054	0.038888888888889
0.0164726648792999	0.04
0.0169996252671292	0.0411111111111111
0.0173923745111311	0.0455555555555556
0.0181193579086893	0.0466666666666666
0.018468708103804	0.048888888888889
0.0188121897053177	0.0522222222222222
0.0195671024922548	0.0533333333333332
0.0195977518048027	0.0544444444444445
0.0202002637968646	0.0555555555555556
0.0204730304916714	0.0577777777777777
0.020891746437927	0.0611111111111111
0.0210050863678524	0.0633333333333332
0.0212963092592344	0.0644444444444445
0.0222009376893553	0.0655555555555556
0.0230450749576319	0.0711111111111111
0.0230661718363747	0.0722222222222222
0.0235162703220593	0.0733333333333333
0.0238755241620934	0.0766666666666667
0.0244108664190414	0.0800000000000001
0.0250983700958347	0.0822222222222222
0.0255731524790106	0.0855555555555556
0.0259487890979104	0.0866666666666667
0.026239440825115	0.0911111111111111
0.0271907452984399	0.1
0.0273800091717422	0.102222222222222
0.0279231729953426	0.107777777777778
0.0292492987689954	0.118888888888889
0.02952172494964	0.121111111111111
0.0314237502414474	0.133333333333333
0.0325422860432882	0.146666666666667
0.0329520317661112	0.148888888888889
0.0330361810869484	0.151111111111111
0.0334875466343287	0.152222222222222
0.0335561408990188	0.154444444444444
0.0338619896925747	0.155555555555556
0.0341425008888085	0.157777777777778
0.0343752239366943	0.16
0.035140571072102	0.161111111111111
0.0356104970061135	0.164444444444444
0.0365417722341403	0.166666666666667
0.0370408766369679	0.17
0.0373201997955461	0.173333333333333
0.0399665708922678	0.193333333333333
0.0408749512666702	0.194444444444444
0.0423075997462012	0.206666666666667
0.0433705358000955	0.208888888888889
0.043803241156497	0.212222222222222
0.0445807068256414	0.213333333333333
0.044909409181443	0.216666666666667
0.0453664682021147	0.218888888888889
0.0453742840347782	0.22
0.0461394292876587	0.221111111111111
0.0463163755661764	0.223333333333333
0.046623900671197	0.226666666666667
0.0473371235994493	0.233333333333333
0.0479692741139317	0.234444444444444
0.0480112153499288	0.236666666666667
0.0487315095868648	0.237777777777778
0.0494913730141158	0.242222222222222
0.0504374924895137	0.243333333333333
0.0511919260775076	0.245555555555556
0.0531187051233559	0.251111111111111
0.0531908895781321	0.253333333333333
0.0536107480239412	0.254444444444444
0.0537300504078004	0.255555555555556
0.0542719031983512	0.256666666666667
0.0542772085222707	0.257777777777778
0.0545759923772486	0.258888888888889
0.0548065739286396	0.261111111111111
0.0558587569262314	0.263333333333333
0.0563138080465764	0.266666666666667
0.0570934378528287	0.267777777777778
0.0576226236189716	0.271111111111111
0.0582993697324132	0.273333333333333
0.0585896859009305	0.276666666666667
0.0588791134616788	0.277777777777778
0.0597321293047068	0.278888888888889
0.0600026221313614	0.28
0.0607028093255857	0.281111111111111
0.0619451932418926	0.282222222222222
0.0621101378098037	0.283333333333333
0.0627189515482538	0.284444444444444
0.0630444639188461	0.286666666666667
0.0636675451723092	0.287777777777778
0.0637094581762876	0.288888888888889
0.0640836472789288	0.29
0.0666425056848292	0.291111111111111
0.0671044494774045	0.292222222222222
0.0671375265718697	0.293333333333333
0.0693577143167243	0.298888888888889
0.0733254010751878	0.301111111111111
0.0735926160416278	0.302222222222222
0.0750653211820123	0.303333333333333
0.0751693119112518	0.306666666666667
0.0766183390810529	0.308888888888889
0.0770038796532739	0.31
0.0779620699314014	0.311111111111111
0.0780104012878549	0.312222222222222
0.0802643939503194	0.313333333333333
0.0807637681733435	0.314444444444445
0.0808861914549295	0.315555555555556
0.082175532960941	0.316666666666667
0.0826978980001754	0.317777777777778
0.0837946299216772	0.318888888888889
0.0864181987126889	0.321111111111111
0.086889185260224	0.322222222222222
0.0905045585772437	0.323333333333333
0.0951675496158191	0.324444444444445
0.0960738888731865	0.326666666666667
0.0967223068872554	0.327777777777778
0.0979281529333345	0.328888888888889
0.0981181821066577	0.33
0.099900245780276	0.332222222222222
0.100142365329241	0.333333333333333
0.101677883390422	0.335555555555556
0.102119227724491	0.336666666666667
0.10296405679866	0.337777777777778
0.104206018428186	0.343333333333333
0.109766029721723	0.344444444444445
0.110189382409953	0.345555555555556
0.114936744046038	0.346666666666667
0.115668848062819	0.347777777777778
0.116794764245756	0.348888888888889
0.117258730539786	0.35
0.119844722120315	0.352222222222222
0.120171481051345	0.353333333333333
0.120192290723723	0.354444444444445
0.123144306879491	0.355555555555556
0.124667108102696	0.356666666666667
0.125142253968437	0.357777777777778
0.12678837314568	0.36
0.127225925356628	0.361111111111111
0.129459517225956	0.362222222222222
0.131207450233353	0.364444444444445
0.133729084605052	0.365555555555556
0.134527234114923	0.366666666666667
0.13480745637985	0.368888888888889
0.138357335173041	0.37
0.138882336425928	0.371111111111111
0.138939079222357	0.372222222222222
0.141347894402034	0.378888888888889
0.142642501300947	0.38
0.143219284473967	0.382222222222222
0.147070275825314	0.386666666666667
0.147130675319992	0.387777777777778
0.148191228224256	0.388888888888889
0.148230339925156	0.39
0.150505936536702	0.394444444444444
0.15320422013399	0.395555555555556
0.153688530016241	0.396666666666667
0.1537400082313	0.398888888888889
0.154738229280115	0.4
0.157655458687394	0.401111111111111
0.158591318760586	0.402222222222222
0.162879989982137	0.404444444444444
0.163050905678729	0.405555555555556
0.166827249589841	0.406666666666667
0.169003529944363	0.407777777777778
0.169592226942628	0.408888888888889
0.172713940610346	0.41
0.174829112877089	0.413333333333333
0.174838196724726	0.414444444444444
0.180740376509539	0.416666666666667
0.182972644859673	0.417777777777778
0.183335090856104	0.418888888888889
0.188794603182956	0.424444444444444
0.189162140725949	0.425555555555556
0.19229088809845	0.426666666666667
0.19358697465005	0.427777777777778
0.193909400523387	0.43
0.19844226549947	0.431111111111111
0.199245407044092	0.432222222222222
0.199705313755002	0.433333333333333
0.20237892561195	0.434444444444444
0.202467153209155	0.435555555555555
0.206067683454654	0.436666666666667
0.207377539640277	0.437777777777778
0.213135679586586	0.438888888888889
0.213969549856625	0.44
0.214324886333058	0.441111111111111
0.218472872420744	0.442222222222222
0.219381864189801	0.443333333333333
0.219441186575089	0.444444444444444
0.224690305753106	0.447777777777778
0.234437479609925	0.448888888888889
0.241830754605521	0.451111111111111
0.244168179431294	0.452222222222222
0.247425193230707	0.453333333333333
0.248778130023759	0.454444444444444
0.249866690370606	0.456666666666667
0.251192835702476	0.457777777777778
0.253606585608773	0.458888888888889
0.254181124621912	0.461111111111111
0.254977347733368	0.462222222222222
0.259501597822616	0.463333333333333
0.274286291363524	0.464444444444444
0.274292763092771	0.465555555555556
0.27728103383105	0.466666666666667
0.277561725110787	0.467777777777778
0.281629908009723	0.468888888888889
0.282539383804255	0.47
0.286288706496831	0.471111111111111
0.288098492173603	0.472222222222222
0.288441768246716	0.473333333333333
0.289338091572178	0.474444444444444
0.289690260331381	0.475555555555556
0.30258311135193	0.476666666666667
0.304634091192119	0.477777777777778
0.320612946111282	0.478888888888889
0.330472583169277	0.48
0.337344800507676	0.481111111111111
0.349630575799021	0.482222222222222
0.366425326344533	0.483333333333333
0.368511764994677	0.484444444444444
0.407520157573697	0.485555555555556
0.417878914766529	0.487777777777778
0.457944419227056	0.488888888888889
0.465997141049246	0.49
0.466098953773815	0.491111111111111
0.466920356175657	0.492222222222222
0.471368025705209	0.493333333333333
0.498481612023699	0.494444444444444
0.538042597268922	0.495555555555556
0.53925862334259	0.496666666666667
0.549261541204747	0.498888888888889
0.578498547247877	0.5
0.628557555668353	0.501111111111111
0.630003233562855	0.502222222222222
0.650844380148784	0.503333333333333
0.655496186630001	0.504444444444444
0.677911932115505	0.505555555555556
0.689863762023116	0.506666666666667
0.70559941286757	0.507777777777778
0.713373941936877	0.508888888888889
0.730376643986221	0.51
0.732004914994151	0.511111111111111
0.733069234583369	0.512222222222222
0.75228968138941	0.513333333333333
0.758305968442142	0.514444444444444
0.768804824602873	0.515555555555556
0.77369056017092	0.516666666666667
0.789097177901539	0.518888888888889
0.792791466241472	0.521111111111111
0.799910409795035	0.522222222222222
0.801362636608891	0.523333333333333
0.815905623279885	0.525555555555556
0.816704149442585	0.526666666666667
0.829027401429994	0.528888888888889
0.843263594609867	0.53
0.844681101344304	0.531111111111111
0.852038688571725	0.532222222222222
0.854561864657432	0.533333333333333
0.86405851833898	0.534444444444444
0.870582956349096	0.535555555555556
0.878489054683333	0.537777777777778
0.888445370580991	0.538888888888889
0.889985035334702	0.54
0.893662485928458	0.541111111111111
0.915797355264805	0.543333333333333
0.916963242946373	0.544444444444445
0.923863848989991	0.545555555555556
0.92657790620741	0.546666666666667
0.939909815873613	0.547777777777778
0.947927333949794	0.548888888888889
0.991272138257276	0.551111111111111
1.04692680348669	0.552222222222222


==> figures/m120_cdf/m120_cdf-4.tsv <==
0	0.00111111111111106
0.0032491565945818	0.00222222222222213
0.00505884977189286	0.00333333333333341
0.0066009516128327	0.00555555555555554
0.00683131534863834	0.0066666666666666
0.00745950828013964	0.00777777777777788
0.00927264563544639	0.00888888888888895
0.0100981988296556	0.0122222222222221
0.0110157401703659	0.0133333333333334
0.0111275428970641	0.0144444444444445
0.012294702277001	0.0155555555555555
0.012685965070901	0.018888888888889
0.0128003461189212	0.0222222222222221
0.0145820790423661	0.0244444444444445
0.0149055601234118	0.0255555555555556
0.0191737291872254	0.03
0.0192580219260738	0.0311111111111111
0.0197276497510663	0.0322222222222222
0.020879882522105	0.0333333333333334
0.0209731355149441	0.0344444444444445
0.0217957173503609	0.0355555555555556
0.0222184684155637	0.0366666666666666
0.0224811714074322	0.038888888888889
0.0229850713421056	0.04
0.0230232309659171	0.0411111111111111
0.02480957446323	0.0444444444444445
0.0253613350256292	0.0477777777777777
0.0266778694165635	0.0533333333333332
0.0284172315214202	0.0555555555555556
0.0287559878244938	0.0577777777777777
0.0293210218910249	0.0622222222222222
0.0300041526162929	0.0633333333333332
0.0306702504561958	0.0666666666666667
0.0322225799441298	0.0733333333333333
0.0352386964778866	0.0866666666666667
0.0352657634016531	0.0877777777777777
0.0361452050990969	0.0888888888888888
0.0365329719872944	0.0922222222222222
0.0372874974790867	0.0955555555555556
0.0374914057413867	0.0988888888888888
0.03939203999369	0.107777777777778
0.039668359365048	0.112222222222222
0.0404175542065577	0.113333333333333
0.0417376622878436	0.123333333333333
0.0422367954426388	0.127777777777778
0.0432177149424542	0.133333333333333
0.0438674654676308	0.141111111111111
0.0442778184644474	0.142222222222222
0.0443404764692146	0.143333333333333
0.0450118816423226	0.145555555555556
0.0458089537170054	0.148888888888889
0.0466490042684244	0.151111111111111
0.0475320570986935	0.152222222222222
0.0480614580433532	0.154444444444444
0.0482694482764019	0.155555555555556
0.0490051442212946	0.157777777777778
0.0493564072154771	0.16
0.05025028963181	0.162222222222222
0.0505104179059206	0.163333333333333
0.0512939099861818	0.164444444444444
0.051540483154485	0.166666666666667
0.0521156174537512	0.167777777777778
0.0525848794677086	0.171111111111111
0.0531379563886796	0.173333333333333
0.0531525763485003	0.174444444444444
0.0535748072578024	0.175555555555555
0.0539587345010712	0.18
0.0559910821903624	0.184444444444444
0.0572217759711928	0.185555555555555
0.0591983470319131	0.188888888888889
0.0592291575319823	0.19
0.0603818799057034	0.192222222222222
0.0610267871125971	0.195555555555555
0.061826151406895	0.196666666666667
0.0618408092288918	0.197777777777778
0.0621970509932372	0.198888888888889
0.0622035446712961	0.2
0.0640866464077483	0.201111111111111
0.0653035799327895	0.205555555555555
0.0657533959396068	0.207777777777778
0.0668260120322897	0.208888888888889
0.0673878283059544	0.21
0.0676029647614096	0.211111111111111
0.0682477619256996	0.212222222222222
0.0689992164293887	0.215555555555556
0.0699243456461363	0.216666666666667
0.0701535036694232	0.218888888888889
0.070373109406509	0.22
0.0711452371444703	0.221111111111111
0.0730944846576786	0.222222222222222
0.0736731808843931	0.224444444444444
0.0748135635003486	0.225555555555556
0.0749420973166579	0.226666666666667
0.0755953173066182	0.227777777777778
0.0759999526009134	0.23
0.0764750760505943	0.231111111111111
0.0776925285247045	0.232222222222222
0.0779884173548737	0.234444444444444
0.0782134058068942	0.235555555555556
0.0803111653915887	0.236666666666667
0.0807336391134474	0.238888888888889
0.0827010712086882	0.244444444444444
0.0845416794573723	0.245555555555556
0.0845555582874944	0.246666666666667
0.0850810321145989	0.247777777777778
0.0860833529923899	0.248888888888889
0.0863960740921761	0.251111111111111
0.0874189851849896	0.252222222222222
0.0875027649046478	0.253333333333333
0.0898510229139957	0.254444444444444
0.0900093511942923	0.255555555555556
0.0915827759890895	0.256666666666667
0.0938716626720166	0.257777777777778
0.0947202562571265	0.262222222222222
0.0977445898710299	0.263333333333333
0.099012914023249	0.265555555555556
0.0990416400876077	0.266666666666667
0.100015666817898	0.267777777777778
0.100284824582143	0.27
0.101638856111116	0.272222222222222
0.101757190422166	0.273333333333333
0.102333171906021	0.274444444444444
0.105880659875268	0.275555555555556
0.108980865490304	0.278888888888889
0.109316924351338	0.28
0.111223452710681	0.281111111111111
0.111337001874189	0.283333333333333
0.113908783054345	0.285555555555556
0.114011243088902	0.286666666666667
0.117132209399068	0.287777777777778
0.117345546408851	0.288888888888889
0.12117790110533	0.292222222222222
0.121369697592353	0.293333333333333
0.121865825270022	0.294444444444445
0.12436817651059	0.295555555555556
0.125221039116686	0.296666666666667
0.126807475794923	0.302222222222222
0.128866412993697	0.303333333333333
0.129767775327734	0.304444444444445
0.130967328364147	0.307777777777778
0.131039570226108	0.308888888888889
0.13587154190067	0.31
0.138941876578619	0.312222222222222
0.139968071832135	0.313333333333333
0.140595131035539	0.314444444444445
0.14339314626517	0.315555555555556
0.14528545071018	0.317777777777778
0.145688431382975	0.318888888888889
0.151732039905072	0.321111111111111
0.154704302032076	0.323333333333333
0.156875408349594	0.325555555555556
0.161872452286873	0.326666666666667
0.161936855300438	0.327777777777778
0.162570007095829	0.33
0.163165847782531	0.332222222222222
0.164262127936925	0.334444444444445
0.16605628322211	0.335555555555556
0.166454600810972	0.336666666666667
0.167776141695186	0.338888888888889
0.169375852799994	0.34
0.172134978788153	0.341111111111111
0.173638373095784	0.342222222222222
0.173858961574708	0.343333333333333
0.174644917295002	0.344444444444445
0.178540181837758	0.346666666666667
0.179198610908019	0.35
0.180682146586926	0.351111111111111
0.180966871921581	0.353333333333333
0.182084328205102	0.356666666666667
0.182193099426632	0.358888888888889
0.183217512312275	0.36
0.183528102469731	0.361111111111111
0.184362801394934	0.362222222222222
0.184859001023254	0.364444444444445
0.186126192437082	0.366666666666667
0.187974737957996	0.367777777777778
0.188432176902893	0.368888888888889
0.188493982671842	0.37
0.188979513484976	0.371111111111111
0.189037204940331	0.372222222222222
0.192368657125152	0.373333333333333
0.192974354631496	0.374444444444445
0.194099960155286	0.375555555555556
0.194418966931452	0.377777777777778
0.198007709435147	0.378888888888889
0.198430577756777	0.38
0.198524587852225	0.381111111111111
0.203273879907861	0.382222222222222
0.205388348831373	0.383333333333333
0.206758612700061	0.384444444444444
0.207456879654485	0.386666666666667
0.207511036973584	0.387777777777778
0.208282444644147	0.388888888888889
0.211118197843467	0.39
0.211635134168312	0.392222222222222
0.21255988807274	0.394444444444444
0.212818885843864	0.395555555555556
0.213721813519828	0.396666666666667
0.215826540331121	0.397777777777778
0.216198362616541	0.4
0.216680611921015	0.401111111111111
0.218215200623353	0.402222222222222
0.219074715431038	0.403333333333333
0.220143047102868	0.405555555555556
0.220953454049501	0.406666666666667
0.225505620910462	0.407777777777778
0.233204258163776	0.408888888888889
0.233273413091531	0.41
0.233843206614144	0.411111111111111
0.234889961403543	0.412222222222222
0.23689991914556	0.413333333333333
0.237915747550551	0.414444444444444
0.238459328233925	0.415555555555556
0.239901191698428	0.416666666666667
0.240305011560849	0.417777777777778
0.242240214739838	0.418888888888889
0.247806803912384	0.421111111111111
0.248784159367515	0.422222222222222
0.253055686548314	0.424444444444444
0.256033648214347	0.425555555555556
0.265043711253863	0.426666666666667
0.266384060445037	0.427777777777778
0.269760194017429	0.428888888888889
0.270263785581487	0.43
0.270338363984312	0.431111111111111
0.271584592227778	0.432222222222222
0.272739819605732	0.434444444444444
0.275001126486925	0.435555555555555
0.288806767602625	0.436666666666667
0.29404856134841	0.437777777777778
0.295111009741589	0.438888888888889
0.298038285366331	0.44
0.312986379392738	0.441111111111111
0.318465373278185	0.442222222222222
0.330243499072442	0.443333333333333
0.335315340049573	0.444444444444444
0.349342650106724	0.446666666666667
0.360118003983709	0.447777777777778
0.375572118782585	0.448888888888889
0.37858757827195	0.45
0.409707034473588	0.452222222222222
0.446436578439073	0.453333333333333
0.450883489423413	0.454444444444444
0.454059657236452	0.455555555555555
0.471957534101709	0.456666666666667
0.497746644802945	0.457777777777778
0.519217262899739	0.46
0.521908947472878	0.461111111111111
0.538077563655192	0.463333333333333
0.568230091551762	0.464444444444444
0.57482303186441	0.465555555555556
0.575175140726266	0.466666666666667
0.60436594108655	0.468888888888889
0.605449344262674	0.47
0.606955780859742	0.471111111111111
0.620722362741699	0.473333333333333
0.644807472964707	0.474444444444444
0.652736707412732	0.476666666666667
0.655010972517178	0.477777777777778
0.656452664215903	0.478888888888889
0.665875559881756	0.48
0.667100900081891	0.481111111111111
0.667140464632697	0.482222222222222
0.672072717363372	0.483333333333333
0.674912330841375	0.484444444444444
0.685532702758644	0.485555555555556
0.68597204349923	0.486666666666667
0.688850403830967	0.487777777777778
0.72950133521105	0.49
0.730176958564503	0.491111111111111
0.730335891843839	0.492222222222222
0.738672138333534	0.493333333333333
0.751237340073908	0.495555555555556
0.751538657751206	0.496666666666667
0.766624262974019	0.497777777777778
0.770070647935772	0.5
0.776109777773912	0.502222222222222
0.79186929361862	0.503333333333333
0.797513958668577	0.504444444444444
0.798711089421244	0.505555555555556
0.811711446363674	0.507777777777778
0.813975162934371	0.508888888888889
0.814081755562223	0.51
0.818281272062104	0.511111111111111
0.820760946348241	0.512222222222222
0.826978925270716	0.513333333333333
0.839204974852937	0.514444444444444
0.840073074945131	0.515555555555556
0.840093189150551	0.516666666666667
0.852578278967741	0.517777777777778
0.852967632960643	0.52
0.858225442856012	0.521111111111111
0.874287457245132	0.522222222222222
0.877201933992105	0.523333333333333
0.885020682397474	0.524444444444444
0.895068885889043	0.526666666666667
0.896997623714011	0.527777777777778
0.903506341532785	0.53
0.910829682109024	0.531111111111111
0.91269767657233	0.532222222222222
0.918193853761106	0.533333333333333
0.919516523108108	0.534444444444444
0.932391279725054	0.536666666666667
0.937551524981716	0.537777777777778
0.944945344904383	0.538888888888889
0.961350730540507	0.54
0.962693182142648	0.541111111111111
0.970833816741056	0.542222222222222
0.975288324892912	0.543333333333333
0.975631104217237	0.544444444444445
0.981387183502014	0.545555555555556
1.01041924875432	0.547777777777778


==> figures/m120_cdf/m120_cdf-5.tsv <==
0	0.00111111111111106
0.001593939538584	0.00222222222222213
0.00228277585225434	0.00444444444444447
0.00328066936118576	0.00555555555555554
0.00375510950113567	0.00777777777777788
0.00487926327113786	0.00888888888888895
0.0052819391188621	0.01
0.00530575085466101	0.0111111111111111
0.00603761878587949	0.0122222222222221
0.00732175793674905	0.018888888888889
0.00791477756937509	0.02
0.00856088865947435	0.0266666666666666
0.00901374615037498	0.028888888888889
0.00955114111905875	0.0322222222222222
0.00983949870493661	0.0344444444444445
0.0102388484125968	0.0355555555555556
0.0105255221633258	0.038888888888889
0.0107601823368335	0.0411111111111111
0.0111726250394049	0.0455555555555556
0.0120632781646151	0.0477777777777777
0.0135595378553335	0.0644444444444445
0.0142122360730474	0.0655555555555556
0.014693330088106	0.0744444444444445
0.015235122663477	0.0755555555555556
0.0156861730216296	0.0811111111111111
0.0160753670229543	0.0822222222222222
0.016975929895052	0.0977777777777777
0.0180533704036809	0.104444444444445
0.0183375529314573	0.106666666666667
0.0184765576333541	0.108888888888889
0.0194504806475277	0.113333333333333
0.0197100457308832	0.115555555555556
0.0203112426306669	0.12
0.0207720460209415	0.131111111111111
0.0210166123854609	0.133333333333333
0.0212812776206126	0.138888888888889
0.0214318188180325	0.141111111111111
0.0221057069304296	0.142222222222222
0.0223191214556497	0.144444444444444
0.023450259026957	0.155555555555556
0.0236398948927403	0.157777777777778
0.0239583343514738	0.162222222222222
0.0244529743900901	0.163333333333333
0.0253056960179894	0.17
0.0255104556235168	0.175555555555555
0.0264982265617058	0.178888888888889
0.0268944259455477	0.183333333333333
0.0272782569967707	0.185555555555555
0.0273355281853445	0.187777777777778
0.0277135515240732	0.188888888888889
0.0278983368847876	0.193333333333333
0.0283650591669193	0.195555555555555
0.029337165736578	0.208888888888889
0.0296737097595487	0.21
0.0298398222243361	0.213333333333333
0.0301618312787217	0.216666666666667
0.0306035166695975	0.223333333333333
0.0308881330333628	0.225555555555556
0.0324427229522939	0.241111111111111
0.032951467426634	0.242222222222222
0.0335387375539338	0.251111111111111
0.0340807980436528	0.255555555555556
0.03446933112574	0.258888888888889
0.0348972902789502	0.263333333333333
0.0368430540282727	0.281111111111111
0.0374943227458597	0.284444444444444
0.0379623219660044	0.286666666666667
0.0381111944029364	0.29
0.0386311159408887	0.293333333333333
0.0399078386433878	0.312222222222222
0.0403957568590048	0.313333333333333
0.0410923234778213	0.324444444444445
0.041618853009852	0.327777777777778
0.0418178130769404	0.334444444444445
0.0426620099325998	0.34
0.0431625466566603	0.346666666666667
0.044248128109077	0.356666666666667
0.0445256735374255	0.361111111111111
0.0449261935180241	0.364444444444445
0.046819295348248	0.381111111111111
0.0476657743428743	0.383333333333333
0.048108870052274	0.39
0.0484087647180487	0.392222222222222
0.0487167784049896	0.395555555555556
0.0489323721027799	0.397777777777778
0.0494235089815456	0.405555555555556
0.05001112177124	0.407777777777778
0.0505439761743582	0.412222222222222
0.0508603073549265	0.414444444444444
0.0511458067960837	0.417777777777778
0.0519004573827944	0.428888888888889
0.0523453035329708	0.43
0.0529966804387754	0.443333333333333
0.0551494147151332	0.46
0.0555870090205144	0.462222222222222
0.0558441000632881	0.464444444444444
0.0568078008639796	0.467777777777778
0.0576876193944313	0.468888888888889
0.0584498834154354	0.475555555555556
0.0590751725912979	0.482222222222222
0.0608787474634318	0.487777777777778
0.0611250211931116	0.49
0.0625846324369108	0.493333333333333
0.062991385069709	0.496666666666667
0.0632610375403109	0.501111111111111
0.0638987595593554	0.503333333333333
0.0642111101819232	0.507777777777778
0.0648432988799472	0.513333333333333
0.0649089283044748	0.514444444444444
0.0655274451930707	0.515555555555556
0.0658806958836806	0.518888888888889
0.066204767075656	0.521111111111111
0.0669078613175216	0.526666666666667
0.0677361220367918	0.528888888888889
0.0684933478860694	0.53
0.0690899523916679	0.533333333333333
0.0697157750835236	0.534444444444444
0.0698859606443962	0.535555555555556
0.0705873066089773	0.536666666666667
0.0711452657961522	0.542222222222222
0.0716702981495012	0.543333333333333
0.0724665945370842	0.55
0.0740125303522605	0.553333333333333
0.0741336435078952	0.554444444444445
0.0748536549950041	0.556666666666667
0.07490429478504	0.557777777777778
0.0755937786093284	0.558888888888889
0.0760072118402213	0.561111111111111
0.0769650739537397	0.564444444444445
0.0773809555262859	0.565555555555556
0.0781471867557375	0.566666666666667
0.0784084687842277	0.568888888888889
0.0788459580814094	0.575555555555556
0.0793042831911352	0.577777777777778
0.0795626421472444	0.58
0.0802060125148325	0.581111111111111
0.0802617124430092	0.583333333333333
0.0807552842023709	0.584444444444445
0.0808860745181466	0.585555555555556
0.0817870862024823	0.587777777777778
0.0824529027794094	0.592222222222222
0.0833209145503249	0.593333333333333
0.0835814222698925	0.595555555555556
0.0842375760134697	0.597777777777778
0.0845555582874944	0.6
0.0855054081595019	0.602222222222222
0.0863561973039866	0.607777777777778
0.0871505037131717	0.61
0.0872134210126743	0.611111111111111
0.0875676019057783	0.612222222222222
0.0875698585506788	0.613333333333333
0.0880011080087755	0.614444444444445
0.0897853108095936	0.615555555555556
0.0901010959242539	0.616666666666667
0.0909307974157432	0.617777777777778
0.0912418848414176	0.621111111111111
0.0917630710617401	0.623333333333333
0.0924221392933713	0.627777777777778
0.0928834128272016	0.628888888888889
0.0937141101004402	0.63
0.0937990971208682	0.632222222222222
0.0947262730429526	0.633333333333333
0.0951758557390414	0.635555555555556
0.0959556435286966	0.636666666666667
0.095964394136931	0.637777777777778
0.0964350776330025	0.64
0.0966795096251301	0.642222222222222
0.0967741796475079	0.643333333333333
0.0975228081782484	0.644444444444445
0.0975829374181412	0.645555555555556
0.0983218219725739	0.646666666666667
0.0984134661570633	0.647777777777778
0.0990169163453476	0.648888888888889
0.0990599179397693	0.651111111111111
0.0994020751749731	0.652222222222222
0.0995127644938225	0.654444444444445
0.100209718702612	0.656666666666667
0.100677177435394	0.657777777777778
0.100711187428778	0.658888888888889
0.101982758210951	0.66
0.102677046561943	0.661111111111111
0.102870783266552	0.662222222222222
0.103451400415696	0.663333333333333
0.10388185657351	0.666666666666667
0.105664510694445	0.667777777777778
0.106868562919918	0.668888888888889
0.107733805430329	0.671111111111111
0.108690240282004	0.673333333333333
0.109338801325509	0.674444444444444
0.109413141583631	0.675555555555556
0.110785927376995	0.677777777777778
0.112099295752157	0.68
0.112752179808959	0.684444444444444
0.113501582669383	0.685555555555556
0.114001290576687	0.687777777777778
0.114046164407078	0.688888888888889
0.114613117050099	0.69
0.11523975090439	0.693333333333333
0.115824047451729	0.695555555555556
0.117028685419446	0.696666666666667
0.1176077282944	0.701111111111111
0.119350111993831	0.703333333333333
0.119395225927744	0.704444444444444
0.120501039187727	0.705555555555556
0.120542090265263	0.706666666666667
0.12111095272735	0.707777777777778
0.121589944141375	0.711111111111111
0.122762101924774	0.712222222222222
0.1231617485961	0.715555555555556
0.123611204495044	0.716666666666667
0.124461224647065	0.717777777777778
0.124674381688552	0.718888888888889
0.125413407204808	0.72
0.126059483226947	0.723333333333333
0.127831510066141	0.724444444444444
0.128189525340296	0.726666666666667
0.128213122518485	0.728888888888889
0.129683351040632	0.73
0.130713486767466	0.737777777777778
0.131445976972228	0.738888888888889
0.131533702202979	0.74
0.133253939124258	0.744444444444444
0.134258035747748	0.747777777777778
0.135815155441435	0.75
0.136223036962091	0.752222222222222
0.136808560897921	0.753333333333333
0.139089716507015	0.754444444444444
0.140198871226115	0.757777777777778
0.141958649744983	0.758888888888889
0.142218083368543	0.76
0.142890820179395	0.761111111111111
0.143059380419407	0.762222222222222
0.144603980180273	0.763333333333333
0.144714108554038	0.764444444444444
0.145688912796767	0.765555555555556
0.146107400383097	0.766666666666667
0.146374909812172	0.771111111111111
0.147349420403253	0.773333333333333
0.147497712665803	0.775555555555556
0.150249424290147	0.782222222222222
0.152386593157933	0.783333333333333
0.152555785532767	0.784444444444444
0.153320509412358	0.785555555555556
0.153478120258969	0.786666666666667
0.155572669607443	0.787777777777778
0.155918830620935	0.79
0.157341906329927	0.792222222222222
0.158678028327989	0.793333333333333
0.158969912330926	0.795555555555556
0.160222528543305	0.8
0.161287706651522	0.801111111111111
0.161564882089077	0.803333333333333
0.161733810711727	0.804444444444445
0.16246577965866	0.805555555555556
0.162591472821686	0.806666666666667
0.163649681546403	0.807777777777778
0.164426957137313	0.81
0.165204549233267	0.811111111111111
0.165503934905495	0.812222222222222
0.166132737193593	0.813333333333333
0.166208504019613	0.814444444444445
0.166605086633147	0.815555555555556
0.167408594580968	0.816666666666667
0.16773832560464	0.817777777777778
0.168513344631886	0.818888888888889
0.16911940383441	0.821111111111111
0.169208522473322	0.824444444444445
0.170452513743942	0.825555555555556
0.170616078190466	0.827777777777778
0.172102052703416	0.828888888888889
0.172708738750621	0.832222222222222
0.173755385279197	0.833333333333333
0.174398169842161	0.834444444444445
0.174501119586002	0.835555555555556
0.17612771780937	0.838888888888889
0.176768185376434	0.84
0.177846830022408	0.844444444444445
0.178988239019894	0.845555555555556
0.181208649089525	0.85
0.181233790900092	0.851111111111111
0.182479337484194	0.854444444444445
0.182760161371094	0.857777777777778
0.183176177570101	0.858888888888889
0.183206806211484	0.86
0.183839639502979	0.862222222222222
0.183897929580995	0.863333333333333
0.18556868328887	0.865555555555556
0.186273375561177	0.867777777777778
0.186403654855741	0.868888888888889
0.189100357760189	0.874444444444445
0.189179343930302	0.875555555555556
0.190126919086852	0.876666666666667
0.192187288383776	0.877777777777778
0.193421714157038	0.878888888888889
0.194180334923102	0.881111111111111
0.195887260563052	0.882222222222222
0.201179079403808	0.883333333333333
0.201358542197106	0.884444444444445
0.203053370097717	0.885555555555556
0.20443992728587	0.89
0.207155894413175	0.892222222222222
0.20838310852399	0.893333333333333
0.208893815464889	0.894444444444445
0.209462923588912	0.896666666666667
0.213203214455651	0.898888888888889
0.213982482922803	0.902222222222222
0.215768105966616	0.903333333333333
0.215954141317551	0.905555555555556
0.217020656642328	0.906666666666667
0.219739838544773	0.907777777777778
0.222734591468316	0.911111111111111
0.226128905192762	0.912222222222222
0.232420672390107	0.913333333333333
0.233726778953521	0.914444444444444
0.236936203093967	0.921111111111111
0.237851062948915	0.922222222222222
0.238363198754523	0.924444444444444
0.239850441717615	0.925555555555556
0.240107160666223	0.926666666666667
0.241024281783593	0.927777777777778
0.244806429395759	0.93
0.245349070742676	0.931111111111111
0.248279059163388	0.932222222222222
0.248848351459982	0.935555555555556
0.254009993895739	0.936666666666667
0.257046551267929	0.937777777777778
0.257459604309344	0.938888888888889
0.260115533352596	0.941111111111111
0.260568260329076	0.942222222222222
0.263934713454014	0.943333333333333
0.265397914536606	0.944444444444444
0.265802897910165	0.945555555555556
0.266831982756626	0.946666666666667
0.267160014789098	0.947777777777778
0.270318091340624	0.95
0.270326521780953	0.951111111111111
0.271275320197002	0.952222222222222
0.271387423902636	0.953333333333333
0.27663996944462	0.954444444444444
0.280166854706153	0.955555555555556
0.280618330294083	0.956666666666667
0.283139709670138	0.957777777777778
0.284254500007094	0.958888888888889
0.288800713237261	0.96
0.289993419337008	0.962222222222222
0.291466361997918	0.963333333333333
0.294037958744359	0.964444444444444
0.294364974840623	0.965555555555556
0.295483942497398	0.966666666666667
0.295661336610477	0.967777777777778
0.299040636674394	0.968888888888889
0.299623163163528	0.97
0.299741765287809	0.971111111111111
0.305235422012368	0.973333333333333
0.305236022658908	0.974444444444444
0.306025351166675	0.975555555555556
0.308895646051176	0.976666666666667
0.310216382796171	0.977777777777778
0.310515322312251	0.978888888888889
0.314416548429397	0.98
0.320484534493783	0.981111111111111
0.324162862067066	0.982222222222222
0.325859556218014	0.983333333333333
0.334827156986224	0.984444444444444
0.335654405243704	0.985555555555556
0.340707923022236	0.986666666666667
0.344153013243608	0.987777777777778
0.35034814940907	0.988888888888889
0.359285996732005	0.99
0.360389780736868	0.991111111111111
0.370437908222546	0.993333333333333
0.373573345514409	0.994444444444444
0.384338198833136	0.995555555555556
0.389191758272713	0.996666666666667
0.407938115124009	0.997777777777778
0.439980582485633	0.998888888888889
0.452436998611191	1


==> figures/m120_cdf/m120_cdf-6.tsv <==
0	0.00111111111111106
0.00370038003794559	0.00222222222222213
0.00510100507591082	0.00333333333333341
0.00910751057984038	0.00444444444444447
0.00983419812759778	0.00555555555555554
0.0120504930684193	0.0066666666666666
0.0120618294622745	0.00777777777777788
0.0131637402893676	0.00888888888888895
0.0148792952455132	0.01
0.0160225533258114	0.0111111111111111
0.018880424963668	0.0133333333333334
0.0197676241404521	0.0166666666666666
0.0231419999772202	0.0177777777777777
0.023979418332561	0.018888888888889
0.0246869759092874	0.0222222222222221
0.0259356513697908	0.0233333333333334
0.0265167942428706	0.0244444444444445
0.0283370994406089	0.0266666666666666
0.0289850696446492	0.028888888888889
0.0290513283169267	0.03
0.0296435220588909	0.0322222222222222
0.0298070132399142	0.0333333333333334
0.0312770644544185	0.0344444444444445
0.0332573276033556	0.0355555555555556
0.034727074461917	0.0411111111111111
0.0352042524788767	0.0466666666666666
0.0357187626039763	0.0477777777777777
0.0358579778990558	0.048888888888889
0.0390455834425456	0.0522222222222222
0.0397695038734482	0.0533333333333332
0.040059414376161	0.0555555555555556
0.0409457213041251	0.0577777777777777
0.04210376061259	0.0655555555555556
0.0431200433443371	0.068888888888889
0.0433797684407746	0.0711111111111111
0.043463579671468	0.0722222222222222
0.0443670696206073	0.0733333333333333
0.0446674213082809	0.0744444444444445
0.0459239570796504	0.0755555555555556
0.0467841531743942	0.0777777777777777
0.0475168084324555	0.0788888888888888
0.0475338107408123	0.0800000000000001
0.0479229861244446	0.0811111111111111
0.0493244211914019	0.0822222222222222
0.0512608606403244	0.0844444444444445
0.0514011661794205	0.0855555555555556
0.0520120834784206	0.0866666666666667
0.0530507810062621	0.0922222222222222
0.0543437591229161	0.0966666666666667
0.0548048518995212	0.101111111111111
0.055407274236817	0.104444444444445
0.0563949116045102	0.106666666666667
0.056763087737439	0.108888888888889
0.0571324467352394	0.111111111111111
0.0571337786743531	0.112222222222222
0.0577726278288695	0.113333333333333
0.0581533336393978	0.118888888888889
0.058752698602248	0.12
0.0590153612772817	0.123333333333333
0.0612012980985819	0.126666666666667
0.0623384823118294	0.127777777777778
0.0626703164897986	0.128888888888889
0.0635629149471233	0.13
0.0636238761458439	0.131111111111111
0.0662202998014307	0.132222222222222
0.0663510978513182	0.133333333333333
0.0678217422447285	0.134444444444444
0.0680188020648704	0.135555555555556
0.0712265630693834	0.137777777777778
0.0716892660455706	0.138888888888889
0.0724509993182714	0.143333333333333
0.0731069559808761	0.144444444444444
0.0731285592970679	0.145555555555556
0.0739757363544515	0.148888888888889
0.0765229152937708	0.15
0.0770110014142924	0.151111111111111
0.0792002120517907	0.153333333333333
0.0794647145817196	0.155555555555556
0.0812221136995104	0.157777777777778
0.0816137433582691	0.16
0.0817281322721461	0.161111111111111
0.0823927483927287	0.163333333333333
0.0828147256947831	0.164444444444444
0.0840022330620935	0.165555555555556
0.0840585951462558	0.166666666666667
0.0848705545115467	0.167777777777778
0.0851959636935249	0.168888888888889
0.0872811947882608	0.17
0.0874690503856757	0.171111111111111
0.0890079531864769	0.172222222222222
0.0892910726048599	0.173333333333333
0.0928930374917813	0.174444444444444
0.0930132893523077	0.177777777777778
0.0934939110380273	0.178888888888889
0.0944968695694619	0.18
0.0945683999219147	0.181111111111111
0.0974915834369359	0.185555555555555
0.0993227228736762	0.186666666666667
0.100352040777421	0.187777777777778
0.100995984840472	0.191111111111111
0.101110880739377	0.192222222222222
0.102182260994521	0.193333333333333
0.102660558958577	0.194444444444444
0.104200126945021	0.195555555555555
0.108401024363143	0.196666666666667
0.109380363821469	0.197777777777778
0.110817164697164	0.198888888888889
0.110898529840082	0.2
0.113560655354569	0.203333333333333
0.113776588677329	0.205555555555555
0.117408389678656	0.207777777777778
0.122000593916834	0.208888888888889
0.123843057585868	0.21
0.124296852415667	0.211111111111111
0.12756329392928	0.212222222222222
0.129340850584749	0.213333333333333
0.13006080571594	0.214444444444444
0.130061988363756	0.215555555555556
0.133726043208693	0.216666666666667
0.135974232042178	0.217777777777778
0.136749205657422	0.218888888888889
0.138830520327221	0.22
0.138953489137207	0.221111111111111
0.146032510047831	0.222222222222222
0.146714079044221	0.224444444444444
0.148941559843026	0.225555555555556
0.149698231287113	0.226666666666667
0.152247288383798	0.228888888888889
0.153940128818016	0.23
0.157953165951427	0.231111111111111
0.159783156299862	0.232222222222222
0.165437106116243	0.233333333333333
0.166191784935958	0.234444444444444
0.171666942644931	0.235555555555556
0.171816941223062	0.236666666666667
0.173339211805217	0.238888888888889
0.1735765685018	0.24
0.176855715129006	0.242222222222222
0.17730370869032	0.243333333333333
0.178609910574526	0.244444444444444
0.179320369701174	0.245555555555556
0.179603358233369	0.248888888888889
0.180226171879949	0.25
0.180444362590569	0.251111111111111
0.181907107495571	0.253333333333333
0.182020300250326	0.254444444444444
0.185289565941651	0.255555555555556
0.185711319101627	0.256666666666667
0.187067618225293	0.257777777777778
0.188085729559857	0.26
0.197157181831944	0.263333333333333
0.197256908034615	0.264444444444444
0.19788166286532	0.266666666666667
0.20008580767976	0.268888888888889
0.20152650645085	0.271111111111111
0.203330259355281	0.272222222222222
0.203725087396365	0.273333333333333
0.2085571780133	0.275555555555556
0.210549603590242	0.276666666666667
0.211099432509426	0.277777777777778
0.211147709382029	0.278888888888889
0.212222689201968	0.281111111111111
0.214756890641592	0.282222222222222
0.216317621240104	0.283333333333333
0.218996827996241	0.284444444444444
0.220193020477857	0.285555555555556
0.2228893872926	0.286666666666667
0.22308900835136	0.287777777777778
0.22393738389174	0.288888888888889
0.224359564936654	0.29
0.227918590262248	0.291111111111111
0.230377248924573	0.294444444444445
0.230392165268502	0.295555555555556
0.230840657989507	0.296666666666667
0.233869975931496	0.297777777777778
0.241051110719933	0.298888888888889
0.244817539165695	0.3
0.245652967234952	0.301111111111111
0.248494920168923	0.302222222222222
0.249837299484781	0.303333333333333
0.250333643363873	0.304444444444445
0.253579784701861	0.305555555555556
0.253976761220823	0.306666666666667
0.255878051585858	0.307777777777778
0.259216030416432	0.308888888888889
0.260017923514019	0.312222222222222
0.260835958349581	0.313333333333333
0.260865752645992	0.314444444444445
0.266244717732585	0.315555555555556
0.267833352354731	0.316666666666667
0.268894431154474	0.317777777777778
0.271331337604743	0.318888888888889
0.275379902093366	0.32
0.281774413135788	0.321111111111111
0.282758529660972	0.322222222222222
0.305846509022237	0.325555555555556
0.306985421368319	0.326666666666667
0.31757967426985	0.327777777777778
0.325252228489718	0.328888888888889
0.327851079846882	0.33
0.351460689823015	0.331111111111111
0.360956070215672	0.333333333333333
0.393644135571658	0.334444444444445
0.397848717452153	0.335555555555556
0.415304904490136	0.336666666666667
0.418444488051306	0.337777777777778
0.425370759378517	0.338888888888889
0.475707422436322	0.341111111111111
0.485702897865778	0.342222222222222
0.518520799448112	0.343333333333333
0.524112726878676	0.344444444444445
0.527676053349365	0.345555555555556
0.544624782610898	0.346666666666667
0.553289156913884	0.347777777777778
0.617504732274473	0.348888888888889
0.619220016207035	0.35
0.628369149477076	0.351111111111111
0.630709136006259	0.352222222222222
0.64671541426042	0.353333333333333
0.655814262560188	0.354444444444445
0.66848185000141	0.355555555555556
0.674256999055034	0.356666666666667
0.676698999437034	0.357777777777778
0.6884545667424	0.358888888888889
0.729525294995936	0.361111111111111
0.731872626685059	0.362222222222222
0.747578384677084	0.363333333333333
0.776334723666781	0.364444444444445
0.778757695299869	0.365555555555556
0.803969836120394	0.366666666666667
0.81180550218817	0.367777777777778
0.832289614255359	0.368888888888889
0.863398349251251	0.371111111111111
0.892766821464676	0.372222222222222
0.89736668051409	0.373333333333333
0.920664759989863	0.374444444444445
0.927588177792252	0.375555555555556
0.929429724577271	0.376666666666667
0.930481993824995	0.377777777777778
0.934832221831184	0.378888888888889
0.950430358414334	0.38
0.974455511502915	0.381111111111111
0.981725687711503	0.382222222222222
0.982564685875426	0.383333333333333
0.99315663918083	0.384444444444444
1.00005146601402	0.385555555555556


==> figures/m120_cdf/m120_cdf-7.tsv <==
0	0.00111111111111106
0.0164463156342796	0.00222222222222213
0.0381560362892859	0.00444444444444447
0.0455660219213234	0.00555555555555554
0.0489402280682372	0.0066666666666666
0.0490540220145446	0.00777777777777788
0.0541109414536407	0.00888888888888895
0.0574391600870234	0.01
0.0658401384349907	0.0111111111111111
0.0677916693149507	0.0122222222222221
0.0689036559805909	0.0133333333333334
0.0731476032933702	0.0144444444444445
0.0750012136718281	0.0155555555555555
0.0879723170936126	0.0177777777777777
0.0892458131956806	0.018888888888889
0.0896939933181351	0.02
0.0911601634456345	0.0211111111111111
0.0920926404867148	0.0222222222222221
0.0925436451051107	0.0233333333333334
0.0952858426943792	0.0255555555555556
0.0995267020846573	0.0266666666666666
0.100091223383578	0.0277777777777777
0.102491129864095	0.028888888888889
0.103898074656456	0.03
0.110169250297587	0.0311111111111111
0.110493574192655	0.0333333333333334
0.111033683677208	0.0344444444444445
0.111074625827137	0.0355555555555556
0.111390678956807	0.0366666666666666
0.115467322044565	0.038888888888889
0.119711148531565	0.04
0.120518442474356	0.0411111111111111
0.124869351703763	0.0422222222222222
0.126611981354915	0.0433333333333334
0.12962841621225	0.0444444444444445
0.140740391079555	0.0455555555555556
0.143092444187807	0.0466666666666666
0.143309761844907	0.0477777777777777
0.144824330840889	0.048888888888889
0.148535718614314	0.05
0.156728221248294	0.0511111111111111
0.161156203956569	0.0533333333333332
0.166526295242134	0.0544444444444445
0.169863558289426	0.0555555555555556
0.174143498551721	0.0566666666666666
0.176614633042547	0.0577777777777777
0.180923039511007	0.0611111111111111
0.186084678826786	0.0622222222222222
0.200816482592246	0.0644444444444445
0.200940462934701	0.0655555555555556
0.204297979403204	0.0677777777777777
0.208730789450959	0.068888888888889
0.209962331772167	0.0700000000000001
0.211810097945488	0.0711111111111111
0.212562171911304	0.0733333333333333
0.215611078068426	0.0744444444444445
0.21775905564839	0.0766666666666667
0.222120474836497	0.0777777777777777
0.222781914848806	0.0788888888888888
0.232927109413155	0.0800000000000001
0.240545253584417	0.0811111111111111
0.245969998454083	0.0833333333333333
0.254724691704028	0.0844444444444445
0.260176078628923	0.0855555555555556
0.261200834999104	0.0866666666666667
0.263714806829012	0.0877777777777777
0.271072096573297	0.0888888888888888
0.27900661621257	0.0911111111111111
0.302566009435153	0.0922222222222222
0.342527785916866	0.0933333333333333
0.397298817521458	0.0955555555555556
0.438131013256874	0.0966666666666667
0.507246657910584	0.0977777777777777
0.594768293264908	0.0988888888888888
0.751276843343605	0.102222222222222
0.795526789932224	0.103333333333333
0.858189000649103	0.104444444444445
0.875623424550059	0.106666666666667
0.933030431427972	0.107777777777778
1.00698175243327	0.108888888888889


==> figures/m120_cdf/m120_cdf-8.tsv <==
0	0.00111111111111106
0.0164463156342796	0.00222222222222213
0.0381560362892859	0.00444444444444447
0.0489402280682372	0.00777777777777788
0.0508397640162925	0.00888888888888895
0.056347037528655	0.01
0.0596962799188228	0.0111111111111111
0.0617081621613584	0.0122222222222221
0.0617403660349622	0.0133333333333334
0.0658401384349907	0.0144444444444445
0.0661994677455775	0.0155555555555555
0.0676219543247072	0.0166666666666666
0.0689036559805909	0.018888888888889
0.0746157007791248	0.0211111111111111
0.0751957210032863	0.0222222222222221
0.0789216937165984	0.0233333333333334
0.0879235108980303	0.0244444444444445
0.0903092611039638	0.0255555555555556
0.0907631168642438	0.0266666666666666
0.0934419519085521	0.028888888888889
0.0945201593512535	0.03
0.0946139381187605	0.0311111111111111
0.0968149910321459	0.0322222222222222
0.0971073993708418	0.0333333333333334
0.0993231043480409	0.0344444444444445
0.09964275054797	0.0355555555555556
0.102805383091771	0.038888888888889
0.113140548062688	0.0411111111111111
0.114793043846155	0.0422222222222222
0.120638299329494	0.0433333333333334
0.121611306833177	0.0455555555555556
0.12334839690529	0.0466666666666666
0.124086598942587	0.0477777777777777
0.134664154635204	0.048888888888889
0.138074677725821	0.05
0.1384242639851	0.0511111111111111
0.152817051530265	0.0522222222222222
0.160890118626515	0.0533333333333332
0.166663553985952	0.0555555555555556
0.167963522130092	0.0566666666666666
0.168049084046563	0.0577777777777777
0.172332601479624	0.0600000000000001
0.178060607062726	0.0611111111111111
0.178105130402166	0.0622222222222222
0.184782870715698	0.0700000000000001
0.186972890161774	0.0711111111111111
0.188232634467186	0.0722222222222222
0.188460006359519	0.0733333333333333
0.18994503542679	0.0755555555555556
0.192136478411022	0.0766666666666667
0.192362335857666	0.0777777777777777
0.197583636929709	0.0788888888888888
0.20466440849653	0.0800000000000001
0.207599108599428	0.0822222222222222
0.218052123380211	0.0833333333333333
0.219762953416517	0.0844444444444445
0.220180604996247	0.0855555555555556
0.220913481721472	0.0866666666666667
0.230386363207673	0.0877777777777777
0.243559935127651	0.0900000000000001
0.255323949772305	0.0911111111111111
0.282845396512161	0.0922222222222222
0.300027131804352	0.0933333333333333
0.350680294154509	0.0955555555555556
0.389975871467425	0.0966666666666667
0.457269787894263	0.0977777777777777
0.542115293777069	0.0988888888888888
0.605527110775372	0.1
0.745993188381738	0.103333333333333
0.751727047093294	0.104444444444445
0.755720023358474	0.105555555555556
0.768551135691024	0.106666666666667
0.821887438885147	0.107777777777778
0.892472639332152	0.108888888888889
0.965569827213266	0.111111111111111
1.00973284480384	0.112222222222222


==> figures/m120_cdf/m120_cdf-9.tsv <==
0	0.00111111111111106
0.0036925328420836	0.00222222222222213
0.00464486260884822	0.00333333333333341
0.00475271015815926	0.00444444444444447
0.0114245492933991	0.00555555555555554
0.021458920163461	0.0066666666666666
0.0221447843845684	0.00777777777777788
0.0384819764896727	0.00888888888888895
0.0413103249286981	0.01
0.0429237933566149	0.0111111111111111
0.0504626406510369	0.0122222222222221
0.0548764340619479	0.0144444444444445
0.061685547304374	0.0155555555555555
0.0622433376228413	0.0166666666666666
0.0631707442514784	0.0177777777777777
0.0649184422559703	0.018888888888889
0.0701463183505533	0.0211111111111111
0.0707321991066479	0.0222222222222221
0.0721116767069092	0.0233333333333334
0.0723429662485569	0.0244444444444445
0.076601195845029	0.0255555555555556
0.0788244602784904	0.0266666666666666
0.0858034958915748	0.028888888888889
0.097829269012613	0.0311111111111111
0.097878157982735	0.0322222222222222
0.107008923333216	0.0333333333333334
0.118940520669291	0.0344444444444445
0.120389211073504	0.0355555555555556
0.127408578822374	0.0366666666666666
0.142999804910745	0.0377777777777777
0.143779004375216	0.038888888888889
0.145819178902968	0.04
0.155574655918123	0.0411111111111111
0.157325665419727	0.0422222222222222
0.16078725265005	0.0433333333333334
0.162771067419548	0.0444444444444445
0.168090303237322	0.0455555555555556
0.178110014945441	0.0466666666666666
0.187463411808829	0.048888888888889
0.195122277237013	0.05
0.198568258998745	0.0511111111111111
0.200426810841977	0.0522222222222222
0.200794138747047	0.0533333333333332
0.205427797225494	0.0544444444444445
0.205818775391732	0.0555555555555556
0.20827928265131	0.0566666666666666
0.213107754691117	0.0577777777777777
0.213684116295802	0.058888888888889
0.222587075184009	0.0600000000000001
0.227142375667212	0.0611111111111111
0.227768571654343	0.0622222222222222
0.232602898634961	0.0633333333333332
0.233026275360617	0.0644444444444445
0.233962703787829	0.0655555555555556
0.236451839625231	0.0666666666666667
0.239982300127134	0.0677777777777777
0.248967862374158	0.068888888888889
0.255744191920235	0.0711111111111111
0.257346232916746	0.0722222222222222
0.257797854440801	0.0733333333333333
0.259036306974349	0.0744444444444445
0.259844896118282	0.0755555555555556
0.264613208337436	0.0766666666666667
0.266681351144241	0.0777777777777777
0.267353916709274	0.0788888888888888
0.267444906727666	0.0800000000000001
0.267835764796255	0.0811111111111111
0.276429492940566	0.0833333333333333
0.309177510222375	0.0844444444444445
0.332295187550451	0.0855555555555556
0.362560102550602	0.0866666666666667
0.645924459925014	0.0944444444444446
0.74912674597018	0.0966666666666667
0.83423195650534	0.0977777777777777
0.941895602148132	0.0988888888888888
1.01888759370795	0.1


==> figures/m120_error/m120_error-1.tsv <==
1	0
2	0.0954190032565521
3	0.100203570726421
4	0.102623118048086
5	0.110034348784666
6	0.120612294039233
7	0.133100544183549
8	0.135461726840958
9	0.12190260013324
10	0.0962172177066805
11	0.0997037645992123
12	0.0833560144243393
13	0.0730510260621031
14	0.03139806570357
15	0.0399254398519133
16	0.0319345367415735
17	0.0208955816889329
18	0.0154140312520212
19	0.0118567007516504
20	0.0461054594943562
21	0.0553892175012152
22	0.0417011509742906
23	0.0636309550994838
24	0.0717036976715235
25	0.0623943180725064
26	0.0555663375654376
27	0.0631599326610512
28	0.063002569572177
30	0.0662610122647038
31	0.0583434123739153
32	0.0550858344182643
33	0.0927790525678347
34	0.0956734976907683
35	0.0945858521605487
36	0.047825887179215
37	0.027569342468837
38	0.0141889395811177
39	0.0253825180164995
40	0.0318845628801228
41	0.031641759794411
42	0.0296556129331975
44	0.0293982837962403
45	0.0342233376857166
46	0.0415471281338569
47	0.0379979896839586
48	0.0507817621830782
49	0.0508379764399933
50	0.0395987337835777
51	0.0068961570468673
52	0.0111223300702932
53	0.0272125146510689
54	0.0700366751524371
55	0.0608209975597447
56	0.0631921950099468
57	0.0893434527608861
58	0.113376385764241
59	0.0748426887118967
60	0.0836182434826469
61	0.0797661544148696
62	0.0879791798136011
63	0.0861794731998771
64	0.058568485814817
65	0.0374804547500389
66	0.0262047650052182
67	0.0102174522423866
68	0.0043037400726007
69	0.00622296235189879
70	0.0270588731109456
71	0.0176425105988756
72	0.0161542609638445
74	0.011010832881766
75	0.0185386693577811
76	0.0227456939325066
77	0.0286142821441899
78	0.0406086364390603
79	0.052005740156801
80	0.060824553306702
81	0.0547158048287884
82	0.0756498513482029
83	0.0665796191829031
84	0.065991126527706
85	0.0602980784422016
86	0.0725241035898989
87	0.0962226887547786
88	0.144435545825218
89	0.160961647540034
90	0.151548328159038
91	0.167655190754544
92	0.171144477785219
93	0.176310239822214
94	0.176381008773205
95	0.171557869775256
96	0.162979503135375
97	0.146013338044327
98	0.0805991809922944
99	0.0848017668179182
100	0.0931491897204069
101	0.103626094812284
102	0.106996598946807
103	0.0973253681049755
104	0.0885876548315991
105	0.088225484643317
106	0.0992050259050075
107	0.119528049378118
108	0.148951742881877
109	0.171229970852664
110	0.185615370670803
111	0.217026567391599
112	0.253211867451
113	0.255918198352788
114	0.2872083206978
115	0.331393900411854
116	0.376425632714358
117	0.413770495094354
118	0.428285342147888
119	0.448284745663727
120	0.454640559488894
121	0.379101295204123
122	0.396946197371449
123	0.403800108473547
124	0.400521358530682
125	0.436063650695928
126	0.32048633830334
127	0.301201845798232
128	0.296746217450959
129	0.297198258797948
130	0.320592799062183
131	0.148766651558617
132	0.106269711326036
133	0.0779963994918944
134	0.0776237072274171
135	0.0811222511874803
136	0.0784766175389677
137	0.098058147986535
138	0.11685257720535
139	0.06395714537814
140	0.0429693518454997
141	0.0189268024676039
142	0.0104126353206766
143	0.0405013902571909
144	0.0647770740068836
145	0.067364751383252
146	0.0687142451613454
147	0.053216289864281
148	0.0521127303212552
149	0.0671901104244625
150	0.0634195514006706
151	0.0520010256016121
152	0.0689675868243285
153	0.0743932264758769
154	0.0448518757930287
155	0.0339235792341697
156	0.0309380803914792
157	0.0275689825360814
158	0.0287793030124703
159	0.042305244590807
160	0.0496562788493975
161	0.0535951980426717
162	0.0388344057108725
163	0.031331402997921
164	0.034406926372867
165	0.0292693038244352
166	0.0385993368955724
167	0.0705227461667164
168	0.0796343523206815
169	0.0788221242298732
170	0.0719092018676974
171	0.0600929747374721
173	0.0478804207899657
174	0.0522968413119997
175	0.0383543962848307
176	0.032567435670785
177	0.0171184378408498
178	0.0184524741569021
179	0.0233811527256194
180	0.0242122633175086
181	0.0292762934710709
182	0.0604958417861781
183	0.0751938370665357
184	0.0918458179627351
185	0.116576415319741
186	0.101083923436704
187	0.114474019873455
188	0.107282759654936
189	0.110335079202287
190	0.104555096442255
191	0.107930081509267
192	0.115389964347969
193	0.126105462257897
194	0.123248218398885
195	0.103279342065662
196	0.105960394054136
197	0.118103657189408
198	0.119736188281308
199	0.104562046863862
200	0.122893054392648
201	0.16813284602415
202	0.204305538049766
203	0.226010757675908
204	0.280543876738307
205	0.338635306177707
206	0.35568404301398
207	0.349369831642434
208	0.394824217270298
209	0.404738955350467
210	0.392815695437548
211	0.396761824516716
212	0.324292541524528
213	0.267801234706781
214	0.239596507088891
215	0.206762598124556
216	0.166275137066918
217	0.159055449905395
218	0.140638680260054
219	0.142907062707536
220	0.120392777427924
221	0.0693079463567301
222	0.0201068954885386
223	0.0249839501185534
224	0.037905726465624
225	0.04977921186412
226	0.0487022046206675
227	0.0576348356576091
228	0.0496199722133497
229	0.0498160494147442
230	0.0504112913059771
231	0.0639352114003486
232	0.0447956318311071
233	0.0286692882514217
234	0.0347139231515712
235	0.0252065305834321
236	0.0280458895758784
237	0.0395452441758835
238	0.032524845754665
239	0.0378620145340847
240	0.0321012219548038
241	0.0318196860229136
243	0.042081164391675
244	0.0490449115702631
245	0.0513289700265886
246	0.0581514865937152
247	0.054024706343057
248	0.0297101392325203
249	0.0399703994938818
250	0.0744867049830873
251	0.0929772118327037
252	0.105005338546562
253	0.0965788592702665
254	0.0963821873947381
255	0.0994792741610127
256	0.0856191916195712
257	0.0562544410305463
258	0.0533786308105846
259	0.0545739307249278
260	0.0602096423701823
261	0.0723291801973573
262	0.0823040263841222
263	0.0919001463922768
264	0.106550853726276
265	0.140765982567473
266	0.084060820616628
267	0.0484315033996836
268	0.0279064713236039
269	0.0328678139046588
270	0.0489912147597806
271	0.0500999364502377
272	0.0444508434104591
273	0.0203542547726556
274	0.0153261755722269
275	0.0170219539710388
276	0.0314193566093763
277	0.0212972015594914
278	0.0302030617740456
279	0.0398406977868717
280	0.04522461780914
281	0.0364105237983949
282	0.0152209598828676
283	0.0336488811641402
284	0.048983049509161
285	0.0662685970761459
286	0.0737498420535303
287	0.0722973941896043
288	0.0970050718322
289	0.0951273712720422
290	0.0779469512679043
291	0.0503987444990344
292	0.0255715032209309
293	0.0211405308909889
294	0.0285350047420252
295	0.0485945835857819
296	0.0666646142806258
297	0.0960381691652401
298	0.131970974040087
299	0.147522526743728
300	0.145988590949173
301	0.106434333225934
302	0.0247212807656751
303	0.0127024522771535
304	0.0223575931215692
306	0.0654995118628676
307	0.0842392016396616
308	0.0780886924549122
309	0.054432451542084
310	0.023774822467999
311	0.00731499340054143
312	0.03731265296949
313	0.0519321928231875
314	0.0900451745077362
315	0.117434037540875
316	0.14029347304097
317	0.177984065715577
318	0.206714861021737
319	0.230362886530997
320	0.190694676705903
321	0.200814175040932
322	0.195794723842823
323	0.18752289322731
324	0.18957462468029
325	0.182992597692078
326	0.189585282724806
327	0.169767913544433
328	0.163144521752997
329	0.138920667802267
330	0.12229135427458
331	0.125281990270082
332	0.127861776649979
333	0.145356273820198
334	0.167107232458989
335	0.153597875077367
336	0.162362674367841
337	0.156032144302685
338	0.151176903963233
339	0.147633156502025
340	0.151003002377479
341	0.147964721303765
342	0.133625494632383
343	0.155517219955982
344	0.149387192094537
345	0.18845464338392
346	0.195376235315166
347	0.18017419849798
348	0.158879763005984
349	0.146904364259626
350	0.148750034478894
351	0.155182848921299
352	0.177547141223386
353	0.191142018835421
354	0.197145546078332
355	0.164328636506411
356	0.16173008890712
357	0.158363395696256
358	0.138705193634451
359	0.113829444524526
360	0.0954684649802857
361	0.0939380245035863
362	0.0947147798775632
363	0.0451506938055672
364	0.0471802913501733
365	0.0478255403897947
366	0.0441480776547678
367	0.0503119124808791
368	0.0463022103989488
369	0.040955463556088
370	0.0426870863876729
371	0.0375842795386916
372	0.0506390481259587
373	0.0421934922535456
375	0.0290705149689074
376	0.0270580092950468
377	0.018835171801129
378	0.0185423828698958
379	0.0163191598855974
380	0.00924242918472373
381	0.0272483080345864
382	0.031760923763045
383	0.0269050512824833
384	0.0280896811050297
385	0.0233521751436001
386	0.0129133138765383
387	0.0143782718172361
388	0.00699213349662386
389	0.00339385105735346
390	0.00414437682195512
391	0.0581434565141308
392	0.0721636924296263
393	0.141720727406437
394	0.167914540222341
395	0.188122560674969
396	0.216681266622913
397	0.17945459293594
398	0.191616696272604
399	0.258674865811145
400	0.269776080832798
401	0.320553741184881
402	0.348873561246023
403	0.386687428193568
405	0.438001752099353
406	0.455801206754813
407	0.47923034013013
408	0.403915271270989
409	0.397163565764913
410	0.390998860777586
411	0.38549912683186
412	0.375453970474496
413	0.351522720105777
414	0.348075276227291
415	0.351859364089137
416	0.357214386587088
417	0.34390903048552
418	0.345653893219719
419	0.360544412010768
420	0.307620326406777
421	0.255971534653668
422	0.201777767593967
423	0.185056126964696
424	0.183377215687869
425	0.156917128088025
426	0.15810945935857
427	0.15610923479062
428	0.152295874860556
429	0.11878323540725
430	0.100946982619121
431	0.0611261385081434
432	0.0148239964713639
433	0.0371669764064109
434	0.047705303773796
435	0.0485612671035369
436	0.0619915527056492
437	0.0710676959632792
438	0.0870545871185868
439	0.0955191313612431
440	0.126378772713224
441	0.134689273250842
443	0.160820304626441
444	0.166555492399652
445	0.186692608147723
446	0.207569921856816
447	0.197420278318987
448	0.222368745080303
449	0.251234212676422
450	0.292620734395541
451	0.295428492575411
452	0.278939152518092
453	0.24803138538914
454	0.268806352498132
455	0.21216887091316
456	0.160156804396365
457	0.126613108094944
458	0.104213530835978
459	0.104037474367374
460	0.106402309484565
461	0.136238873222283
462	0.147443778942716
463	0.0983479007468304
464	0.0591471124113241
465	0.0499549022182464
466	0.043397728711966
467	0.0568520770970053
468	0.0728781802104095
469	0.0601418974738408
470	0.0647008911355442
471	0.077185990796238
472	0.108059999551074
473	0.135158852843006
474	0.211386518873951
475	0.256259965317895
476	0.245759055207827
477	0.236828476756273
478	0.241817409199029
479	0.24219564779321
480	0.233285156956072
481	0.225032194996288
482	0.212167082262454
483	0.117569138864724
484	0.085841994987959
485	0.0840542908167663
486	0.0862384531160387
487	0.0754227986851674
488	0.0443204606449399
489	0.0415075129963043
490	0.0471846345394624
491	0.0268529765355652
492	0.0240229967405412
493	0.0219092397858276
494	0.0284785885197607
495	0.0240844798157696
496	0.0301575374323875
498	0.046869701388232
499	0.0586809822838177
500	0.0526480185844775
501	0.0416281560565039
502	0.0369228027385589
503	0.0307024818389436
504	0.0232442612358454
505	0.0225141470882591
506	0.0180917538095855
507	0.0210525759440543
508	0.0273236529949372
509	0.0376895391732432
510	0.0369165456318115
511	0.0304452997742146
512	0.0276986421589527
513	0.0282793916894661
514	0.0244207731947199
515	0.0275177294472542
516	0.0279618036912552
517	0.0287731823141257
518	0.0285151208494199
519	0.0313489652332919
520	0.0276423126186955
521	0.0280543697404028
522	0.0317857244876905
523	0.0313898648716986
524	0.0318442691270775
525	0.02977380410141
526	0.0259626574456888
527	0.0399406209319295
528	0.0348966546795282
529	0.0329002080094369
530	0.028093420984419
531	0.0292862501449918
532	0.0320089070130507
533	0.0261830228594135
534	0.0274767351742184
535	0.0447196298920289
536	0.0455944544962676
537	0.0485861508533389
538	0.0469965646096853
539	0.0434509709112945
540	0.0463204207200079
541	0.0516579517866376
542	0.0523747252634621
543	0.0432391078569481
544	0.0310881963855536
545	0.0185622565422818
547	0.0115159934189251
548	0.00876356147784918
549	0.0111591338767312
550	0.00760407672964902
551	0.00916542102334006
552	0.0115752945500844
553	0.018519919197729
554	0.0211214755922811
555	0.017717396792591
556	0.0137009704725415
557	0.0207669492508558
558	0.0308579918447549
559	0.0391717433470831
560	0.0359224724951446
561	0.0434329564822065
562	0.0610419434855203
563	0.0715333372577334
564	0.0587897088693126
565	0.0609855850721033
566	0.0673850117045731
567	0.0583394133741422
568	0.0463660144320102
569	0.0400018358997158
570	0.0297497897585117
571	0.0225372175392522
572	0.034878667712178
573	0.0409143048489113
574	0.0519405491573934
576	0.0590860632827344
577	0.059898372134171
578	0.0515371535169606
579	0.023596149376317
580	0.00980416276536289
581	0.0245134529856159
582	0.0213928715867269
583	0.0213126915070916
584	0.018476509855418
585	0.0195632910943004
586	0.0227319064674703
587	0.0289270943804922
588	0.022739076006701
589	0.0181098086294469
590	0.0308891628000083
591	0.0314909232572518
592	0.0482053669613833
593	0.0761629354014985
594	0.100858136454121
595	0.121533278467268
596	0.188743598798737
597	0.269593498182644
598	0.325903424671651
599	0.296803391955677
600	0.307450958934737
601	0.275625684043121
602	0.290841431105264
603	0.264332177507413
604	0.224868795726252
605	0.215740111388868
606	0.241610057547291
607	0.244682842506563
608	0.246503159737244
609	0.260200449243484
610	0.232891616186976
611	0.222936820638211
612	0.211152306667827
613	0.210444253431888
614	0.222797581288319
615	0.204945985297059
616	0.211752612551777
617	0.195422441872438
618	0.166844252349165
619	0.122512259148266
620	0.109140034576512
621	0.0914367706956227
622	0.054645437645263
623	0.0703414662926889
624	0.091726801091454
625	0.0879346989457872
626	0.0920889069295754
627	0.0908341403745681
628	0.0887790172320138
629	0.112442456704116
630	0.141138807808602
631	0.19211746457097
632	0.329372824814072
633	0.378683234794721
634	0.39230209512391
635	0.392960180958653
636	0.383480498125323
637	0.404033977861104
638	0.415008519522985
639	0.425232022391015
640	0.456849126907514
641	0.477932731682472
642	0.52468430791339
643	0.602442426739231
644	0.611912901043979
645	0.66425804992025
646	0.684006268916505
647	0.698343178400023
648	0.758286603402439
649	0.809376130018791
650	0.843143671038206
651	0.892648063296178
652	0.933540189959785
653	0.954014908306021
654	0.993718884684881
655	1.01557452635859
nan	nan
759	1.06118539709553
760	0.989714175672475
761	0.953363060593347
762	0.895500774794982
763	0.827769926629571
764	0.76062859849651
765	0.604096731843356
766	0.355858156494378
767	0.239343290647071
768	0.140820003195813
769	0.0965184044858916
770	0.0615545664692263
771	0.0773431958239144
772	0.148549191151574
773	0.210104528129591
774	0.192666711745687
775	0.258055468938664
776	0.310171395089355
777	0.237636952292178
778	0.160777440696279
779	0.140992143148424
780	0.0840355583226255
781	0.0667130378906222
782	0.0636934756264509
783	0.0565529866843235
784	0.041631241351979
785	0.0440317749172436
786	0.0302268457771788
787	0.0283209853018889
788	0.0182656186404984
789	0.0262744951431841
790	0.0303158734564022
791	0.035861181984842
792	0.0351427919944172
793	0.0397503330341351
794	0.0494117081910872
796	0.0599256841111355
797	0.0718037478659426
798	0.0749172125252926
799	0.0491655766899157
800	0.0383155182478276
801	0.0218057025570033
802	0.00976480065548913
803	0.00697323529652749
804	0.00599600307680248
805	0.0179564266643411
806	0.0257704826958616
807	0.03419445425493
808	0.0303269641294719
809	0.0311225020564052
810	0.02227825549096
811	0.0188532163855371
812	0.0346272822478113
813	0.0412643197887519
814	0.0251118447661156
815	0.0149449521193219
816	0.0280162506128363
817	0.0262168234431783
818	0.0257487129506444
819	0.0209208184911631
820	0.0196429412482075
821	0.023286029890528
822	0.0205760388088265
823	0.00926427415936359
824	0.0123477893049539
825	0.0253888640889954
827	0.00923552904873759
828	0.00691442308266232
829	0.0143629354490713
830	0.0163577362646947
831	0.00968736023969541
832	0.00366937804676581
833	0.000951474915041217
834	0.00946917542398751
835	0.0190470554656486
836	0.00498328628657418
837	0.00554092724644306
838	0.0189290099393702
839	0.0282263827198221
840	0.0276364443959665
841	0.0344883086711434
842	0.0480253045383279
843	0.060402460835121
844	0.0361727149748958
845	0.0273764738290083
846	0.0191020456793467
847	0.0193228799337248
848	0.0160519627060012
849	0.0211966054349659
850	0.016177456856326
851	0.0311058929905812
852	0.0376306657988152
853	0.0427012903068089
854	0.0394243019226224
856	0.0405421268872033
857	0.0477607764959203
858	0.0374289235990091
859	0.0343689821510225
860	0.0398172215575414
861	0.0395608061435269
862	0.0448276692616218
863	0.055240699333126
864	0.0589403580482895
865	0.066912286666593
866	0.0790192478323206
867	0.0503142295891621
868	0.0424330778924968
869	0.0461244648652155
870	0.0484637515058921
871	0.0447950624463829
872	0.0485923872494141
873	0.0556802820694884
874	0.0583363430262125
875	0.0637603490522451
876	0.0480801573569352
877	0.0653947891323696
878	0.0643605760294577
879	0.0581294372834691
880	0.0542067420690273
881	0.0655918403136866
882	0.0476728522287431
883	0.0429934962199923
884	0.0297507773306052
885	0.018094227730785
886	0.0156936059986492
887	0.0316615022237556
888	0.0111795717572249
889	0.0150806638117729
890	0.0204763431617039
891	0.0188757585673329
892	0.0194488922206801
893	0.0293540087360498
894	0.0402566420488029
895	0.071953375792873
896	0.103164740779562
897	0.144416391755385
898	0.173107448319001
899	0.190305675000559
900	0.204217778186944


==> figures/m120_error/m120_error-2.tsv <==
1	0
2	0.0954190032565521
3	0.0642563894812156
4	0.0810974601628232
5	0.0699945299348883
6	0.0625314467735052
7	0.0618126681800959
8	0.0531624526527139
10	0.0138173281643503
11	0.0137407861319616
13	0.0170571435509146
14	0.0155102156021485
15	0.0173075283744311
16	0.0291735956575394
17	0.0243148783528113
18	0.0256786005726326
19	0.00364125972123475
20	0.0262556605734972
21	0.0373214510184425
22	0.0231628665100061
23	0.0494141084117246
24	0.0512456579689342
25	0.0440958903509454
26	0.0381086374268307
27	0.0490998112289844
28	0.0533777238666744
29	0.0605986626493404
30	0.0624704602284964
31	0.0548425861784381
32	0.0508920634049446
33	0.0576730725332482
34	0.0633885375551699
35	0.0502766226120457
36	0.0153023374926988
37	0.0202817613026127
38	0.0536329150670554
39	0.0514029559318487
40	0.0464452832039797
41	0.0393074102930768
42	0.0336082286767123
43	0.0398346186502749
44	0.0421404521620161
45	0.0419301281757498
46	0.0427996224203753
47	0.0335307807260961
48	0.0434781201907981
49	0.0448327160439703
50	0.0336118828086001
51	0.00626250859500033
52	0.0163534275658321
53	0.0345870777498476
54	0.0724922578015139
55	0.0609735130193485
56	0.05726821928954
57	0.0364724955408064
58	0.0145362915814076
59	0.00226768318873383
60	0.0180016443997602
61	0.00463872711384283
62	0.0130307693210625
63	0.0124856788612533
64	0.0160325827080214
65	0.0166787964204786
66	0.0143506886090563
68	0.0204971622653147
69	0.018058421415958
70	0.0331067871941286
71	0.0257848048745473
72	0.0156104239223396
73	0.011741210991886
74	0.0102143409030759
75	0.0214981107106951
76	0.027726423972581
77	0.0344119093628024
78	0.0480843706195628
79	0.0520623906494393
80	0.0618568273346227
81	0.056015991478489
82	0.06391079123091
83	0.0552310714099349
84	0.0547459779398878
85	0.0491530702637419
86	0.0632659239727218
87	0.087483941333403
88	0.136606138754928
89	0.15425337192255
90	0.145987649338736
91	0.162679905046616
92	0.166894902395256
93	0.172887015978745
94	0.173714221129217
95	0.169586321407905
96	0.161671782491908
97	0.145635160819552
98	0.0809709594387868
99	0.085829317526759
100	0.0946479289228819
101	0.105582411798309
102	0.10909716318406
103	0.0986894881090166
104	0.0897505938584118
105	0.0893767946023445
106	0.0881702661752115
107	0.10807803696116
108	0.138946667117807
109	0.160619661964347
110	0.175488992119313
111	0.204010836451744
112	0.239582134301941
113	0.243902935811207
114	0.275125610168402
115	0.318766083988749
116	0.362816489690431
117	0.398215017429379
118	0.416475690673451
119	0.435732312567552
120	0.439983960039854
121	0.357289792723236
122	0.374110188854729
123	0.371489843738232
124	0.308642787067356
125	0.348450188398601
126	0.270865823814006
127	0.266717672591312
128	0.269256732902022
129	0.275346749451046
130	0.30033399205422
131	0.151879879659532
132	0.113486529055194
133	0.0859354624959678
134	0.0863027878967841
135	0.0899496585194584
136	0.086810191277209
137	0.10596651130129
138	0.124734594589086
139	0.0693015775201502
140	0.0477536172332975
141	0.0598849804155179
142	0.0492276028109018
143	0.0334360393736688
144	0.0504592207507812
145	0.0454096062267126
146	0.0409502828799759
147	0.033153447475911
148	0.035585636635119
149	0.0425456613786537
150	0.0468485461993851
151	0.0569983982603617
152	0.072529070440396
153	0.0633446963358892
154	0.0455725465287742
155	0.0316567028776262
156	0.0277917403830088
157	0.0294810772383016
158	0.0291385179554027
159	0.0355122789953839
160	0.0478777094766656
161	0.0541637936157713
162	0.0360385381071637
163	0.027281730727168
164	0.037069443066116
165	0.0318638919778778
166	0.0417490712590052
167	0.0750832516791888
168	0.0739351435395292
169	0.0756554472756079
170	0.0707721282573175
171	0.0536237771405013
172	0.0560205253635786
173	0.0547407751392939
174	0.0518228454195651
175	0.0379467835067544
176	0.0319416148109894
177	0.0159656726597177
178	0.0194839239444491
179	0.0245722560340482
180	0.023350968804607
181	0.0274430300427184
182	0.0602566346873346
183	0.074020650688567
184	0.0898801742681599
185	0.1136940872899
186	0.0973272773001099
187	0.110547098888105
188	0.107268547723606
189	0.109927108038505
190	0.104147377570712
191	0.107658923834606
192	0.116015720957876
193	0.126574868747866
194	0.123540988437185
195	0.103285890340885
196	0.105709582700911
197	0.117188576772833
198	0.117144759013172
199	0.102296532575338
200	0.120157796716626
201	0.164838965809963
202	0.201645295538356
203	0.223271184791315
204	0.277501395782565
205	0.335940181508931
206	0.353960203046086
207	0.346053669244725
208	0.3923458118295
209	0.402287713576698
210	0.390457192148801
211	0.394856844067021
212	0.323260304103655
213	0.267325205419979
214	0.239524625812692
215	0.206883455351203
216	0.166563945871189
217	0.159410118316941
218	0.140968030421618
219	0.143270801860581
220	0.120732861529859
221	0.0711813966356658
222	0.0222897356342173
223	0.0240728208704013
224	0.0361177255849725
225	0.0475232272059429
226	0.0491329769214417
227	0.0582044218609781
228	0.0495076252076387
229	0.0488994243471552
230	0.0494253403079483
231	0.0525655829977723
232	0.0321696529201745
233	0.0405519697584396
234	0.0446679562745658
235	0.0317439164808775
236	0.0336243971308932
237	0.045789149310508
238	0.0342027558164091
239	0.0379147571879912
240	0.0303983811121498
241	0.0294012473656267
243	0.0381443069863963
244	0.0458891610766159
245	0.0488266604020282
246	0.0560473616342279
247	0.0518859794093487
248	0.0285893122327252
249	0.0391132986627554
250	0.0739408988828245
251	0.0926853558841003
252	0.104886999673113
253	0.0965870715934898
254	0.0965029117650147
255	0.0996736545836256
256	0.0858817250207267
257	0.0565015785618925
258	0.0535398338651021
259	0.0546972812926469
260	0.0603211488188435
261	0.0724107341637819
262	0.0823803068450388
263	0.0919668000941556
264	0.106601774303158
265	0.140796680088329
266	0.0840763987513355
267	0.0484375594526227
268	0.0279069904863718
269	0.032868629051336
270	0.0489953977343021
271	0.0501058965390939
272	0.0444574184379007
273	0.0203604934416717
274	0.0153341911407097
275	0.0170288235623275
276	0.0314250431042638
277	0.0213000157798433
278	0.0302057120585459
279	0.0398429751409139
280	0.0452263363013117
281	0.0364117393712604
282	0.0152208462238832
283	0.0336485870121805
284	0.0489829914473603
285	0.0662687434645477
286	0.0737501471041924
287	0.0747960452380312
288	0.100938342308154
289	0.0983561202981491
290	0.0802070728149147
291	0.0578611343142938
292	0.0306883651131784
293	0.023773384102924
294	0.0296298560805326
295	0.0490491175925172
296	0.0677464612692802
297	0.0966090518318197
298	0.131856341554226
299	0.147427053229649
300	0.145891177005979
301	0.106536399037736
302	0.0250504207706399
303	0.0138252181529879
304	0.0228922686825399
306	0.0654927003480452
307	0.0842930636990786
308	0.080185367782974
309	0.055019775910182
310	0.024909486023148
311	0.00846313007991739
312	0.03614801820504
313	0.0511281521098681
314	0.0887246227269998
315	0.116342922473564
316	0.139282306576661
317	0.177001510782588
318	0.205622624706962
319	0.229503958304463
320	0.189886069325212
321	0.200122073180296
322	0.195190668316741
323	0.187086529401881
324	0.189287915779005
325	0.182848491565437
326	0.189562694631377
327	0.169885425887855
328	0.163338937037452
329	0.139053200753551
330	0.122341384651463
331	0.125315929463113
332	0.127884014233246
333	0.145377385208121
334	0.167101510479711
335	0.153599652558114
336	0.162348474277564
337	0.156010030522566
338	0.151163179501737
339	0.147611836684973
340	0.150733176426684
341	0.14759404760639
342	0.134322761269914
343	0.154486379740661
344	0.149370008874826
345	0.186651048914996
346	0.195763285429507
347	0.180378893837315
348	0.158547512783684
349	0.14643792592301
350	0.148279658227693
351	0.154685604429687
352	0.177144066775668
353	0.19112208138165
354	0.197359267244792
355	0.164606395628084
356	0.162118920980674
357	0.163670737766211
358	0.142875224316526
359	0.116276077273142
360	0.0950459196092197
361	0.0931577298886168
362	0.0948277538047932
363	0.0440818289888512
364	0.0461315758334422
365	0.0469518748107021
366	0.043489659828424
367	0.049519323818572
368	0.0457467899042285
369	0.0405600974129356
370	0.0424281938613831
371	0.0375129953812348
372	0.0516618784829461
373	0.0425882622237168
375	0.0289453151643784
376	0.0271497481360257
377	0.0191514955319008
378	0.0162967569960983
379	0.00858894666885135
380	0.00366165283071496
381	0.021428890197285
382	0.0249524045336784
383	0.0215034131358607
384	0.0255379172861012
385	0.0198909832473646
386	0.0131763987423028
387	0.0184225418073538
388	0.0291386895016785
389	0.0318960885963406
390	0.0245802509788291
391	0.0240915320647446
392	0.0231827069720794
393	0.0196808822358889
394	0.0219011413033741
395	0.0290373547308036
396	0.0164778273225465
397	0.00779974200997913
398	0.0212761594475523
399	0.0159046309455562
400	0.0200595084311317
401	0.0174437860486023
402	0.0211261504439335
403	0.0239026826941426
404	0.0234565864476508
405	0.0238176898062648
406	0.0447847488425168
407	0.0645206144255326
408	0.0707008511601543
409	0.063820893463344
410	0.0620747869834304
411	0.0575554560733735
412	0.068831020516086
413	0.0797111673507516
414	0.0558782568555216
415	0.0439023896507251
416	0.0310347492463734
417	0.0304982657510209
418	0.0352124306257338
419	0.051574204650592
420	0.0706485121604601
421	0.087756158187517
422	0.0863242090766789
423	0.0880145268157548
424	0.0968805658096699
425	0.0893915613258969
427	0.117942651925773
428	0.136501733601449
429	0.114540681226799
430	0.108249148121445
431	0.0864073344771441
432	0.0516804629577337
433	0.0157312241668706
434	0.0125587960079656
435	0.00702248969696484
436	0.0367751690699833
437	0.0463921364112139
438	0.0290312244621873
439	0.0436598729341995
440	0.0552067425163614
441	0.0573916271821417
442	0.0730028054605327
443	0.0737177418972124
444	0.0872758586980353
445	0.10670256824551
446	0.119321044474191
447	0.123948214057805
448	0.125395394158886
449	0.139616666593497
450	0.172182570185214
451	0.164756021086532
452	0.168459240032007
453	0.160259056415612
454	0.165127037619413
455	0.122152431326185
456	0.0888782651300062
457	0.0602689497991378
458	0.050549194078144
459	0.0651977351944879
460	0.0706930904829051
461	0.103440074465993
462	0.121704482324731
463	0.0770065421609161
464	0.0478706993570768
465	0.0467842988987286
466	0.0451662332988008
467	0.0462169108548096
468	0.0644739732905464
469	0.0565068265844957
470	0.0627192420139409
471	0.0502098049242932
472	0.0822864476621135
473	0.111653281365079
474	0.196783671677167
475	0.245853738370784
476	0.222264755280776
477	0.21230811206317
478	0.186274571737499
479	0.182166255536345
480	0.184456500181568
481	0.182007319452282
482	0.168774170120741
483	0.0967650537915006
484	0.071423456016646
485	0.0729642281520455
486	0.0765621370438794
487	0.0700133151724458
488	0.041023419518524
489	0.0389290512583784
490	0.0373965477512002
491	0.0266502537206179
492	0.0247625513231924
493	0.023758666904655
494	0.0276041030795113
495	0.0236672400446878
496	0.0298357141690531
497	0.0383186455703708
498	0.0435592856497351
499	0.0547154093748077
500	0.0503755101368597
501	0.0402808722020609
502	0.0324186998562936
503	0.0281561114342139
504	0.0220502832535203
505	0.022517213787637
506	0.0184605615085047
507	0.021866131330512
508	0.0281719667837024
509	0.039217090960733
510	0.0377474758362268
511	0.0306088978959451
512	0.0278751306027516
513	0.0290195779019768
514	0.0250221217442004
515	0.0279741742073156
516	0.0280292270616656
517	0.0289541772899611
518	0.0285357139797497
519	0.0313540294104087
520	0.0276364341139015
521	0.0280539766695256
522	0.0318038100506328
523	0.031402636515395
524	0.0318710070799852
525	0.0297879244050137
526	0.0259608393753297
527	0.0399301922378754
528	0.0348955748222579
529	0.0328947841276204
530	0.0280910857104573
531	0.0292814698201482
532	0.0320061341786868
533	0.0261824459400941
534	0.0274763546481154
535	0.0447184905408449
536	0.0455937134620399
537	0.048585548570145
538	0.0469966705800289
539	0.0442907166490158
540	0.0482031201914879
541	0.0549387405619655
542	0.0570635315397112
543	0.0466675652859294
544	0.0321442896159851
545	0.0197065695831498
547	0.0118784592607426
548	0.00938728923438248
549	0.0115570799487159
550	0.00777790086601726
551	0.00896598768849799
552	0.01193349394282
553	0.0192538014129013
554	0.0221305479906277
556	0.0130614434488052
557	0.0193554161863858
558	0.030093492872993
559	0.0388562596444899
560	0.0357727661375975
561	0.043453434364892
562	0.0610355108434533
563	0.0715498898160831
564	0.0587840792537691
565	0.0609512007135891
566	0.0673630882665748
567	0.0583279693016721
568	0.0463587452426282
569	0.0399943058965846
570	0.0297470308883021
571	0.0227933302154497
572	0.0350363055373464
573	0.0410264885172182
574	0.0515107508293795
575	0.0565717438778393
576	0.0600255954302611
577	0.0605480324534255
578	0.0524988560732709
579	0.0241184438714299
580	0.00826785960521192
581	0.0192483671556829
582	0.0206208171282469
583	0.0262423144431523
584	0.0157408095158189
585	0.0234679996887053
586	0.0348216206037932
587	0.0342687808623623
588	0.0486542238660377
589	0.0567450915802965
590	0.0597319239846001
591	0.0711856486293527
592	0.0845449133446436
593	0.117411174977065
594	0.147080481926082
595	0.165521995258814
596	0.233587867599113
597	0.351510212890162
598	0.43083815536238
599	0.371390755609241
600	0.373183245188443
601	0.411631963487139
602	0.431168119526774
603	0.458881974357155
604	0.466724189772549
605	0.485372450320369
606	0.520875179507016
607	0.535317885154655
608	0.543727036658424
609	0.504710005579682
610	0.50332720714789
611	0.511603856196643
612	0.495855022093792
613	0.515598935385697
614	0.545003263813896
615	0.569311026659989
616	0.516679230306522
617	0.419004591344901
618	0.297435399282108
619	0.248816878490061
620	0.229237709904737
621	0.207530581044352
622	0.177255153426472
623	0.168758775930314
624	0.167802512532262
625	0.155285745464653
626	0.183033654450355
627	0.18412531289357
628	0.187425297522736
629	0.190134816461864
631	0.196422470883249
632	0.325509522141715
633	0.357305032364479
634	0.35723964928502
635	0.350592511326113
636	0.335675089328447
637	0.352826673441882
638	0.354169432632489
639	0.356172906045458
640	0.375495304163451
641	0.370001697511725
642	0.347848916915495
643	0.367962652755864
644	0.358014709799022
645	0.379141264592249
646	0.379724597996642
647	0.391019153662796
648	0.376091721235639
649	0.35471467841478
650	0.389315534573143
651	0.366238069876658
652	0.265108631102976
653	0.23437826904842
654	0.223562721254098
655	0.206052784012627
656	0.174449368316914
657	0.178273874201182
658	0.139204883818365
659	0.126664957313778
660	0.0972667771331999
661	0.0744094465458147
662	0.049342592602784
663	0.0466900374801753
664	0.0611748074171601
665	0.0703500300475071
666	0.107242892404656
667	0.117506743427953
668	0.121036547913377
669	0.107483494900521
670	0.0840878806816363
671	0.0800116920495384
672	0.07849462154104
673	0.0976989908994028
674	0.126936986042779
675	0.14336233764277
676	0.0940985900709848
677	0.0506605756074805
678	0.0380519526872831
679	0.0370349874565363
681	0.0341161467038091
682	0.0319937991091592
683	0.0260386289916141
684	0.0245601802184865
685	0.0366413565865287
686	0.045043945190514
687	0.0341564172964581
688	0.029180428344489
689	0.0352363580542487
690	0.0473697876348069
691	0.0502393770467506
692	0.0642746483625842
693	0.0840761106750278
694	0.093459809150545
695	0.104856611964237
696	0.10029125964968
697	0.0682483978334858
698	0.0709153639309079
699	0.0685180163543464
700	0.0729361019147063
701	0.114551240982905
702	0.157447498055831
703	0.150550848307148
704	0.15688184784301
705	0.164352657767154
706	0.149118482224594
707	0.152783453071152
708	0.145688134949637
709	0.146155992730201
710	0.149990542047021
711	0.16474077295652
712	0.170203329466858
713	0.169679746221505
714	0.144521029671978
715	0.193444589014689
716	0.190898521936219
717	0.18143779047557
718	0.176635659561953
719	0.182079267224367
720	0.186930581867955
721	0.169824881511659
722	0.189471547633275
723	0.210294925494395
724	0.22707908783741
725	0.24742028762239
726	0.262456158791565
727	0.227774360035824
728	0.175820710055973
729	0.229671986472795
730	0.247123570712688
731	0.278858970741453
732	0.339009396010169
733	0.441222476662347
734	0.417279213518441
735	0.495513378278019
736	0.440719249705012
737	0.388820806644162
738	0.349452134187231
739	0.31200257686055
740	0.281756987582071
741	0.241246079218854
742	0.208277082440077
743	0.196639890218421
744	0.158447285362058
745	0.145494806915622
746	0.108432972388186
747	0.0836288284541524
748	0.0375416391743784
749	0.0202437517186809
750	0.0287881227040998
751	0.0514157421032451
752	0.0523503288607117
753	0.0654355199473002
754	0.0632089652809782
755	0.0545134064269632
756	0.0398356529694865
757	0.0375007007437489
758	0.050122362855177
759	0.0530443174695847
760	0.05959902295956
761	0.0506468818533676
762	0.0567211414756912
763	0.0657236627931752
764	0.0631412938718086
765	0.0458468274862298
766	0.0348443319828675
767	0.0397170453042008
768	0.0314534923228393
769	0.030553512690858
770	0.0315655780814268
771	0.0354062192175206
772	0.014682081520732
773	0.00411919433338426
774	0.0147245399573421
775	0.0374869207604434
776	0.0581553273701729
777	0.0642764311078281
778	0.055914554826586
779	0.0527581801106862
780	0.0338596963979398
781	0.0331908478244713
782	0.0405416890132528
783	0.0427031515407634
784	0.0320952864199171
785	0.0369276138299028
786	0.0222295148297462
787	0.0217822209186807
788	0.0138338414010377
789	0.0200595218248054
790	0.0272831370737094
791	0.0349341966260681
792	0.0355782660881232
793	0.0411589021081227
794	0.051363252038982
796	0.0619087285641626
797	0.0741199402360735
798	0.0779746653029179
799	0.0519048444432428
800	0.0404169296140253
801	0.0278359894740561
802	0.0160281201895032
803	0.0134874231638378
804	0.0137883217878425
805	0.0248931587478864
806	0.0320039283006963
807	0.0416295165401834
808	0.0370240986433146
809	0.0372929574670025
810	0.0302235250730973
811	0.0248101858675227
812	0.0315933616084294
813	0.0394070320659239
814	0.0208711110383319
815	0.0137599800241333
816	0.0279536831008045
817	0.0259718039478685
818	0.0254955103943075
819	0.0207218307524499
820	0.0195108940689579
821	0.0232463164113597
822	0.0201320879136802
823	0.0102633520449444
824	0.00850866856990251
825	0.0215032800507515
826	0.0149009760206127
827	0.00676054964685591
828	0.00519340975745308
829	0.00193789150659995
830	0.0124179474646553
831	0.00485076200641288
832	0.00176758979387159
833	0.00134941920191523
834	0.00889608206387038
835	0.0181452217130982
836	0.00444080427507743
837	0.0061670524347619
838	0.0195952183788677
839	0.0289876262611415
840	0.0282090195632918
841	0.0350070771794435
842	0.0446768999678397
843	0.0568809335563856
844	0.034465680884523
845	0.0261383541949272
846	0.0184073220705159
847	0.0199276507646573
848	0.0162868653353598
849	0.021128991450496
850	0.0161831816662925
851	0.0311424448876778
852	0.0377184003433513
853	0.0428133089907305
854	0.039482430349949
856	0.040522699689518
857	0.047973103975437
858	0.0377516779334428
859	0.034502030781141
860	0.0394424673074809
861	0.0394926714344592
862	0.0448748281647795
863	0.0553434483913406
864	0.0590168431234588
865	0.0669915674249069
866	0.0790623471360732
867	0.050321520189982
868	0.0424320643541023
869	0.0461701790715097
870	0.0484729431551614
871	0.0447721630663409
872	0.0485577074089178
873	0.0556544970618233
874	0.0583159019931827
875	0.0637425031161456
876	0.0480750369631551
877	0.0611607919253174
878	0.0575869541610246
879	0.0502639775406806
880	0.0479738679395041
881	0.0616794534864766
882	0.0433372384051154
883	0.0403912919388176
884	0.0276968631937962
885	0.0178224394137487
886	0.0147662099089985
887	0.0306169011205384
888	0.0115326031739187
889	0.00319460556477225
890	0.00879741202345485
891	0.0128204484396974
892	0.0215080179414144
894	0.0463771784928895
896	0.110666423123917
897	0.150528231715953
898	0.179893168335866
899	0.204496825607293
900	0.216066535525897


==> figures/m120_error/m120_error-3.tsv <==
1	0
2	0.0469087235579764
3	0.0473371235995046
4	0.0666425056848539
5	0.0637094581762767
6	0.0627517098668022
7	0.0469112838791261
8	0.038602057962521
9	0.0408749512666873
10	0.00423773880356748
11	0.0145033198067495
12	0.0209193378520922
13	0.0266854247846595
14	0.024806009040617
15	0.032468551775537
16	0.0429530611010023
17	0.0410223268477239
18	0.0446192420616853
20	0.011464856294765
21	0.0445807068256272
22	0.0390837879517676
23	0.053146461336155
24	0.0368121338559604
25	0.031407328517048
26	0.0169996252670899
27	0.0173923745111324
28	0.0159663738561449
30	0.0325422860432809
31	0.0334875466343192
32	0.0352106970925661
33	0.039506130557811
34	0.0338815672806732
36	0.0235871556262737
37	0.0271158365972042
38	0.0572576161882807
39	0.0537300504078075
40	0.0480112153499022
41	0.0415038016687959
42	0.0379256535683226
43	0.0438032411565246
44	0.054584317492413
45	0.0619451932418542
46	0.0868891852602474
47	0.103972018862009
48	0.115668848062796
49	0.123144306879453
50	0.127225925356584
51	0.0580768531865488
52	0.0561552805322663
53	0.0716033717678783
54	0.0597321293047344
55	0.0489859069202794
56	0.0370408766369792
57	0.0383625283369611
58	0.0434744882213636
59	0.0341425008888336
60	0.0342775167845275
61	0.0259487890979244
62	0.023516270322034
63	0.0170958227980691
64	0.0112091474313729
65	0.0115833186839609
66	0.00980904614152678
67	0.0104479168807075
68	0.0130776438097655
69	0.0239647822245388
70	0.0184261579760232
71	0.00718372212588747
72	0.0152603394807329
73	0.023875524162122
74	0.0415645904074609
75	0.0671044494773696
76	0.0807637681733695
77	0.102119227724529
78	0.124667108102699
79	0.158591318760614
80	0.193586974650088
81	0.218472872420762
82	0.247425193230697
83	0.281629908009677
84	0.320612946111282
85	0.366425326344483
86	0.413142656085483
87	0.466098953773781
88	0.549261541204714
89	0.650844380148783
90	0.73200491499415
91	0.789097177901567
92	0.84326359460988
93	0.893662485928417
94	0.939909815873648
95	0.991272138257273
96	1.04995029915597
nan	nan
213	1.09548565662806
214	0.947927333949792
215	0.87477298301792
216	0.791080119574985
217	0.713373941936879
218	0.630003233562888
219	0.544714634558204
220	0.465997141049229
221	0.0292492987689457
222	0.134807456379804
223	0.224690305753143
224	0.213969549856643
225	0.219381864189813
226	0.254977347733416
227	0.274292763092717
228	0.259501597822577
229	0.234437479609937
230	0.277281033831059
231	0.330472583169239
232	0.286288706496862
233	0.289338091572176
234	0.222503445979555
235	0.198442265499466
236	0.193677914572731
237	0.163050905678688
238	0.153688530016211
239	0.141347894402088
240	0.129459517225996
241	0.133729084605079
242	0.144104734051325
243	0.147070275825286
244	0.148803806266528
245	0.145193909053546
246	0.149182790365785
247	0.134527234114898
248	0.12514225396842
249	0.138939079222382
250	0.140117932781664
251	0.13954151543976
252	0.149936621592246
253	0.153204220133944
254	0.145799203567435
255	0.131207450233319
256	0.101088162350607
257	0.0489025933892435
258	0.0461394292876776
259	0.0479692741139388
260	0.0335561408990088
261	0.0263276823834531
262	0.0290740056813092
263	0.042250929778902
264	0.0542719031983552
265	0.0951675496157804
266	0.0600026221313783
267	0.0433705358001362
268	0.0297110139488268
269	0.0252793712486437
270	0.0361274972707406
271	0.0384524023796757
272	0.0330361810869135
273	0.0136867413182244
274	0.0137057482102136
275	0.0252220405328671
276	0.0321054286923754
277	0.0185703491044933
278	0.0286127882741312
279	0.037476647298945
280	0.0423075997462092
281	0.0354160909768098
282	0.0250983700958614
284	0.0548065739286585
285	0.0735926160416511
286	0.0780104012878837
287	0.0770038796532617
288	0.0837946299217265
289	0.085299151554409
290	0.0766183390810511
291	0.0504374924895501
292	0.0329520317660581
293	0.0262394408250657
294	0.0313870852876335
295	0.0511919260775358
296	0.0682992973009959
297	0.0990212785239919
298	0.134778547911878
299	0.169592226942655
300	0.160879747532022
301	0.120171481051329
302	0.0223932621124732
303	0.0150347659229055
304	0.0227277709909686
305	0.0397613972913859
306	0.0640836472789488
307	0.0864181987126358
308	0.0999002457803044
309	0.0979281529333775
310	0.0683099368096691
311	0.0371462991934095
312	0.036541772234159
313	0.0509296254987248
314	0.0636675451722795
315	0.0967223068872727
316	0.11679476424581
317	0.153714178865243
318	0.173406933483307
319	0.202378925611924
320	0.207377539640333
321	0.199245407044145
322	0.238431401384901
323	0.254181124621937
324	0.249383783369353
325	0.274286291363524
326	0.248778130023766
327	0.277561725110786
328	0.24183075460553
329	0.172713940610379
330	0.138882336425922
331	0.139359840372776
332	0.140580608919322
333	0.154738229280156
334	0.174829112877092
335	0.162879989982116
336	0.188794603182942
337	0.187088146511655
338	0.184472132331962
339	0.185603604259313
340	0.189162140725898
341	0.193909400523353
342	0.166827249589801
343	0.148191228224277
344	0.1267883731457
345	0.157655458687373
346	0.202467153209113
347	0.192290888098455
348	0.178070347861308
350	0.183335090856076
351	0.206067683454648
352	0.244168179431313
353	0.288098492173617
354	0.289690260331326
355	0.199705313754976
356	0.18785545146477
357	0.17483819672475
358	0.143219284473957
359	0.118395541643281
360	0.10323412135881
361	0.109766029721754
362	0.114936744046076
363	0.0570934378528136
364	0.0585616149586485
365	0.0542772085223078
366	0.0453664682021326
367	0.0536107480239707
368	0.0494913730141207
369	0.0449094091814004
370	0.0463163755662208
371	0.0367803142963794
372	0.0519898268349834
373	0.0422132046803654
374	0.0320258837839447
375	0.0261511274565009
376	0.0282738663426017
377	0.0212963092592418
378	0.017049514609198
379	0.00415278412879161
380	0.00198830506781178
381	0.0157443025045723
382	0.012632184715585
383	0.0150285653793389
384	0.0240336366260863
386	0.0164007340878243
387	0.0273726279162929
388	0.0409985212306765
389	0.0453742840347786
390	0.0515670199478109
391	0.0525662838419976
392	0.0419724775913437
393	0.0290334848097018
394	0.0181193579087449
395	0.017076929001405
396	0.0145574251081371
397	0.0137986763121489
398	0.0228024672622951
399	0.0188121897052724
400	0.0185406244717115
401	0.0259666312673517
402	0.0386320336724566
403	0.0531908895781044
404	0.0545759923772948
405	0.0489659227457651
406	0.0305115811869427
407	0.0273800091717931
408	0.0111236515303972
409	0.012510326470192
410	0.014909370754367
412	0.0260619275237559
413	0.0399228725987086
414	0.0291089431940463
416	0.0316937647511395
417	0.0382380465434835
418	0.046623900671193
419	0.0575269771989042
420	0.0808861914549652
421	0.153740008231352
422	0.337344800507708
423	0.733069234583354
424	0.752289681389357
425	0.816704149442558
426	0.854561864657398
427	0.878489054683314
428	0.852038688571724
429	0.808053636131149
430	0.792791466241511
431	0.768804824602853
432	0.782401641760885
433	0.801362636608928
434	0.815905623279832
435	0.829027401430039
436	0.844681101344349
437	0.864058518338993
438	0.889985035334689
439	0.905607989932264
440	0.916963242946395
441	0.923863848989981
442	0.926577906207399
443	0.915797355264772
444	0.87058295634904
445	0.799910409795075
446	0.705599412867514
447	0.628557555668408
448	0.47136802570526
449	0.349630575798983
450	0.304634091192156
451	0.288441768246685
452	0.253606585608736
453	0.221081988437504
454	0.18297264485966
455	0.150505936536661
456	0.130308802984359
457	0.103795638698671
458	0.0693577143167659
459	0.0675987738626418
460	0.0751693119112815
461	0.10167788339038
462	0.120192290723708
463	0.0563138080465251
464	0.0222009376893766
465	0.0399604703270597
466	0.0560072540392866
467	0.0960738888732067
468	0.138357335173055
469	0.174411240926815
470	0.214324886333088
471	0.249866690370595
472	0.282539383804306
473	0.219441186575068
474	0.253929001631718
475	0.251192835702454
476	0.148230339925135
477	0.117258730539788
478	0.0905045585772086
479	0.0981181821066457
480	0.104206018428158
481	0.103299086411539
482	0.100142365329248
483	0.0750653211820236
484	0.0554234265932791
485	0.0690638505941479
486	0.0751313022548175
487	0.0821755329609459
488	0.042044830528198
489	0.0373201997955448
490	0.0382680330450285
491	0.0323067439881015
492	0.033861989692582
493	0.0463386070289289
494	0.0531187051233246
495	0.0418781891319213
496	0.0585896859009836
497	0.0802643939503014
498	0.0955164968661393
499	0.11984472212032
500	0.142642501300998
501	0.14713067532
502	0.14300581309567
503	0.141297732895964
504	0.110189382409999
505	0.0387689359645265
506	0.0285208394362826
507	0.0235465719026706
509	0.0351405710721338
510	0.0378572878572641
511	0.030175982683204
512	0.0306762362519066
513	0.0264314712766236
514	0.0227783875564
515	0.0255731524789553
516	0.0275662751928394
517	0.0267651882057862
518	0.0271907452984124
519	0.0319767389297567
520	0.0275962821752955
521	0.0276163867818013
522	0.0314974504842667
524	0.0324178953424052
525	0.0300409567571478
526	0.0230450749576221
527	0.0370490398431684
528	0.0329811344896598
529	0.0311225127295529
530	0.0274421122135209
531	0.0285085053720877
532	0.0321422044727342
533	0.0264784284175903
534	0.0280753679066947
535	0.046452242541136
536	0.0467489811727546
537	0.047996296104543
538	0.0473083398264862
539	0.0448722555387349
540	0.0487315095869008
541	0.0558587569262272
542	0.0576226236189541
543	0.0471329525765896
544	0.0327921187866878
545	0.0195671024922603
546	0.0210050863678362
547	0.0163348999312802
548	0.0136851377578751
549	0.0102230945558404
550	0.00627612281459733
552	0.012166985826866
553	0.0184687081037964
554	0.0206552260744957
555	0.0208917464378828
556	0.0164726648793021
557	0.0207855730376423
558	0.0298618030932403
559	0.03752000347788
560	0.0343752239366495
561	0.0435226921589447
562	0.0630444639187999
563	0.0733254010751807
564	0.0582993697323673
565	0.0607028093255622
566	0.0671375265718552
567	0.0583294968820383
568	0.0463096943007031
569	0.0399665708922612
570	0.0295217249496318
571	0.0230661718363763
572	0.0356104970061324
573	0.0415997764094982
574	0.0523999141535114
575	0.0588791134616713
576	0.0627189515482769
577	0.0760112973797504
578	0.0621101378097819
579	0.0314237502414016
580	0.00765816946022824
581	0.0163402288852694
582	0.0204456456750677
583	0.0264187540615239
584	0.0156167341250466
585	0.0195977518047812
586	0.0334891040893126
587	0.0321256742638525
588	0.0452389200636389
589	0.0751200058236918
590	0.0826978980002195
591	0.0779620699313455
592	0.102964056798669
593	0.125964628828569
594	0.169003529944348
595	0.213135679586571
596	0.302583111351964
597	0.417878914766561
598	0.466920356175706
599	0.368511764994651
600	0.407520157573686
601	0.457944419227033
602	0.498481612023738
603	0.538042597268941
604	0.539258623342562
605	0.578498547247932
606	0.655496186629989
607	0.689863762023151
608	0.677911932115535
609	0.730376643986233
610	0.758305968442187
611	0.773690560170962
612	0.822768974034375
613	0.888445370580939
614	0.972380820621993
615	1.04692680348671


==> figures/m120_error/m120_error-4.tsv <==
1	0
2	0.0491637017698849
3	0.0711452371444921
4	0.0845555582875477
5	0.101638856111094
6	0.129767775327764
7	0.145688431382951
8	0.162570007095837
9	0.178540181837775
10	0.167158209397371
11	0.194418966931494
12	0.203273879907897
13	0.206758612700014
14	0.20538834883132
15	0.207456879654501
16	0.216680611920992
17	0.212225167197857
18	0.22095345404955
19	0.139968071832186
20	0.102333171906025
21	0.086284519102378
22	0.0657533959396233
23	0.0475320570986923
24	0.0289256229500552
25	0.0208798825220811
26	0.00660095161288154
27	0.00600395724063674
28	0.01250927908427
29	0.0237121193433723
30	0.0300041526162431
31	0.0450118816422673
32	0.057860553227556
33	0.0749420973166934
34	0.0804741678169876
35	0.0990129140232057
36	0.0764750760505422
37	0.0820209740099926
38	0.0324949005390636
39	0.0217957173504146
40	0.0209731355149643
41	0.0316933319410282
42	0.0365329719872989
43	0.037424009147685
44	0.0408851534548376
45	0.0422367954425908
46	0.0512948359431675
47	0.0655616886593862
48	0.0748135635003564
49	0.0605624015842068
50	0.0622035446713198
51	0.0404175542065559
52	0.0348811761139132
53	0.0416408150159668
54	0.0755953173065791
55	0.100284824582104
56	0.111241509116098
57	0.0812500748908178
58	0.0736731808843842
59	0.0685491592931839
60	0.0498413967914075
61	0.0432941745625612
62	0.0621970509932908
63	0.0110157401703646
64	0.0437389450712544
65	0.0585957419932583
66	0.059229157531945
67	0.0650850137849375
68	0.0703731094065461
69	0.0734044880800866
70	0.0538016287543996
71	0.0550813326453863
72	0.0252095316475334
73	0.0607662550936539
74	0.101757190422177
75	0.167776141695185
76	0.192368657125144
77	0.218215200623376
78	0.242240214739809
79	0.245188567289347
80	0.271584592227782
81	0.265043711253838
82	0.288806767602637
83	0.270338363984365
84	0.250819857069132
85	0.272739819605704
86	0.298038285366374
87	0.275001126486927
88	0.269760194017408
89	0.173858961574751
90	0.100072671420662
91	0.0689992164293471
92	0.0536650355046504
93	0.0515404831544402
94	0.0374914057414344
95	0.0414514208578112
96	0.0377569402555764
97	0.0349712104488162
98	0.0335794583455709
99	0.0425411343971973
100	0.0522388298857095
101	0.0647244228734962
102	0.0493564072154413
103	0.039392039993686
104	0.0322225799441185
105	0.0191737291871732
106	0.00505884977189908
107	0.0394809153831375
108	0.0673878283059821
109	0.0942202182552592
110	0.126687605092684
111	0.144505253637021
112	0.156875408349606
113	0.194099960155313
114	0.216198362616524
115	0.294048561348404
116	0.349342650106678
117	0.378587578272004
118	0.34271246121898
119	0.335315340049533
120	0.318465373278173
121	0.295111009741618
122	0.240305011560849
123	0.233273413091524
124	0.220143047102852
125	0.198430577756767
126	0.143393146265225
127	0.119570182418556
128	0.0947202562571192
129	0.064086646407759
130	0.0558835652054768
131	0.0684772999057941
132	0.0676029647613632
133	0.0490051442212689
134	0.0266778694165168
135	0.0229850713420774
136	0.011127542897043
137	0.0122947022770177
138	0.0100981988296098
139	0.0437090186565001
140	0.0682477619257043
141	0.0990416400876484
142	0.126807475794976
143	0.198524587852262
144	0.238459328233944
145	0.25305568654835
146	0.234889961403496
147	0.212559888072747
148	0.219487794069551
149	0.211635134168318
150	0.207511036973528
151	0.233204258163823
152	0.187974737958029
153	0.153216617222029
154	0.0983458890148086
155	0.0385104230407478
156	0.0197276497510757
157	0.0502502896317765
158	0.0779884173548453
159	0.100015666817853
160	0.135871541900656
161	0.155679801961128
162	0.178732532869049
163	0.21907471543102
164	0.215826540331136
165	0.208282444644169
166	0.188979513484924
167	0.186126192437087
168	0.138941876578656
169	0.125526659887669
170	0.145285450710162
171	0.189037204940291
172	0.22550562091044
173	0.161872452286843
174	0.038795571135438
175	0.0309720932526716
176	0.0256298114260289
177	0.0525848794677586
178	0.0875027649046842
180	0.0777133577562381
181	0.0618408092288973
182	0.0452868748883475
183	0.0458089537170281
184	0.0390042847712948
185	0.0417973027308562
186	0.0668260120322657
187	0.108018122562157
188	0.0942337228908627
189	0.0850810321145445
190	0.0845416794574021
191	0.0807336391134186
192	0.0915827759890817
193	0.101014121709568
194	0.111223452710647
195	0.108980865490253
196	0.121369697592399
197	0.113908783054399
198	0.111337001874176
199	0.105880659875311
200	0.121865825269992
201	0.106981939599223
202	0.125221039116695
203	0.114011243088953
204	0.057221775971243
205	0.0782134058068777
206	0.0521156174537509
207	0.0462218602772282
208	0.0352386964779043
209	0.0306702504561827
210	0.0222184684155309
211	0.0128003461188655
212	0.0145820790423841
213	0.0395225723340218
214	0.0531379563886958
215	0.0293210218910644
216	0.0362091295210121
217	0.0395090798616593
218	0.0443404764691877
219	0.0396683593650096
221	0.041737662287801
222	0.0363061057549885
223	0.0368741565973778
224	0.0431821878898972
225	0.0344585695455635
226	0.0262613289561386
227	0.0275744187273403
228	0.0244824297736841
229	0.0224811714074349
230	0.0338176946818294
231	0.0292345499550493
232	0.0343372077935555
233	0.0230232309659186
234	0.00927264563540575
235	0.0074595082801352
236	0.0257142316936552
237	0.0361452050990465
238	0.0348792808481448
239	0.0418569581584052
240	0.0480614580433212
241	0.0559910821904168
242	0.0535748072577462
243	0.0505104179059117
244	0.0487798620461035
245	0.0512939099861569
246	0.0435499516244136
247	0.0448111846640131
248	0.0378625371835142
249	0.037287497479042
250	0.0373197953248336
251	0.0405879398666684
252	0.030152782972209
253	0.0326716686748796
254	0.0167059906020768
255	0.0127668011319884
256	0.0352657634016396
257	0.0248095744632337
258	0.0438674654676561
259	0.0531525763484524
261	0.0653035799327881
262	0.0776925285247216
263	0.0940824718638851
264	0.0599608617723106
265	0.0644392795302338
266	0.0434645634541084
267	0.0319319787441827
268	0.0192580219260208
269	0.0138668685025323
270	0.0159823384498168
271	0.00683131534867698
272	0.00324915659462022
273	0.00954768895371672
274	0.0126679736367805
275	0.0126859650708866
276	0.0222979488814872
277	0.0292911540857403
278	0.0340567517284853
279	0.0430721060076849
280	0.0525343620331569
281	0.0536554324070266
282	0.0368454292902243
284	0.0253613350256501
285	0.0410094425579928
286	0.0539587345010659
287	0.0416189888014742
288	0.031398003469576
289	0.0249054550901064
290	0.0149055601234522
291	0.0183518926971828
292	0.0301668120279146
293	0.0386837842070236
294	0.0408243601187905
295	0.0610267871126098
296	0.0756942457023797
297	0.0938716626719724
298	0.126285666715376
299	0.164262127936922
300	0.19800770943516
301	0.162357962376859
302	0.162818471642481
303	0.130967328364136
304	0.109316924351333
305	0.0803111653915494
306	0.0529835207506721
307	0.0284172315214164
308	0.0127580423747986
309	0.0432177149424433
310	0.0482694482764146
311	0.0545187541239329
312	0.0699579695371995
313	0.082046077896166
314	0.097744589871013
315	0.112758831561564
316	0.117345546408842
317	0.130422601020769
318	0.124368176510643
319	0.117132209399074
320	0.11851436246252
321	0.130161429077475
322	0.148841662698828
323	0.166454600810994
324	0.180682146586946
325	0.181413354855181
326	0.174644917295041
327	0.163711635513891
328	0.172134978788108
329	0.182084328205065
330	0.213721813519783
331	0.21589084361392
332	0.237915747550574
333	0.24878415936746
334	0.270263785581506
335	0.236899919145571
336	0.211352752497646
337	0.207141574451043
338	0.194175310676087
339	0.188432176902893
340	0.180966871921555
341	0.183528102469722
342	0.185531091721828
343	0.18321751231224
344	0.182193099426627
345	0.176398161302814
346	0.166056283222133
347	0.173638373095741
348	0.182077452443195
349	0.180747347600004
350	0.182165147842738
351	0.188493982671844
352	0.184576438700901
353	0.169375852800044
354	0.163165847782579
355	0.161936855300382
356	0.128866412993716
357	0.137461434281931
358	0.131039570226108
359	0.125604734527201
360	0.0730944846576449
361	0.0328987738768092
362	0.0259392125033173
363	0.0442778184644794
364	0.0392804727458724
365	0.0424785698041887
366	0.0466490042683745
367	0.0433015915326678
368	0.0420218277091635
369	0.0284793491294977
370	0.0287559878245247
371	0.0759999526009096
372	0.140595131035525
373	0.184859001023256
374	0.211118197843462
375	0.239901191698436
376	0.256033648214384
377	0.233843206614097
378	0.184362801394968
379	0.121177901105284
380	0.0898510229139902
381	0.00951905385340979
382	0.0603818799056626
383	0.0874189851849678
384	0.0900093511943396
385	0.0860833529924321
386	0.0699243456460863
387	0.0863960740921357
388	0.0701535036694168
389	0.0478917182430223
390	0.0451913531376249
391	0.0618261514068763
392	0.0811154277301966
393	0.179198610907974
394	0.212818885843831
395	0.272113840206998
396	0.360118003983757
397	0.454059657236485
398	0.50979617746566
399	0.52943422183796
400	0.568230091551754
401	0.604365941086598
402	0.644807472964658
403	0.688850403830997
404	0.738672138333527
405	0.79751395866856
406	0.918193853761068
407	0.96269318214263
408	0.981387183501965
409	1.01622079284982
nan	nan
485	1.01506185146184
486	0.9375515249817
487	0.900420904350653
488	0.852830482391369
489	0.80593598699113
490	0.730176958564471
491	0.590541066549576
492	0.330243499072481
493	0.151732039905028
494	0.154704302032087
495	0.24780680391234
496	0.312986379392783
497	0.409707034473627
498	0.471957534101762
499	0.538077563655179
500	0.67491233084138
501	0.791869293618674
502	0.885020682397453
503	0.961350730540516
504	1.05260408791423
nan	nan
599	1.01360468004407
600	0.926638317522588
601	0.840073074945167
602	0.768439547646949
603	0.685532702758678
604	0.574823031864412
605	0.450883489423404
606	0.192974354631474
607	0.178901946705764
608	0.266384060445034
609	0.375572118782543
610	0.395880682892425
611	0.446436578439034
612	0.497746644802987
613	0.519217262899701
614	0.521908947472866
615	0.575175140726287
616	0.605449344262638
617	0.613189244439127
618	0.606955780859721
619	0.620722362741731
620	0.652736707412714
621	0.672072717363335
622	0.667100900081891
623	0.648670326038314
624	0.656452664215863
625	0.665875559881783
626	0.667140464632666
627	0.655010972517175
628	0.685972043499191
629	0.707356949080008
630	0.744281163614346
631	0.773139244243225
632	0.730335891843879
633	0.729501335211012
634	0.751538657751212
635	0.766624262974005
636	0.798711089421204
637	0.770070647935768
638	0.776109777773968
639	0.751237340073885
640	0.811711446363688
641	0.813975162934412
642	0.826978925270737
643	0.814081755562256
644	0.818281272062109
645	0.820760946348287
646	0.852578278967712
647	0.858225442855996
648	0.896997623714014
649	0.895068885889032
650	0.932391279725039
651	0.970833816741106
652	0.9756311042172
653	0.995034661592058
654	1.01041924875437
nan	nan
872	1.01550332223553
873	0.975288324892858
874	0.919516523108086
875	0.890116158502906
876	0.910829682109011
877	0.874287457245146
878	0.840093189150593
879	0.839204974852919
880	0.852967632960599
881	0.877201933992069
882	0.912697676572293
883	0.903506341532761
884	0.94494534490434
885	1.0399169325417


==> figures/m120_error/m120_error-5.tsv <==
1	0
2	0.0491637017698849
3	0.0711452371444921
4	0.0845555582875477
5	0.0856568618788742
6	0.0833769648891121
7	0.0788459580813878
8	0.0663700297353671
9	0.0719673933846252
10	0.0663184402110346
11	0.115824047451724
12	0.122762101924764
13	0.148707853476935
14	0.155918830620976
15	0.161287706651478
16	0.183206806211501
18	0.169207151616092
19	0.0994213704509548
20	0.0819241311746737
21	0.0807552842023824
22	0.0661299881595596
23	0.0529966804388096
24	0.0362430084210246
25	0.0288511495040211
26	0.0166842421963338
27	0.00797827824476371
28	0.00646948025575966
29	0.0211482103676417
30	0.0288330344870928
31	0.0445256735374642
32	0.0568078008640214
33	0.0721651574147018
34	0.0787700901206563
35	0.096679509625119
36	0.0724665945371044
37	0.0716702981494564
38	0.0658173872145653
39	0.0697157750835231
40	0.0502108466822619
41	0.0187777404784129
42	0.0206456031664857
43	0.015645961916789
44	0.0223118194735434
45	0.0320457014000795
46	0.0459733993920963
47	0.0669078613175316
48	0.0769650739537155
49	0.0629913850697221
50	0.0648432988799641
51	0.0605816374589949
52	0.0498224792441988
53	0.0500111217712629
54	0.0757150382036116
55	0.100677177435387
56	0.112549518877586
57	0.0820437672682601
58	0.0749042947850285
59	0.072099791643609
60	0.052985870192515
61	0.0456771059133416
62	0.0417421863144227
63	0.0253487611875016
64	0.0511458067960575
65	0.0616564521477585
66	0.0601581383369876
68	0.0689745826082344
69	0.0705873066090135
70	0.0512290743122321
71	0.0536068215842533
72	0.0238743989449404
73	0.0620413324910487
74	0.102677046561894
75	0.168513344631833
76	0.183897929581008
78	0.235128413528514
79	0.238363198754541
80	0.265397914536607
81	0.260115533352632
82	0.284254500007137
83	0.267160014789056
84	0.248579627415779
85	0.271275320196992
86	0.288800713237265
87	0.265802897910135
88	0.260568260329023
89	0.166208504019664
90	0.0947262730429657
91	0.0662047670756465
92	0.0519004573827715
93	0.0510423129792343
94	0.0374943227458289
95	0.0416278188456545
96	0.0379623219660061
97	0.0350942432129386
98	0.033538737553954
99	0.0417330061009125
100	0.0514552518471874
101	0.063898759559379
102	0.0484462436801323
103	0.0387136989324972
104	0.0316630727930942
105	0.0194979857691351
106	0.00342911971972626
107	0.0239583343515051
109	0.0710965612965992
110	0.10388185657348
111	0.106868562919885
112	0.119350111993867
113	0.131445976972259
114	0.14632609358523
115	0.186027158360616
116	0.257046551267877
117	0.270318091340641
118	0.248279059163337
119	0.248379161456569
120	0.234232322810158
121	0.204004122259221
122	0.165503934905473
123	0.139489567693204
124	0.139749278825548
125	0.149456697122105
126	0.0997419033416236
127	0.0860240114396902
128	0.0478650554530304
129	0.0357460412437831
130	0.0394244213332513
131	0.0556088158707553
132	0.0513249180625053
133	0.0408833029977131
134	0.0254072522104707
135	0.031003565463493
136	0.0211265805071434
137	0.0248207084503065
138	0.038820275675107
139	0.022839975335728
140	0.0203434116382368
141	0.0254783728515804
142	0.0161471669083539
143	0.041414390449404
144	0.0740125303522063
145	0.101982758210966
146	0.112250520706652
147	0.112099295752159
148	0.133253939124302
149	0.140198871226062
150	0.168873844214318
151	0.15994132551225
152	0.155572669607409
153	0.14460398018025
154	0.114001290576653
155	0.0984134661570124
156	0.0951758557390576
157	0.0793042831911634
158	0.0407468830920834
159	0.0107601823368668
160	0.0231302881952615
161	0.0508603073549239
162	0.0722456565310949
163	0.122854028981692
164	0.150249424290109
165	0.15332050941231
166	0.109338801325521
167	0.103512552285565
168	0.0578603174625414
169	0.0494235089815902
170	0.0730381386297267
171	0.0748536549949677
172	0.0833209145503133
173	0.0839931528588522
174	0.0611250211931065
175	0.0677361220367629
176	0.0502359376147297
177	0.0627622550415481
178	0.086356197303985
179	0.0787217115915837
180	0.0793072071159031
181	0.0584362743421707
182	0.0420799663710341
183	0.043704261472044
184	0.0484087647180331
185	0.059009995332417
186	0.0923489283584331
187	0.129998209890005
188	0.135112822465885
189	0.164426957137266
190	0.172354127768585
191	0.190126919086879
192	0.170452513743953
193	0.172526817391258
194	0.169208522473355
195	0.170484259449722
196	0.19588726056304
197	0.205945367876211
198	0.193421714157012
199	0.177581996756658
200	0.12541340720486
201	0.0924221392933759
202	0.119395225927747
203	0.114046164407114
204	0.0594721096653075
205	0.0897853108095887
206	0.0561147053624609
207	0.0487167784050371
208	0.0372681144916669
209	0.0352844520181179
210	0.0287840872780407
211	0.017402273907237
212	0.0162620201977006
213	0.0394086175948587
214	0.0527081311111033
215	0.0293371657365924
216	0.0393419221712747
217	0.0450662527256327
218	0.0585249304840545
219	0.0514005308268679
220	0.0531280924832345
222	0.0527584770552494
223	0.0442442685398419
224	0.0452076981860046
225	0.0313272093119394
226	0.0197100457309034
227	0.00732175793677925
228	0.00159393953856579
229	0.0053057508546317
230	0.014616055352576
231	0.0315200831162201
233	0.0347217124752888
234	0.0413252408205835
235	0.0500843377956244
236	0.038365089524973
237	0.0427507625674934
238	0.0545185716903234
239	0.058634757247205
240	0.0581875799592808
241	0.0639385073415042
242	0.0558441000632683
243	0.0493912962533614
244	0.043598747356441
245	0.0447314819413123
246	0.0388687851144596
247	0.039598132313813
248	0.0341353517616199
249	0.034897290278991
250	0.0346598413563015
251	0.036140714054909
252	0.0273018600839805
253	0.0301479696255456
254	0.0152847852514242
255	0.0124918933408935
256	0.0427114319162456
257	0.0468192953482003
258	0.0629799446905963
259	0.0649089283044759
260	0.0642111101818728
261	0.0655274451930836
262	0.076250328877677
263	0.0909307974156945
264	0.0587027649640959
265	0.0630175814108043
266	0.0429240444939296
267	0.0317397702656308
268	0.0192955739244098
269	0.0142122360730355
270	0.0161735083986514
271	0.0068716060108045
272	0.00328066936117466
273	0.00957010642287059
274	0.0127075898927842
275	0.0127166864363062
276	0.0223191214556664
277	0.0293037140571641
278	0.0340619893648864
279	0.0430743788739392
280	0.0525341327256683
281	0.0536540370676448
282	0.0368430540282816
284	0.0253603502782198
285	0.0410087153347831
286	0.0539583670476986
287	0.0416188530098225
288	0.0334186614876444
289	0.0263667780293417
290	0.0165328632863293
291	0.0206689264687157
292	0.0306035166695438
293	0.0389100139473157
294	0.0408753534543393
295	0.0609911113588169
296	0.0755937786093455
297	0.0937141101004499
298	0.126059483226982
299	0.16173381071178
300	0.19218728838382
301	0.15867802832804
302	0.159309161460101
303	0.128213122518446
304	0.107733805430371
305	0.0795626421472662
306	0.0528671309755282
307	0.0286784588764704
308	0.0117277615855755
309	0.042418092899652
310	0.0477383223568495
311	0.0551494147151743
312	0.0718073530565562
313	0.0842375760134928
314	0.0994020751750213
315	0.113501582669414
316	0.117607728294388
317	0.13071348676749
318	0.124461224647121
319	0.117116560494651
320	0.118432419959845
321	0.129815781525508
322	0.148491727446412
323	0.166132737193607
324	0.180374173496261
325	0.181233790900137
326	0.174501119586012
327	0.163649681546417
328	0.172102052703394
329	0.182008281730418
330	0.213982482922802
331	0.215928209536401
332	0.238000764260278
333	0.248848351459969
334	0.27032652178093
335	0.236936203093933
336	0.211377769390765
337	0.207155894413177
338	0.19418033492309
339	0.188434732051974
340	0.181659671629632
341	0.183839639502935
342	0.185568683288921
343	0.182542774594253
344	0.182760161371107
345	0.177019098009964
346	0.166605086633126
348	0.18247933748421
349	0.180917449579056
350	0.18317617757009
351	0.189179343930277
352	0.184744361225739
353	0.169119403834429
354	0.162465779658646
355	0.156540464382601
356	0.121245092245317
357	0.115091763666101
358	0.11388037182428
359	0.107420438567715
360	0.0644125960097881
361	0.0324427229522826
362	0.025871731858274
363	0.0440267570975266
364	0.039126892188392
365	0.041817813076932
366	0.0457896158180802
367	0.0425978175851469
368	0.0416643104167633
369	0.0282607739339937
370	0.0287412246140093
371	0.0760072118401922
372	0.141958649744993
373	0.186403654855781
374	0.217020656642376
375	0.254009993895693
376	0.268635743400296
377	0.245349070742691
378	0.186950323653491
379	0.117368715700422
380	0.0868360658525944
381	0.0104182290723429
382	0.0515742808067898
383	0.0787396161864535
384	0.0814247020863377
385	0.0784458722023373
386	0.0658806958837204
387	0.0851510390674548
388	0.0922879607821869
389	0.0990169163453629
390	0.0911740756876043
391	0.068493347886033
392	0.0632610375403146
393	0.0516929801319748
394	0.048086720119727
395	0.087569858550637
396	0.105664510694396
397	0.136808560897975
398	0.147432807800783
399	0.158969912330917
400	0.181208649089513
402	0.236219886611366
403	0.271387423902638
404	0.299623163163574
405	0.344153013243613
406	0.302483718642975
407	0.289993419336952
408	0.266831982756571
409	0.257459604309361
410	0.237851062948948
411	0.232420672390163
412	0.220804119898048
413	0.1836216339575
414	0.167408594580934
415	0.177846830022418
416	0.165204549233295
417	0.120542090265303
418	0.121589944141419
419	0.12783151006613
420	0.129683351040626
421	0.12316174859609
422	0.117028685419427
423	0.132004213807932
424	0.115583518921426
425	0.109413141583673
426	0.0959643941368995
427	0.0784084687842324
428	0.0442741274918035
429	0.0120632781646464
430	0.0155142986354804
431	0.0791562057818282
432	0.135933628685507
433	0.144714108554012
434	0.139089716506987
435	0.158703528883279
436	0.161564882089124
437	0.14987112385711
438	0.155798059877043
439	0.152555785532741
440	0.147497712665768
441	0.133509142615708
442	0.115239750904379
443	0.123072575890092
444	0.103709768154886
445	0.124674381688578
446	0.142890820179446
447	0.146203522148085
448	0.143059380419459
449	0.103451400415679
450	0.0781471867557002
451	0.0709686532070464
452	0.0690899523916642
453	0.0304178493291829
454	0.0278983368847321
455	0.0236398948927672
456	0.0523453035330022
457	0.08020601251485
458	0.0967741796474684
459	0.0990599179398259
460	0.121553140609194
461	0.114768590027325
462	0.0872134210126205
463	0.0391615908262111
464	0.0542739643248069
465	0.0823918421721146
466	0.0950143634471488
467	0.110264590300972
468	0.131533702203001
469	0.130408463943695
470	0.134258035747735
471	0.13371883012212
472	0.159273690134341
473	0.219739838544797
474	0.325859556218006
475	0.359285996731955
476	0.373573345514387
477	0.370437908222584
478	0.334827156986194
479	0.335654405243758
480	0.320484534493744
481	0.283139709670195
482	0.242720811186132
483	0.174984840908337
484	0.120501039187729
485	0.0783905347741438
486	0.0513813146524171
487	0.0395276005114056
488	0.0379760836501646
489	0.044316333636516
490	0.0277344166291869
491	0.0180609400093772
492	0.0109858957270035
493	0.0156179385147652
494	0.023668650780678
495	0.0253056960179947
496	0.0333919501887294
497	0.0473122499840883
498	0.0630955078189572
499	0.07114526579619
500	0.0855054081595199
501	0.06868924082994
502	0.0535836082566448
503	0.0337291538212412
504	0.0168269934100636
506	0.00890524983083196
507	0.0152351226635119
508	0.0133331745232681
509	0.00983949870499146
510	0.0296737097595496
511	0.0290900693062213
512	0.00831512118315914
513	0.0135245829634414
514	0.0162473548157323
515	0.0287695907624084
516	0.038579084207754
517	0.0491948921157928
518	0.046341671397613
519	0.0404753875520782
520	0.0357261861064444
521	0.0465985548636354
522	0.0410595408420704
523	0.0380383448947441
524	0.0268944259455566
525	0.0146933300881074
526	0.00955114111900457
527	0.023030412335288
528	0.0386311159409161
529	0.0466201542041063
530	0.0449261935179948
531	0.0523826075916531
533	0.0403957568589703
535	0.023628956138964
536	0.0407703850859207
537	0.0433960690299955
538	0.0579943631663582
539	0.0664384814668892
540	0.0672984491521902
541	0.0493272293512064
542	0.0493704448168728
543	0.0426620099326556
544	0.0296773822152545
545	0.0107475273446198
546	0.00603761878585374
547	0.00487926327116384
548	0.00942890788587647
549	0.0184765576333348
550	0.026838845135444
551	0.0206002896154587
552	0.0212267371284725
553	0.00791477756934
554	0.00818472576952445
555	0.0166401899639368
556	0.0212812776205737
557	0.0300063272288753
558	0.0477911739541241
559	0.0630877542619146
560	0.0917630710617914
561	0.0910000906309278
562	0.128194682685262
563	0.152386593157985
564	0.164039997265832
565	0.153478120259024
566	0.17555461778818
567	0.176768185376432
568	0.201179079403801
569	0.233726778953496
570	0.294037958744411
571	0.350348149409115
572	0.291466361997891
573	0.259019338601206
574	0.235783756570754
575	0.226128905192809
576	0.215768105966617
577	0.1862733755612
578	0.17698503967722
579	0.172708738750657
580	0.178988239019873
581	0.204439927285875
582	0.188282391633606
584	0.147349420403202
585	0.125911535763635
586	0.0990307428007782
587	0.0773809555263369
588	0.0505439761743673
589	0.0566434821324719
590	0.0600641395650428
591	0.0515820716087774
592	0.044053690121018
593	0.0397786531714246
594	0.0590751725912924
595	0.0802617124429617
596	0.114613117050112
597	0.161324738534518
598	0.209082030107766
599	0.244806429395794
600	0.295483942497412
601	0.280166854706181
602	0.310515322312199
603	0.295661336610465
604	0.306025351166682
605	0.340707923022251
606	0.31021638279617
607	0.308895646051155
608	0.30523602265896
609	0.299741765287763
610	0.305235422012402
611	0.276639969444659
612	0.280618330294033
613	0.299040636674363
614	0.289287605861205
615	0.241024281783552
616	0.169132023862289
617	0.0880011080088252
618	0.0410923234778693
619	0.0745729627461742
620	0.0835814222698446
621	0.0741336435079347
622	0.100209718702558
623	0.112249404237673
624	0.135815155441378
625	0.132946261117581
626	0.123611204495091
627	0.096652154004687
628	0.0802179835152401
629	0.0576876193944145
630	0.0528567023536652
631	0.0308881330333861
632	0.0340715440612485
633	0.0428133587708999
634	0.055482518209601
635	0.063704572347774
636	0.0608787474634482
637	0.0625846324369377
638	0.0544071509791593
639	0.064384404932639
640	0.0350593919331459
641	0.0230280027403751
643	0.0102888787582742
644	0.017532190575821
645	0.0234502590269585
646	0.0232109146360244
647	0.0527746908645668
648	0.0871505037131328
649	0.0640303610143746
650	0.0213161852614121
651	0.00813704494294143
652	0.0123976007205329
653	0.0161229105060556
654	0.0332134420374359
655	0.0370180909003466
656	0.0439900679825769
657	0.034469331125706
658	0.0297441356088939
659	0.0264982265616709
660	0.0130990220277454
661	0.0160753670229496
662	0.00856088865953097
663	0.0199752801032673
664	0.0350492728563268
665	0.0459385501237648
666	0.0959556435286686
667	0.0875676019057892
668	0.0964350776330321
669	0.0817870862024392
670	0.0549996389545413
671	0.0582526287148539
672	0.0443655840078918
673	0.0477000542433643
674	0.0221057069304607
675	0.0304203356027983
676	0.035783892147947
677	0.042036423487275
678	0.0555870090205417
679	0.0640870813756464
680	0.0787767584145058
681	0.0808860745181619
682	0.0901010959242967
683	0.0975228081782689
684	0.0983218219726041
685	0.100711187428828
686	0.13003357625189
687	0.132328247391229
688	0.157341906329975
689	0.146350641287654
690	0.14701223131749
691	0.128189525340304
692	0.099512764493852
693	0.066453536195354
694	0.069885960644342
695	0.0843159956860973
697	0.1081006415518
698	0.130650068131899
699	0.117529014925822
700	0.130060669508111
701	0.173755385279151
702	0.215954141317525
703	0.201358542197113
704	0.203053370097678
705	0.187623415924236
706	0.162591472821646
707	0.1456889127968
708	0.108690240282044
709	0.0706810806995009
710	0.0273355281852901
711	0.033293174416599
712	0.0123287202112579
713	0.0163700706441432
714	0.00901374615034456
715	0.0132326090235892
716	0.0209817576361502
717	0.0277135515241298
718	0.0391559015426992
719	0.0533218584979522
720	0.0587314161273298
721	0.0539351212760266
722	0.0431625466566175
723	0.0534628606260412
724	0.0916391372729777
725	0.110785927377037
726	0.136223036962065
727	0.208383108524004
728	0.239850441717635
729	0.294364974840619
730	0.324162862067055
731	0.365520011225158
732	0.407938115124011
733	0.439980582485646
734	0.452436998611233
735	0.360389780736909
736	0.389191758272659
737	0.38433819883312
738	0.314416548429449
739	0.263934713453978
740	0.240107160666184
741	0.18275766662407
742	0.160222528543272
743	0.14610740038313
744	0.082452902779437
745	0.0417480149375251
747	0.0244529743901012
748	0.0298398222242895
749	0.0765918393070706
750	0.0937990971208364
751	0.0975829374181103
752	0.0919278269842607
753	0.0912418848414518
754	0.0365498718506387
755	0.0344438936972438
756	0.0169759298950112
758	0.0156861730216633
759	0.0214318188180869
760	0.0303674559768297
761	0.0226368637909218
762	0.0166298026380218
763	0.0252388207309195
764	0.0346369903811592
765	0.0330156661798355
766	0.0265504341900851
767	0.0131538212679061
768	0.0246308527259771
769	0.0205584302657371
770	0.0205161315831219
771	0.0247904897170201
772	0.0319048000820885
773	0.0340807980436466
774	0.0278688464388779
775	0.0199087491076853
776	0.0206610132107699
777	0.0271513574252822
778	0.0183636647680032
779	0.0237246873839467
781	0.0330052965366576
782	0.039499913146301
783	0.0467751313251483
784	0.0525684310825909
785	0.0448880352219021
786	0.0456293134645875
787	0.0510240547596368
788	0.0433044051756042
789	0.0533900908143323
790	0.036705664125293
791	0.0397539013806636
792	0.0489946073342935
793	0.0655944320383242
794	0.0928834128271774
795	0.111462771158699
796	0.102870783266553
797	0.0937359591748645
798	0.0646880954682274
799	0.0320193333418501
800	0.0210166123854378
801	0.00651878456073973
802	0.0171725822480084
803	0.0266153467888444
804	0.0255104556234755
805	0.0194504806474924
806	0.00849890449842405
807	0.00375510950118496
808	0.0203112426306689
809	0.0301618312787468
810	0.0350054008569032
811	0.0290319143313127
812	0.0207720460209657
813	0.0142741617614774
814	0.00700317272560369
815	0.020614935421122
816	0.00182734245561278
817	0.005281939118845
818	0.0180533704036634
819	0.0143222883526732
820	0.0111726250394213
821	0.0183375529314844
822	0.0272782569967376
823	0.0200883647498813
824	0.0226960917939323
825	0.0203413768185783
826	0.00228277585222258
827	0.0105255221633342
828	0.0135595378553717
829	0.0189044557580473
830	0.0178025356855187
831	0.0174128964390547
832	0.0121653359429956
833	0.0102388484125413
834	0.0108574460541604
835	0.0128931789137141
836	0.0143707481233832
837	0.00625602682589488
838	0.0210200836844479
839	0.0314655982263048
840	0.03084586806267
841	0.02885943287788
842	0.0313633957325692
843	0.0409338636175107
844	0.0489071823209315
845	0.0483690010338478
846	0.0354960686987624
847	0.0352545625066796
848	0.03021717192496
849	0.0283650591669584
850	0.022697560060692
851	0.0142475459770139
852	0.0142615443339764
853	0.0224088806124882
854	0.0134358226252971
855	0.0142749904296124
856	0.0252219855577778
857	0.0324107017939923
858	0.0381111944029726
860	0.0518164469450539
861	0.0455035818919214
862	0.0489323721027404
863	0.0399078386434439
864	0.0508275197145167
865	0.0481088700522605
866	0.0484506114038368
867	0.0547776816601981
868	0.0526379741371557
869	0.0391148343716168
870	0.04045209842036
871	0.0364346167904159
872	0.0305727421081201
873	0.0277410277496983
874	0.0110062290783617
875	0.0378600668412901
876	0.0736642299793857
877	0.147961123888763
878	0.1795579275107
879	0.213537639919082
880	0.203424861657027
881	0.193797029269604
882	0.170616078190506
883	0.146374909812153
884	0.125594938227437
885	0.0859430288086287
886	0.00922274293532155
887	0.044248128109075
888	0.0584498834153919
890	0.112752179808922
891	0.121110952727349
892	0.142218083368562
893	0.128136764413171
894	0.18910035776014
895	0.234455680604015
896	0.222734591468338
897	0.213601186906203
898	0.213203214455689
899	0.203538735318034
900	0.221764775257611


==> figures/m120_error/m120_error-6.tsv <==
1	0
2	0.0349355730806451
3	0.061201298098581
4	0.0734498497142795
5	0.0851959636935362
6	0.0892910726048513
8	0.100995984840495
9	0.0974915834369199
10	0.0993227228736941
11	0.146714079044216
12	0.152247288383819
13	0.178609910574551
14	0.173339211805228
15	0.172569123126948
16	0.185711319101642
17	0.179354444893477
18	0.177303708690317
19	0.166191784935961
20	0.146521266791922
21	0.130060805715914
22	0.109380363821458
23	0.0944968695694683
24	0.0723541765207756
25	0.0587682485871142
26	0.0459239570796512
27	0.0358579778990702
28	0.0339440034791778
29	0.0332573276033372
30	0.0414467490704169
31	0.0419280955829322
32	0.0406140760816811
33	0.0433797684407864
34	0.0535146407364664
35	0.0290513283169389
36	0.024357279893934
37	0.0275702217919047
38	0.0192147620187484
39	0.00370038003796935
40	0.0188804249636405
43	0.0350338537666062
44	0.034016922812782
45	0.0424487305779735
46	0.0467841531743716
47	0.0680188020648984
48	0.0718346436788124
49	0.0635629149471129
50	0.0530507810062772
51	0.0411457202015981
52	0.0351451265403853
53	0.0434635796714815
54	0.0802844618454515
55	0.108401024363161
56	0.123843057585873
57	0.148941559843024
58	0.176855715129022
59	0.102660558958576
60	0.115361801238521
61	0.0828147256947886
62	0.076522915293765
63	0.0571337786743698
64	0.0522274391637438
65	0.0545782824736989
66	0.0564629660556193
68	0.0554072742368135
69	0.0603478188992312
70	0.0626703164898004
71	0.0551998186795117
72	0.0623384823118158
73	0.0731285592970607
74	0.0848705545115536
75	0.110817164697153
76	0.113691282731736
78	0.153940128818022
79	0.179320369701202
80	0.203725087396379
81	0.224359564936663
82	0.249837299484795
83	0.171666942644947
84	0.194327239975735
86	0.253579784701856
87	0.19094250770479
88	0.233869975931498
89	0.0698497300721215
90	0.041186982037118
91	0.0411360901453008
92	0.0512608606402978
93	0.0567630877374654
94	0.0588184879841833
95	0.0581049041209667
96	0.0636238761458685
97	0.0712265630693878
98	0.079464714581718
99	0.0840585951462458
100	0.0874690503856641
101	0.0945683999219114
102	0.113560655354547
103	0.113776588677354
104	0.110898529840085
105	0.112818433492123
106	0.127563293929256
107	0.149698231287118
109	0.200839796572438
110	0.230840657989518
111	0.282758529660953
112	0.397848717452177
113	0.425370759378495
114	0.475707422436301
115	0.544624782610924
116	0.63070913600626
117	0.711107089324912
118	0.74757838467707
119	0.778757695299873
120	0.811805502188179
121	0.847678739343735
122	0.892766821464704
123	0.930481993824969
124	1.00005146601404
nan	nan
218.01469434615	1.10000000000002
219	0.982564685875445
220	0.927588177792245
221	0.83228961425533
222	0.729525294995938
223	0.676698999437008
224	0.646715414260427
225	0.668481850001399
226	0.776334723666764
227	0.674256999055046
228	0.628369149477066
229	0.688454566742394
230	0.527676053349353
231	0.617504732274483
232	0.553289156913877
233	0.518520799448083
234	0.485702897865792
235	0.452040930459248
236	0.351460689823
237	0.00910751057983816
238	0.0596842960046615
239	0.157953165951426
240	0.206444533759395
241	0.223089008351337
242	0.268894431154479
243	0.266244717732604
244	0.297141675119633
245	0.325252228489717
246	0.356669695616233
247	0.36095607021565
248	0.393644135571662
249	0.415304904490142
250	0.32785107984688
251	0.260865752645998
252	0.230377248924583
253	0.228669102809135
254	0.211147709382033
255	0.185289565941673
256	0.150933513496113
257	0.0928930374917627
259	0.0548048518995188
260	0.0475338107407879
261	0.0398174058837526
262	0.0421037606125765
263	0.0545281516385785
264	0.035718762603949
265	0.0524496798827272
267	0.0369389573507419
268	0.0347926988083032
269	0.0160225533257972
270	0.0120504930684433
271	0.0051010050759146
272	0.00983419812757802
273	0.0131637402893716
274	0.0197335100045279
275	0.014879295245521
276	0.0197676241404565
277	0.0265167942428661
278	0.0312770644544003
279	0.0397695038734582
280	0.0514011661794029
281	0.0534063030781908
282	0.0335792646599771
283	0.0298070132399175
284	0.024686975909276
285	0.0431286562556465
286	0.058752698602234
287	0.0528388908686566
288	0.0390455834425438
289	0.0287113849973366
290	0.0176177695279875
291	0.0231419999772129
292	0.0343285252975534
293	0.0475168084324764
294	0.0493244211913861
295	0.067821742244746
296	0.0815119814154173
297	0.100822363024633
298	0.129340850584754
299	0.180226171879951
300	0.220193020477836
301	0.180444362590549
302	0.187067618225285
303	0.197881662865314
304	0.199082206979313
305	0.197157181831926
306	0.136749205657395
307	0.0958593591358863
308	0.0259356513697639
309	0.0294276707821268
310	0.0352042524788772
311	0.052189506693594
312	0.0724509993182778
313	0.0812221136994822
314	0.0967820101744792
315	0.111727551090951
316	0.117408389678644
317	0.130061988363764
318	0.135974232042201
319	0.138830520327247
320	0.146032510047803
321	0.159783156299852
322	0.181163660877132
323	0.2110994325094
324	0.250333643363888
325	0.271331337604749
326	0.281774413135793
327	0.306985421368324
328	0.305846509022217
329	0.275379902093391
330	0.253976761220827
331	0.255878051585853
332	0.259834214850912
333	0.259216030416439
334	0.26083595834956
335	0.260017923513999
336	0.22791859026222
337	0.222889387292582
338	0.241051110719923
339	0.229293504709403
340	0.210549603590266
341	0.200085807679784
342	0.201526506450875
343	0.173576568501801
344	0.197650896347454
345	0.21631762124008
346	0.245652967234946
347	0.259476025157198
348	0.248494920168923
349	0.21899682799625
350	0.211635275840877
351	0.214756890641581
352	0.203330259355255
353	0.188085729559873
354	0.179521689216131
355	0.182020300250315
356	0.18190710749559
357	0.197256908034603
358	0.171816941223085
359	0.18769002031479
360	0.124296852415682
361	0.0347270744618982
362	0.0239794183325444
363	0.0443670696205913
364	0.0381087491832091
365	0.0410720298867773
366	0.0462304574783161
367	0.043120043344345
368	0.0430660763847754
369	0.0283370994405914
370	0.0289850696446479
371	0.0770110014142915
372	0.13895348913718
373	0.179603358233351
375	0.244817539165695
376	0.267833352354728
377	0.289905093005018
378	0.230392165268483
379	0.122000593916823
380	0.100352040777409
381	0.0120618294622545
382	0.0546277672927999
383	0.0840022330621082
384	0.087281194788261
385	0.0823927483927491
386	0.0663510978513386
387	0.0821949515291749
388	0.0929156485055387
389	0.101110880739384
390	0.104200126945045
391	0.102182260994539
392	0.0929151717929813
393	0.0816137433582753
394	0.0817281322721328
395	0.0792002120517736
396	0.0793177178158544
397	0.0934939110380242
398	0.0782326917209275
399	0.0731069559809043
400	0.0736435825745616
401	0.0719914711773413
402	0.0662202998014436
403	0.0577726278288537
404	0.0543437591229008
405	0.0578661864976198
407	0.0578605572383708
408	0.0563949116045137
409	0.0541130566887773
410	0.0549618384382029
411	0.059015361277261
412	0.0716892660455528
413	0.100619884353705
414	0.0581533336393818
415	0.0570415156228137
416	0.0571324467352383
417	0.0479229861244335
418	0.0409457213041264
419	0.0400594143761737
420	0.0502313296913144
421	0.0890079531864671
422	0.0520120834784166
423	0.0930132893523137
424	0.20855717801328
425	0.165437106116258
426	0.317579674269837
427	0.418444488051307
428	0.524112726878684
429	0.619220016207009
430	0.65581426256017
431	0.73187262668506
432	0.803969836120416
433	0.86339834925127
434	0.897366680514097
435	0.920664759989847
436	0.934832221831186
437	0.92942972457729
438	0.950430358414337
439	0.974455511502924
440	0.981725687711503
441	0.993156639180825
442	1.01562924589172


==> figures/m120_error/m120_error-7.tsv <==
1	0
2	0.0164463156342833
3	0.0276340880904087
4	0.0381560362892799
5	0.0455660219213172
6	0.0489402280682327
7	0.0658401384349929
8	0.0689036559805913
9	0.0677916693149569
10	0.0750012136718254
11	0.0941095927885414
12	0.100091223383572
13	0.113408087228166
14	0.110312257152387
16	0.111033683677206
17	0.102491129864092
18	0.103898074656456
19	0.0808399362610714
20	0.0490540220145448
21	0.0541109414536436
22	0.0574391600870285
23	0.0731476032933642
24	0.087972317093616
25	0.0952858426943806
26	0.111074625827143
27	0.119711148531565
28	0.126611981354912
29	0.148535718614312
30	0.156728221248301
31	0.166526295242136
32	0.169863558289421
33	0.178154682829984
34	0.174143498551715
35	0.179711532033437
36	0.180923039511001
37	0.186084678826788
38	0.192677541516076
39	0.212562171911301
40	0.222120474836501
41	0.254724691704027
42	0.245969998454086
43	0.26017607862893
44	0.271072096573292
45	0.27900661621257
46	0.240545253584415
47	0.261200834999102
48	0.222781914848809
49	0.232927109413154
50	0.204297979403208
51	0.21561107806842
52	0.217759055648386
53	0.200940462934696
54	0.208730789450954
55	0.209962331772161
56	0.216701189283555
57	0.176614633042547
59	0.140740391079561
60	0.111390678956809
61	0.0920926404867117
62	0.0896939933181358
63	0.0892458131956744
64	0.0925436451051098
65	0.091160163445636
66	0.0995267020846597
67	0.110169250297588
69	0.120518442474349
70	0.124869351703765
71	0.129628416212256
72	0.144824330840891
73	0.143309761844904
74	0.143092444187801
75	0.161156203956565
76	0.200816482592245
77	0.202429671059321
78	0.212087596919361
79	0.211810097945488
80	0.243590535034997
81	0.263714806829014
82	0.275558638258858
83	0.302566009435154
84	0.342527785916872
85	0.368352688555888
86	0.39729881752146
87	0.438131013256879
88	0.507246657910585
89	0.594768293264906
90	0.651316902890812
91	0.70068564205701
92	0.751276843343604
93	0.795526789932225
94	0.867481376482985
95	0.858189000649105
96	0.875623424550056
97	0.933030431427966
98	1.00698175243328


==> figures/m120_error/m120_error-8.tsv <==
1	0
2	0.0164463156342833
3	0.0276340880904087
4	0.0381560362892799
5	0.0455660219213172
6	0.0489402280682327
7	0.0658401384349929
8	0.0689036559805913
9	0.0596962799188248
10	0.0676219543247072
11	0.0879235108980367
12	0.094613938118755
13	0.101821520388825
14	0.0993231043480449
15	0.0996427505479716
16	0.10076827798261
17	0.092316357342682
18	0.0945201593512479
19	0.0715973048683338
20	0.0419772914899426
21	0.0508397640162883
22	0.0563470375286528
23	0.0746157007791197
24	0.0903092611039682
25	0.0971073993708416
26	0.113140548062688
27	0.123348396905286
28	0.134664154635203
29	0.160890118626511
30	0.170486278146967
31	0.182019909542461
32	0.182975243010702
33	0.192362335857666
34	0.183547136930571
35	0.188232634467184
36	0.184782870715694
38	0.189121245375546
39	0.207599108599425
40	0.204664408496527
41	0.21976295341652
42	0.206360339684494
43	0.220180604996244
44	0.230386363207671
45	0.23694380536034
46	0.197583636929707
47	0.218052123380204
48	0.180741331316142
49	0.192136478411015
50	0.167963522130094
51	0.178060607062733
52	0.178105130402173
53	0.163610049714165
54	0.168049084046558
55	0.166663553985956
56	0.172332601479624
57	0.152817051530263
58	0.138074677725825
59	0.121188786095004
60	0.0934419519085452
61	0.0751957210032828
62	0.0617081621613522
63	0.061740366034968
64	0.0661994677455766
65	0.0682793537455524
66	0.0789216937165946
67	0.0907631168642382
69	0.102805383091777
70	0.108535553837939
71	0.114793043846149
72	0.124086598942583
73	0.121611306833174
74	0.120638299329499
75	0.138424263985101
76	0.179034281611195
77	0.180101962425383
78	0.189945035426788
79	0.18846000635952
80	0.220913481721468
81	0.243559935127649
82	0.255323949772304
83	0.282845396512158
84	0.300027131804356
85	0.324485254119807
86	0.350680294154515
87	0.389975871467428
88	0.457269787894262
89	0.542115293777073
90	0.60552711077537
91	0.653161676159598
92	0.703338432665802
93	0.745993188381732
94	0.755720023358478
95	0.751727047093297
96	0.768551135691027
97	0.821887438885142
98	0.892472639332155
99	0.928254911064982
100	0.965569827213272
101	1.0107606030891


==> figures/m120_error/m120_error-9.tsv <==
1	0
2	0.00475271015815792
3	0.00369253284208071
4	0.004644862608842
5	0.0114245492933946
6	0.0214589201634539
7	0.0413103249287019
8	0.0527837804145861
9	0.0548764340619528
10	0.0649184422559728
11	0.0678009164700342
12	0.0721116767069105
13	0.0701463183505524
14	0.0631707442514795
15	0.0622433376228457
16	0.0616855473043785
17	0.050462640651034
18	0.0429237933566213
19	0.0221447843845652
20	0.0384819764896775
21	0.0723429662485557
22	0.0914175153821617
23	0.118940520669284
24	0.143779004375219
25	0.162771067419541
26	0.182352376251643
27	0.200794138747042
28	0.227768571654337
29	0.248967862374158
30	0.255744191920229
31	0.264613208337437
32	0.271941871707511
33	0.276429492940565
34	0.266681351144243
35	0.267353916709268
36	0.257797854440796
37	0.257346232916746
38	0.252282324831725
39	0.259036306974352
40	0.239982300127139
41	0.233962703787824
42	0.213107754691123
43	0.236451839625232
44	0.26783576479626
45	0.259844896118281
46	0.195122277237019
47	0.205427797225497
48	0.200426810841975
49	0.227142375667214
50	0.222587075184009
51	0.233026275360615
52	0.213684116295795
53	0.205818775391734
54	0.198568258998748
55	0.178110014945446
56	0.168090303237321
57	0.155574655918116
58	0.157325665419734
59	0.142999804910744
61	0.0978781579827341
62	0.0788244602784971
63	0.0707321991066436
64	0.0821012247137247
65	0.0766011958450292
66	0.0858034958915681
67	0.0978292690126068
68	0.107008923333211
69	0.127408578822369
70	0.145819178902968
71	0.160787252650053
72	0.187463411808835
73	0.208279282651304
74	0.232602898634966
75	0.267444906727661
76	0.309177510222369
77	0.332295187550457
78	0.362560102550603
79	0.402140164143788
80	0.44708486145808
81	0.478881602134905
82	0.513073780581379
83	0.55225638737231
84	0.595921783924084
85	0.645924459925013
86	0.695315814933977
87	0.749126745970173
88	0.834231956505334
89	0.941895602148136
90	1.01888759370794


==> figures/m120_fc6950MHz_bw0500MHz_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-1.tsv <==
0	0.00111111111111128
0	0.086666666666666
1	0.0877777777777773
1	0.390000000000001
2	0.391111111111112
2	0.661111111111111
3	0.662222222222223
3	0.853333333333333
4	0.854444444444445
4	0.93
5	0.931111111111111
5	0.971111111111112
6	0.972222222222221
6	0.985555555555555
7	0.986666666666666
7	0.993333333333334
8	0.994444444444445
8	0.997777777777777
9	0.998888888888889
9	1


==> figures/m120_fc6950MHz_bw0500MHz_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-2.tsv <==
0	0.00111111111111128
0	0.121111111111111
1	0.122222222222222
1	0.561111111111111
2	0.562222222222222
2	0.885555555555555
3	0.886666666666667
3	0.985555555555556
4	0.986666666666666
4	0.996666666666667
5	0.997777777777777
5	1


==> figures/m120_fc6950MHz_bw0500MHz_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-3.tsv <==
0	0.00111111111111128
0	0.17
1	0.171111111111111
1	0.384444444444444
2	0.385555555555555
2	0.603333333333333
3	0.604444444444445
3	0.755555555555556
4	0.756666666666666
4	0.864444444444445
5	0.865555555555556
5	0.934444444444445
6	0.935555555555556
6	0.977777777777778
7	0.978888888888889
7	0.988888888888889
8	0.99
8	0.995555555555555
9	0.996666666666666
9	0.998888888888889
10	1


==> figures/m120_fc6950MHz_bw0500MHz_K_CDF/m120_fc6950MHz_bw0500MHz_K_CDF-4.tsv <==
0	0.00111111111111128
0	0.226666666666667
1	0.227777777777778
1	0.535555555555556
2	0.536666666666667
2	0.858888888888889
3	0.86
3	0.972222222222222
4	0.973333333333334
4	0.993333333333333
5	0.994444444444444
5	1


==> figures/m120_fc6950MHz_bw0500MHz_LOS_error_hist/m120_fc6950MHz_bw0500MHz_LOS_error_hist-1.tsv <==
x	y
-0.2625	0
-0.2375	0
-0.2125	0
-0.1875	0
-0.1625	0
-0.1375	0
-0.1125	5
-0.0875	3
-0.0625	28
-0.0375	79
-0.0125	186
0.0125	83
0.0375	42
0.0625	19
0.0875	6
0.1125	4
0.1375	6
0.1625	1
0.1875	0
0.2125	3
0.2375	1
0.2625	1
0.2875	3
0.3125	1
0.3375	1
0.3625	0
0.3875	1
0.4125	0
0.4375	3
0.4625	2
0.4875	1
0.5125	1


==> figures/m120_fc6950MHz_bw0500MHz_LOS_error_hist/m120_fc6950MHz_bw0500MHz_LOS_error_hist-2.tsv <==
x	y
-0.2625	0
-0.2375	1
-0.2125	0
-0.1875	3
-0.1625	4
-0.1375	10
-0.1125	9
-0.0875	19
-0.0625	34
-0.0375	96
-0.0125	86
0.0125	48
0.0375	35
0.0625	21
0.0875	19
0.1125	7
0.1375	4
0.1625	2
0.1875	3
0.2125	5
0.2375	2
0.2625	8
0.2875	2
0.3125	2
0.3375	5
0.3625	1
0.3875	4
0.4125	0
0.4375	1
0.4625	1
0.4875	2
0.5125	2


==> figures/m120_fc6950MHz_bw0500MHz_ampPL/m120_fc6950MHz_bw0500MHz_ampPL-1.tsv <==
0.888696150864151	3.0223124503545
0.906396412320559	5.84368258256683
0.91801014495535	3.96239016108814
0.925187620543321	7.09795949622531
0.940994281295566	5.55920235281411
0.97313316281682	7.4329941172671
0.981160967864092	5.54905535367845
0.980765647879288	6.03439534261027
0.976555074170147	7.24877027388228
0.96949998756169	3.36302500479982
0.96055847326002	9.35737718906071
0.950707324490695	6.42920558884838
0.940877018167921	2.41643901432513
0.916356044179413	5.09130485046673
0.886749767314823	4.79416151231083
0.853479224502077	4.06138835758493
0.947178051846691	2.42563006857359
1.0642112188344	3.19706432890456
1.10568047524256	8.22168997264277
1.09600812538343	5.56335924243566
1.07855827689339	9.05340376559856
1.0642477823399	1.88001858467936
1.04860052316566	8.80853961368106
1.0310947415866	5.95913858514002
1.01122649454606	4.52954338778544
0.98902771009379	4.74114097363208
0.969613360478897	6.72109513745693
0.960577675122559	2.4253642584692
1.0470743670937	6.68847175833156
1.12182593764396	5.7187268748619
1.22430707069909	5.13876664163042
1.21973974209622	7.75065999478263
1.21216955044715	4.6278578236081
1.20498923608332	7.88569653688096
1.19247297065698	5.51822714764676
1.17345574214424	6.42534304784466
1.14352654267733	3.43984254971604
1.10765078280459	5.39036430776469
1.09532394918862	9.1795777692381
1.09122617499518	8.41664705702142
1.07618604948313	6.64177425284243
1.09244904288606	5.0409870444989
1.11473193725457	5.12663223837991
1.16562430671191	4.00275424592895
1.21924529810178	3.87890948836292
1.26284367026156	1.59665627049191
1.29425895032897	4.80769016750991
1.32758343512623	6.88705023526938
1.36356523890416	4.69227509908453
1.41578375606125	8.46661693146063
1.43972832537866	5.79778468462009
1.45967710825982	7.78202529609927
1.45767623712818	5.67055391557545
1.45900453764698	3.04621920840553
1.45840041156165	8.02211617695462
1.45068549730854	7.85829134321364
1.4444230556379	7.84839834695551
1.43700206724497	6.0877244851708
1.42897975848572	7.28743810581291
1.41307831647287	9.60692654695772
1.38088757401128	7.77799054787406
1.34652862693326	3.110598726325
1.33928999276992	7.78424876847132
1.34963227392954	5.58445332538264
1.36230876389893	5.28249032249694
1.37944660898011	7.14701022512557
1.39960241121176	4.58083014272255
1.42012661453891	4.49747202559228
1.44289278414761	6.39524350419351
1.4828751302484	5.2340437572973
1.53299495075685	6.92392216456635
1.56639257787783	8.80290634990614
1.58961509138043	4.20353279739937
1.61200379210076	4.92811491707314
1.63878145797839	6.32867334486798
1.64539379886364	4.48085679994715
1.64213440309694	7.06338133827028
1.6412374470846	6.6148252674387
1.63091903359159	6.35205185086614
1.6175474195783	9.48102197138583
1.60874016037927	5.44133630613092
1.5958612288846	3.75238106019517
1.57798158946878	7.76002622074391
1.55634219313811	6.48248143833947
1.52212454020795	7.5681489088598
1.50447593333436	5.96926702815917
1.51276981069084	3.17391105955527
1.52552496460707	5.48232334456698
1.54633689946541	7.34095493367997
1.56738220711872	5.01809073212929
1.58487066993503	4.58698547466464
1.60416501771383	7.03165637276167
1.63020239748511	8.36176644374251
1.68191399827903	6.27806685708874
1.7350653163761	4.76363417429826
1.75657120444834	1.86516836266487
1.7647610772924	5.68177651985763
1.76794620034283	6.67754288766192
1.76698086536815	6.99640980344884
1.76200037982052	7.05664887515962
1.7549074240286	5.53046960037141
1.74513812419771	6.875098724399
1.72660857737851	5.96181090018386
1.70649183547206	4.23272308503088
1.68847734912064	8.04511000527675
1.6699684394537	3.31372393809205
1.6454401601113	5.49213061649038
1.62635424276409	8.14765227886812
1.63420028183739	4.46739080254213
1.65543442451142	4.17682788409197
1.68739284904607	3.72062506447387
1.71484413693642	3.97179681936876
1.73590235311709	2.45973457860967
1.75713692525358	3.07747756521388
1.77789462402564	5.49903027735252
1.79757112111671	1.12496318167172
1.84880440968944	3.7467747264562
1.85378014568098	4.09802945498582
1.84357001969293	3.62616587754145
1.82671801613347	3.49922602847159
1.80259125395612	4.62366997946609
1.77050794269893	4.74939765588943
1.72985704173401	7.29555796295333
1.68029308907511	4.13698719593777
1.60218232880371	3.92820346012418
1.52405921789716	8.05858896954098
1.47077721352386	5.73978276249784
1.41996081850907	9.37989971865956
1.37012384607599	8.0291228196898
1.32305354522417	7.197251033696
1.27930959694417	7.76448023003653
1.22897847103925	5.67194075069771
0.989833500382527	3.9229982605177
0.959000913651352	4.30220979942799
0.642628462061483	1.25782047077469
0.571277234535403	2.91425977542097
0.526525058477144	3.37605607087979
0.398553149997866	4.14340261983046
0.361814005112535	3.97882962866274
0.333439517855439	4.50209931653204
0.342926007425945	3.30096947439053
0.360625243580373	7.16218488287566
0.363546841413285	4.19038155117581
0.365886901173926	4.34329326834608
0.374044821191243	6.10905007056187
0.130878436095633	2.16632212559441
0.0458726062099295	2.6603272823087
-0.311571288352448	5.97554287401
-0.868458686266397	0.551477085292738
-1.01252882215147	1.4464268520083
-1.0694497132349	5.2928400028263
-1.11917090724226	9.18317006620286
-1.1736279019424	7.41013128328183
-1.18555522785944	4.08358598016195
-1.18936148622304	5.27413762301885
-1.19198904127389	6.90409908335748
-1.20012719310146	8.17773130360052
-1.20210233329417	4.48387932573854
-1.20356043013177	8.87531841932605
-1.20501972291774	6.42494635735136
-1.20848820933599	8.16473511895435
-1.23406632803756	7.34931976886127
-1.25159460520034	6.71785824764607
-1.26597645719109	8.8668672709451
-1.28274997954113	11.1995405453125
-1.30672186525725	10.95771256653
-1.33826489162761	6.36665130008855
-1.37342522305205	11.2312784493638
-1.42638482398375	11.0305745454579
-1.47461558118465	9.20179745731293
-1.50195628941582	9.52349960210094
-1.5041534094071	2.12223782071768
-1.49915975895511	5.12552822782891
-1.49548576709964	12.4009314735439
-1.48567545733045	13.0199079076466
-1.47066740413069	3.34083397147048
-1.44251649464929	7.81337054504031
-1.41340180210148	8.71096267610387
-1.39127006890266	11.3506942211439
-1.37402490609373	11.7705804671368
-1.37238535192169	10.650232568365
-1.35596042375434	10.661958670597
-1.33750827226254	9.62999330677103
-1.35675282282129	9.01102877827415
-1.38544494092627	8.18250280790096
-1.42102102295888	10.2224671745835
-1.48046556527196	8.15006615783161
-1.5465200524591	11.5410146205163
-1.59905957184509	12.8624746468594
-1.64200545162635	8.71848805347004
-1.69659181108044	11.4731357280118
-1.75772828210304	11.4350616658001
-1.80581279806773	8.84238887129662
-1.8321900859558	13.7530165938966
-1.84528151503176	14.4537124526597
-1.83746477091302	13.8087525257239
-1.81289574091606	13.7403224928586
-1.79527517835649	13.2006755993651
-1.78245933319655	12.7470047402541
-1.770075483445	12.5109813039067
-1.75736322954437	12.1699012366945
-1.74724556148397	15.5486280163103
-1.73970941480102	8.52344336580654
-1.71007705484375	12.6950831266705
-1.72443739607166	10.0358301828384
-1.73159530970693	13.2886677347164
-1.73732418444817	10.269699296563
-1.75451615236901	11.1529853509799
-1.770967474982	12.8470148971592
-1.7879091993878	11.8287274545054
-1.81437761798512	11.5593230784354
-1.86208520116284	12.0885438128091
-1.93021068331756	10.0806993019576
-1.97549267072301	10.0148051603109
-1.98801622999719	7.69795896749868
-1.98747558507851	8.50319614698848
-1.98866351216354	9.5869351333888
-1.98796586279284	10.0031771556943
-1.98337419436785	10.9070127417343
-1.97859206432535	10.1919047512823
-1.97169653360863	7.7506705791085
-1.96289457581925	13.0700878981964
-1.95759984748543	3.75326194012839
-1.95737397504988	6.16556924798311
-1.95585212685402	8.2542047413643
-1.95104652407799	9.23292879975365
-1.95858586941366	12.3198150019492
-1.98026418374132	11.9792224011043
-2.00173451177175	8.01586268686135
-2.0334225050525	9.38194065364253
-2.08605347932997	2.5257656949057
-2.13006518979833	6.35636294026545
-2.20789333036716	1.95778928208293
-2.27117897392434	3.73260087674411
-2.3027544877356	0.176332181767082
-2.27273181425772	2.30077841030173
-2.25093668715069	1.9591563300424
-2.24466066521364	2.39423604153606
-2.24029304931118	4.91742863151703
-2.23749219469536	2.27285712969014
-2.23608650512104	3.44563719391492
-2.24012977268198	-0.0182946394285839
-2.10601829733367	4.62986807932256
-2.07555463259752	10.6883830910877
-2.04164269618058	7.18286902701671
-2.00411802215608	10.3073789820205
-1.9406511131124	9.51637120311911
-1.84848939383136	9.93704414496995
-1.77122359332676	5.28308352551937
-1.70957353917456	13.2035452310008
-1.64324481854465	6.62248758162353
-0.87826468336927	1.65557233389949
-0.712762454651674	2.15227599195691
0.0794286382934111	4.67832069874687
1.56879722258162	0.849203592336567
-0.612624224172324	0.808844566924764
0.00416715773157073	0.32475273689551
0.913523433300606	3.82673916579222
0.936121673463855	2.67554868123178
0.955274295823006	2.58729307139997
0.959765754020152	3.76877729461173
0.960559686146237	4.91383004425378
0.957450995204654	7.66419660067326
0.949952806187451	5.13494020614326
0.927107292528593	5.52896772011778
0.857308631452508	4.64235208711457
0.855037362104426	-0.140922196413397
0.86353965509562	-1.00093016908083
0.876875233237602	-0.333015191428618
0.891378264337026	3.14227607667514
0.913996322364754	-0.0724881311064731
0.961342658853532	5.62463984430286
1.02151484869476	4.33947067919379
1.07009972062974	2.72065573800988
1.10203960781888	8.10491755783785
1.13417556596479	4.76529937684702
1.16774118745578	3.69603097006767
1.1975911735726	2.69214225261308
1.21934753948742	6.54023093240328
1.23056292276189	4.5590856770916
1.23288825543786	6.96396001399264
1.22167578619841	2.11612514058525
1.2045490963086	7.71855841708635
1.18719420616908	6.64493169367633
1.16646843482725	4.8538248269563
1.14623283816823	6.209319257017
1.1310844912644	6.25020639340613
1.11999212409105	6.89111416551406
1.11413672453623	7.46124517094092
1.13123328754406	5.25517084684171
1.17083833905684	3.48586786602472
1.20101853798188	4.48737706497413
1.22966652193247	5.67073656957353
1.2656491483876	4.98373647236554
1.30362248153276	5.71289473652563
1.33866249223209	7.15565963618371
1.37266001624205	6.3928176121748
1.4259014589736	1.82529271233238
1.48959109457486	0.358754530080608
1.51976188512479	9.28997334616948
1.54194753617539	3.0466055202507
1.56377383574929	8.15332682755214
1.57624918388268	7.4540418372738
1.57724966427811	5.67414390679897
1.56867364199227	9.77689486669192
1.55381868224114	9.81440872716033
1.52752800548432	9.88660937626249
1.49654999997804	9.33099846919738
1.4676653353394	8.77633976979475
1.44761283443312	9.26840630285466
1.40202862691685	4.97027402941671
1.3754207821263	9.23859086124055
1.372831588968	6.86651451191036
1.38982825782681	-0.764287723428822
1.41595520919806	3.55187120883038
1.45543537974824	8.48934283799221
1.49541654747578	4.99985509430433
1.52820105212717	5.83216502845811
1.56112327335105	6.44152721670396
1.5914676301615	5.41189138597479
1.61887800629442	4.91077589519199
1.66462574105638	6.50184517261216
1.69996038905158	5.84973518289484
1.70303677349311	5.37511374611602
1.70304864461825	8.45602323796468
1.69425835777896	6.73331238407792
1.67636883540213	4.73459799897921
1.65587597317858	8.88566678473568
1.61618753530731	8.05442434492275
1.59783886889921	7.93377627038549
1.57708563084151	11.3396273982485
1.58753766116203	5.84394758286234
1.60926987755833	1.71990276193084
1.6241499321865	10.4446963983993
1.63688854548828	2.34006240848163
1.64942989482862	8.97111039080846
1.66412129965316	4.27442902826113
1.68272190863853	7.64105602003655
1.70357339604071	8.66281707310846
1.72286983026056	7.90186176379923
1.67988228896142	4.08555162172887
1.60827009859952	9.99768175254725
1.54751236022616	4.59361644718986
1.47384998810523	9.46271600834846
1.34192492233156	10.687523836671
1.21518250501314	6.20797906420632
1.08127823740133	2.82354206023636
0.747435318078576	1.41446834888201
0.657798981274096	1.81895822086056
0.632305735599967	-0.0090884325030629
0.56619671767027	2.33324725551608
0.532316195059138	2.53966533972176
0.406169026776869	2.51622726399978
0.23345180608503	-1.50174566232263
0.135985938987314	2.27024595239563
0.0283983554673455	-1.02417093608438
-0.315322141187053	0.0801089120111254
-0.440045882963757	-0.797409240909134
-0.700589828717034	-0.680686539015172
-0.763134621212304	2.65851032131101
-0.866190673124349	0.638675889709466
-0.982144930111541	2.34015177707314
-1.0309452415533	0.135703723089584
-1.04320580144631	5.24205024504001
-1.07030382068121	1.55705730427573
-1.08522136538678	7.0400374665445
-1.09564751288403	2.36965896347255
-1.13306334118497	8.63558715088425
-1.2116638787953	7.76486013206452
-1.25749452934404	7.77318826590965
-1.28952213776846	7.49344177390201
-1.32410672060031	7.60366255426214
-1.36152906207768	12.7850788289641
-1.40195037266593	7.43344419379695
-1.44449322956697	4.04454478797185
-1.48158920773051	9.79163497020198
-1.51289300435428	8.58424922344381
-1.52199317272485	11.007377217574
-1.5095700955746	12.896269415628
-1.49922254152579	4.53997615143034
-1.49666116296205	13.4354754515194
-1.49822582212769	10.2349385666302
-1.49969782480646	9.7533171184421
-1.50158841988966	11.249950393798
-1.50274158477912	11.7427549580654
-1.49702268634751	11.1758821668162
-1.5224747637007	10.4239892129887
-1.54917460846721	9.40038529945396
-1.57257661301023	11.1772597029604
-1.59859684586631	10.7849949061496
-1.63116085955487	11.7978069432454
-1.66860084317538	12.4850400750283
-1.70936802307743	12.1869478414898
-1.77474152521246	7.67654610235094
-1.85564428101722	7.91580543835377
-1.90292452898743	10.2184009602421
-1.9230470232037	11.5769974083924
-1.93195956858413	8.24527533260418
-1.93859783145392	10.1415556209543
-1.94582266306321	11.1614189468506
-1.95020445754662	10.958954148149
-1.95156601932222	10.9943470453899
-1.95287369934424	9.62925050433189
-1.94594464336779	5.22839791543948
-1.93361732131889	11.0216508809765
-1.92694150340015	12.2314762349899
-1.93012393429087	12.6929685141935
-1.942780961649	6.45043488477205
-1.96702499355159	7.79292645584386
-1.9868284094017	10.0915741352764
-2.02416469220736	9.29161993089068
-2.0555027696501	2.25993201480014
-2.08331963205871	8.16980576270791
-2.12062035445225	3.40459384820179
-2.15794406653503	5.09353692018006
-2.1875563285184	3.64066954205303
-2.20852900491601	3.98290888220776
-2.22005405674874	0.143464793796337
-2.21985751979358	1.01745599239547
-2.19954232607865	2.7938961742957
-2.16104831821788	6.26312906862107
-2.12790287278866	7.95640371066268
-2.09951319531694	6.1100161764873
-2.06572624080105	8.39170184904121
-2.0254664412843	10.6802832445155
-1.97710317812912	11.1145231598623
-1.91730846759516	6.03332498957602
-1.84661893352374	14.202539745853
-1.74956372303916	11.1560890347971
-1.64178311285881	13.4573603181521
-1.54931341790977	8.52996187286289
-1.48812385591515	11.1495658842973
-1.43128400060295	4.89764123836645
-1.37426779376429	13.132938410553
-1.32174003048784	10.9304293983277
-1.2792407510458	10.7823287091364
-1.2262314377574	9.23318833660405
-1.14189670352626	9.51475417010956
-1.05560622523596	5.67480386862687
-0.996921262981273	-2.41650192596123
-0.899517249539599	-1.2209538108352
-0.857417729262327	-1.62245755770815
-0.822879342530506	-3.49409250538742
-0.796133713421796	-1.17119290215689
-0.767037054609009	5.12864546987513
-0.739593631150051	5.30209555589422
-0.72651449752945	6.16799159808889
-0.725102844981043	3.37680453255356
-0.750016457367025	2.8212096404988
-0.767037763810519	2.81987817028971
-0.808465267394155	-3.67896510293082
-0.835158533707224	-6.44469513445845
-0.795530813289913	-3.09094686668966
-0.725683905713742	6.32915518296281
-0.633580666205443	4.5046690352885
-0.319302178795319	7.71892574304257
-0.0786489932697005	3.11010237988062
0.09085943006321	3.61648514951239
0.211522597351392	-1.53353624823032
0.321831858094207	-8.61495276981256
0.420047083403748	-1.6019715394162
0.507116510501783	2.86530533583408
0.583145910835555	-7.32181750753651
0.647767227386327	0.259614253618123
0.783826682555356	-8.18210014761043
0.84286280153937	-0.86298836613963
0.853557392806973	3.64277648355109
0.859775707263633	5.71805630744893
0.865501641436262	0.935856156551758
0.873353449653068	3.61803593970736
0.88457682748253	5.32566682981832
0.904688832255641	5.6097900192748
0.955541642507463	3.28755048595847
1.02035841449268	3.48603620737211
1.0680886381741	5.41628092847082
1.11786067059681	5.62794685412313
1.17534244087598	7.02901986139869
1.23513983934961	7.17691147674135
1.28747944849215	5.95779776557078
1.35527594960229	10.2898799630642
1.44611068190782	7.72705868293079
1.52140813652067	8.96262074387845
1.56592314830865	7.38503741526448
1.59327348163102	7.29295021787513
1.61372183319116	8.08836286871267
1.63599064064603	8.84868492995017
1.66299342853335	6.68876665728786
1.67060387602307	9.03641164686775
1.66424318837775	0.526218512338858
1.66886493066676	5.7075226573228
1.67236881512805	4.79515515157335
1.67521928999584	4.13366741594138
1.68174849534461	6.35519657170195
1.69488302956235	7.57526601826904
1.71532410863266	8.55913534921534
1.75515262781353	2.66761055031816
1.80253483196729	5.00322101063311
1.84653938703961	3.597675806702
1.88660872851111	-6.82940768498123
1.93030960706254	-0.609968508731932
1.97740845836988	-1.29172074164886
2.02873696942865	-4.48516543297332
2.02221286359581	-6.51648139350512
1.99228842733774	-8.13612080941461
1.96516163994336	-3.0118529614715
1.94876259944368	-0.83603699052207
1.93738325413598	-2.2048624093959
1.91618592581788	-2.5331318573109
1.90508807748975	-4.92961974776314
1.89966436827838	1.17063814492439
1.89678102851859	-3.41459832095626
1.88983993087451	1.25929869451264
1.86160504065162	1.05655424457086
1.80003849785096	3.29348720955177
1.73779092192972	2.19874245690315
1.66662423164516	3.66039864969497
1.59148067526983	7.54258450883833
1.51712377680897	2.96870960791567
1.44901663685933	5.55682226551822
1.39095264717201	9.26543342256062
1.33695301147492	7.06371725200515
1.24733196834362	3.79628587763989
1.13911448341169	4.35451943046428
1.08371940276812	3.49494727941369
1.06163523656562	2.71769105127112
1.05466623717846	3.55223677652742
1.06088441230862	3.18500150230861
1.07419096041773	2.02137272061977
1.08797037859694	0.764861453640268
1.1027518917573	-0.609202999830515
1.13463550437845	1.64035524880195
1.17518325634082	4.84212497245729
1.19253617792656	-6.9038399310242
1.19823084409386	1.07018468589418
1.1982858818935	5.14738548792855
1.19287874911325	3.89596152725432
1.18217955775181	-1.41074816971058
1.16632555257713	4.75503635671726
1.14552764756964	5.04483866830629
1.10920846678476	5.5920434165872
1.06424389004317	5.16066859301437
1.02636556394127	5.37919272495071
0.984360883587357	4.89195656252581
0.938392143798808	4.26637936998538
0.888616538817132	3.04907913722902
0.83515120224317	5.0841408219906
0.778204570384316	4.45412848976238
0.718026898798106	3.07102109753424
0.621967762131696	0.986346504689319
0.49286723315117	1.90782112997698
0.392398830141122	2.33683691302739
0.316633924350105	5.69905098978664
0.238701766741489	4.62334215996075
0.158789383727274	4.56435785422319
0.0772192510481329	3.89120946380609
-0.00593126985680748	4.25448309501418
-0.0904960289975261	4.0054427907805
-0.219616423256074	3.51014800582456
-0.383994891295723	2.72098538688355
-0.505988315969857	3.14170757897953
-0.595052475733116	2.58567032051464
-0.684442846646872	1.19057074958897
-0.773830518607259	0.678319662144149
-0.862886109534955	0.634997528494452
-0.95152511157395	3.6825898374376
-1.03946329179027	4.59203447459211
-1.15925795268346	5.89435203572094
-1.27721633518315	5.05586238749232
-1.36156963919893	-3.24518820662572
-1.44438246666188	-3.23184065434108
-1.52553765425479	2.26590707384552
-1.60486244997681	-0.506658091466365
-1.68225681260633	-5.77533724356789
-1.7574435735963	0.0264198567546803
-2.27177218225885	-6.27241839052306
-2.14134676658832	5.56119859296319
-2.06833795065366	3.40467109013459
-1.99676033390959	8.73162608554845
-1.93229744772312	8.05207552951423
-1.85476691350255	6.65014385397221
-1.77975528505879	7.79901553394222
-1.74408366120041	7.97285129679343
-1.73088505077613	7.02325373416775
-1.72535850385563	5.94659137028319
-1.72570105685372	6.90583671628619
-1.73248407064811	6.32774582768871
-1.74659171054236	7.38844275992426
-1.76907796970269	7.3272605516443
-1.81820493595864	5.40591005215359
-1.88449004974492	2.63908851507154
-1.93105722062839	5.91422097879113
-1.96474845681623	7.46738521468042
-1.99003944995147	6.83528432541207
-1.99927776382393	2.78503886805113
-1.99604101663795	6.22934874167622
-1.98840064131692	8.66312312193707
-1.98052657755944	8.62750289678724
-1.97099678919317	7.71181032659077
-1.96326412278538	9.27674056695759
-1.95821590164017	5.74488809227114
-1.95400081758537	9.4966533752145
-1.95128617871272	0.419341249716238
-1.95031483870678	-6.22320020948984
-1.95110643164176	0.627797294773274
-1.95435470068597	8.447463064259
-1.96742568577772	-1.58155733058482
-2.00170606731691	4.57559642572778
-2.03898787208045	2.22708410251484
-2.07093009745384	4.9280492645649
-2.1078286326678	-3.67215601256855
-2.15499048846067	3.42862563037503
-2.21420478227469	-1.63233289657275
-2.2730794746872	-4.7855668570685
-2.31744659793692	-4.34569530386574
-2.31882866921248	-5.42735968339098
-2.29757993154762	-2.35663987202479
-2.23696576515679	-1.80934162277847
-2.21819191944518	1.95532439795508
-2.19738353009805	0.370531777774456
-2.1694903921674	0.318980890054723
-2.17012426500386	1.16909858266887
-2.17382336075187	3.54696453368279
-2.18369534852119	0.142311106442376
-2.22763070642903	-2.16894751871121
-2.25934479562855	-3.7481027666867
-2.29605335059118	-3.216372654568
-2.19709125207216	2.60648042017044
-2.11561860916175	5.39330874133107
-1.97262880797694	9.90016077291391
-1.76734353213955	4.40534830087859
-1.63356651418275	10.9419619967817
-1.54673944230626	10.1662656743482
-1.46557699330073	10.5316531801452
-1.38905014691013	7.39189038795245
-1.31761826362353	9.23656058874757
-1.25446207380583	10.7270918297544
-1.20706957202763	6.57890246140677
-1.17553295976638	1.97982827925232
-1.1738012726683	8.91473768132544
-1.18368455631581	10.1306987883946
-1.19690369079074	5.52796962139694
-1.21009731594346	6.085664829782
-1.22413957737663	8.7024920334255
-1.2397466963185	8.98439771725625
-1.25357732207788	8.24697493158265
-1.2610366251008	9.59298904075795
-1.25447464616546	9.61589093554921
-1.21522744591467	0.123576235910649
-1.18191352295799	7.12689430934652
-1.16239127701504	10.7992556716454
-1.14662674840642	3.6014948688495
-1.13460832285049	8.08075687765767
-1.12727901605183	8.55913677541543
-1.1254405305138	3.72014808062788
-1.12833538171909	8.83769874097053
-1.13840943173441	6.73077389717356
-1.15372979931686	10.1528304713652
-1.16727921055213	7.8333345496577
-1.183378329752	6.64992592796599
-1.20649781702768	11.0304073778328
-1.23666749026628	8.56424578886194
-1.27387769959723	4.67556276328276
-1.34284159779406	3.68240770825668
-1.43825431557623	9.41914253101107
-1.49600380435517	-3.38062924173339
-1.52872127788545	10.9508374354875
-1.56188121703045	2.08463238210276
-1.57080874679427	9.97579061886956
-1.56463806125244	12.4778366101284
-1.54913903465836	4.57793625310667
-1.52720968689729	12.3067471851311
-1.49464871464898	12.9080791967651
-1.46854597057905	11.4975089714457
-1.45840750905883	12.2762155847914
-1.4512567229173	12.5746617985134
-1.44423855617689	11.1020640397375
-1.45112203330013	12.3436552465506
-1.4864689299332	14.2009983535814
-1.54326747930969	7.83198299737278
-1.60132274162494	12.1295767003494
-1.6786964861924	13.4003959320797
-1.82328234851058	3.2302776106535
-1.9688250358076	7.73993329958388
-2.0851881034361	6.68994848506367
-2.20633948523094	2.33769014169336


==> figures/m120_fc6950MHz_bw0500MHz_ampPL/m120_fc6950MHz_bw0500MHz_ampPL-2.tsv <==
1.32237996649063	4.44675583769225
1.32595168211807	3.88082460026904
1.33110521590812	2.45553099837922
1.33234820063996	2.76937431661604
1.33866861146578	3.12934322012891
1.34236284539602	2.95882359388843
1.35014428547552	3.30837654502446
1.36253305640505	3.29061040877963
1.37088933838577	0.982720047270712
1.38929782762427	4.17741410135248
1.42555769148397	6.15688744173226
1.43704403508014	2.33040716519124
1.43959062585226	1.37340835813712
1.43866526121959	6.28137681360559
1.43523867567296	6.45586803361983
1.4302525775083	7.12793903260874
1.42465360048714	5.41435922259341
1.41934673472276	4.60557189576914
1.40299364569979	6.56371377250566
1.38491080478753	6.09406325342187
1.36599311094801	3.56221357360439
1.355556439002	5.91595666810813
1.36530822706329	-3.00692354996732
1.37161610748921	3.20008930187885
1.39341511544186	1.21757129418277
1.41611784106069	0.958993685479502
1.44298778246	2.31755397833124
1.48639253946726	2.79003143402938
1.53072018662684	0.942984263896633
1.56707021811332	0.966878402686323
1.60335292916412	1.62876027695068
1.63777146582381	1.22217775932273
1.6641599675903	2.63030594503203
1.70272390341149	5.36711536263301
1.70329967762668	3.40216896232185
1.71161252630329	1.55690768098834
1.71966925581121	3.76100349810165
1.72313912439779	2.18388750020047
1.71478764104614	2.75673767110138
1.70642683489279	4.97612284577985
1.69605472364693	1.8067268022586
1.68322725452103	6.59659569089094
1.66750789794727	-3.43854362289075
1.63279473348981	2.44970632787608
1.62789033566634	6.31306919016922
1.65445964564983	2.08312327736218
1.68702617601689	4.22905405367257
1.7286745933928	3.51408249738413
1.7503981390142	-2.7830433165783
1.77489409468325	1.92263156202675
1.81940718214397	-2.11132249227343
1.88369508504018	-0.744569084562162
1.92256053240163	0.716752068440623
1.94799279704807	-0.444166834050401
1.95732469914825	-2.32240924496
1.95875877958667	-0.896908631201633
1.95761253435285	-1.39491240226081
1.94917686066083	-0.876720345837144
1.93537101984044	-0.90945171269936
1.910039277808	-2.70971268711799
1.86719284640758	-0.397486059567091
1.86391288537472	0.102045471610049
2.01418210690107	5.2461618642954
1.75844090186653	3.90565414006628
1.67622740248871	6.43464373899077
1.63351774332139	9.91184361826265
1.60476695177337	11.0679786941197
1.57376900501022	7.19651738596226
1.51955145931918	12.4763526112468
1.49325653615704	3.72191496815906
1.43241999380477	12.5389702058354
1.306202122431	10.7078905407363
1.2378624856531	4.88564007591716
1.19490753282092	11.2126469005472
1.15072819218011	8.92114890070333
1.11044357583967	8.49502569904412
1.07131787712749	6.96202977744598
1.03579988708952	7.63808221371142
1.01457322270229	7.49512036233535
0.999770824129198	7.97306638659844
0.992063402897537	5.94793077335234
1.00407261356435	6.9655346077953
1.01021707305638	6.44807508640336
1.02037639091473	6.66897717330843
1.03125218129965	6.22731828522142
1.04015528212799	5.31279344621177
1.04463598673165	7.24014920819188
1.0606489002748	6.14246501154416
1.03311101173251	6.10314440894531
0.998110418496568	8.57272025591415
0.966603700390115	7.60901154142378
0.912982275429972	8.69999232691907
0.843375035866647	9.86225405359666
0.762443935641153	5.49607194491509
0.0688272581580609	3.40684771114849
-0.117941982323018	3.93128395707512
-0.191474817200419	3.58892182712148
-0.253872181086031	3.42074177907999
-0.307097190468481	1.25973710379628
-0.350525985459839	3.99400629483794
-0.379438995952825	3.77686898641289
-0.392742338448443	3.44540909045768
-0.400509174420021	2.84519509251881
-0.399949983280914	2.84452713945807
-0.396102575011838	6.9450315035182
-0.391395434347499	6.29726479233207
-0.388404977302708	4.78633891374397
-0.409911287206102	5.16219768638322
-0.435209490202281	0.706032207101829
-0.57137916351553	2.57639429939063
-0.60796817400837	0.514942968169954
-0.620049564455796	7.63748599303348
-0.608976797111415	6.93770191486955
-0.583185553488082	3.19708535684303
-0.562536596526336	5.89244841266676
-0.526061687035515	2.19345501034468
-0.486234006656243	1.65252296942076
-0.426245639238173	1.47917011653321
-0.404963602170506	0.619328603500513
-0.611741925970369	2.49508694964955
-0.649372234226833	-2.01684859536502
-0.697053899045127	-1.14226239045423
-0.811672318946032	4.26176446972722
-0.813958224135765	4.62554038723514
-0.793949396369975	-0.289208362562217
-0.761572215893098	5.41742135288646
-0.739547579120611	6.2923473759148
-0.722817532797553	2.55435566499845
-0.707501886125776	2.27900347552237
-0.68203746854501	-2.87798224487523
-0.67408967899169	4.2657384299924
-0.646772485617268	5.21322918897946
-0.662323696136655	5.05438370475523
-0.670350043753583	2.09624469280612
-0.676727306700773	-3.25880750388415
-0.749592483135874	1.37292092996051
-0.793567920056441	3.17381927050627
-0.855327327154649	1.38757441694767
-0.895030966499622	-1.96915449117636
-0.90348243526071	2.71198332699075
-0.899025090627999	3.20971932011035
-0.896476163935244	-2.09196982375967
-0.885790296818511	-1.43760571241658
-0.879772839401319	4.99966083270491
-0.873237462187536	4.95936039468555
-0.867353434546258	4.74265550927645
-0.865837976320838	4.14390027387182
-0.871060156349829	3.50351258965551
-0.876419878317661	3.43414912580972
-0.87915794854778	-3.11656996842955
-0.894006294676251	-1.77714942354274
-0.922608626808335	4.12194029605233
-0.951088559559315	-1.1303372379715
-0.992560386100452	-0.285850877485418
-1.05526662543367	-0.776920754299566
-1.10637316799914	6.02362643670103
-1.14835961997173	5.89513557561524
-1.19549580934861	2.04725299749423
-1.23647742257552	1.32922528522014
-1.26893048193657	7.61403637829429
-1.30832552597009	10.1534799212361
-1.31462321684222	10.0669830230202
-1.3093651567337	8.07608033014233
-1.30286810769325	-1.07260465447529
-1.29884870915432	9.88241395594003
-1.29900624623507	7.61971580731206
-1.30319082182535	9.22536520353303
-1.30974273868181	5.2311175418199
-1.31827752168164	10.3209294503218
-1.3286126686477	8.75269784319592
-1.34543378311823	8.09069646439654
-1.36484653311583	7.90491839253247
-1.38030940972141	7.95703091933044
-1.39670295264928	6.92215706856748
-1.4138262966473	6.40190744194764
-1.43147965615741	6.37673701903875
-1.44948901441399	7.49506366478853
-1.46763662753495	8.81010588055426
-1.48568909815832	10.3630210884811
-1.51215977293717	7.93836402310501
-1.54339667280254	4.28396939799682
-1.56402253268	9.95657196223249
-1.57737964764112	6.91645682792698
-1.58933409816364	8.59776190862265
-1.59952604791345	10.5646399560605
-1.60773069912951	7.86897434106906
-1.61373773335774	8.95350989719555
-1.61732749440168	10.3416846720933
-1.61769448682566	10.0276687406372
-1.60868146391947	9.35359002714697
-1.59461601427678	9.93681452981244
-1.58005213792997	9.50727316655221
-1.5616234395462	7.58365390647848
-1.53911037844574	7.51128421170495
-1.5123043495222	8.30473543571572
-1.46355309222672	6.3903193020617
-1.38726236214	4.5362631684285
-1.31968932936184	3.68898046835913
-1.26396916291638	8.78471707438458
-1.2025548179906	9.33481573966296
-1.13517865960636	4.35886177499693
-0.981335593840749	0.135194483449789
-0.89440603500862	-0.940472479481592
-0.800681656519963	-9.41039163717429
-0.646224906330993	-7.0790794799621
-0.428437937875293	4.55569901987588
-0.250082799702261	7.34390968089824
-0.116756501322275	6.65659908401504
0.00194227634427513	2.28252316982857
0.244299245619247	-7.75438741426039
0.493587912251954	-1.15949955185204
0.632619391108534	-7.74948312497736
1.03338781785431	-3.3437833354038
1.47879776362545	2.24157677498646
1.81063401421096	5.16868225596106
2.09972772808383	3.7788223527656
2.30274568314169	5.50395854404606
2.37596255082741	5.71962390841865
2.27556002715867	4.46102657926044
1.95739860654331	4.06604104411603
1.08789951627005	6.08024520663353
0.163903199576119	6.66395324390818
0.251563958576881	-1.93057901330702
0.813552575662561	4.34491022735561
1.40983377766522	4.90645762801358
1.64480618817313	-1.14529472109075
1.61671960575698	5.93310256782728
1.64810882263107	-0.745560710707428
1.71169573967274	4.17805585740205
1.7812639466149	1.13827701888493
1.87995085591693	-3.64421210074794
1.93826243701514	-0.121012450910294
1.97199974499895	-9.84039320914948
1.99938809187586	-4.43698824047446
2.02097713302859	-8.19249593722476
2.03728771113262	-5.70215466901865
2.04883539134495	-9.72801932950135
2.05547642000325	-4.06331455040221
2.02658801604966	-4.68016585261071
2.01824636602882	-8.59917300625083
2.0301922258021	-2.70052267785834
2.08840442158019	-5.51521511803097
2.02418992041738	1.3785351261077
1.88839876763587	5.83906628921784
1.67922259612979	9.97620852846311
1.54936517886348	7.08968030408504
1.48902699412189	9.93218460548514
1.45546345094053	1.96558381246241
1.42815429295985	10.5202585609964
1.39534296361367	8.7740016657337
1.36075052931105	6.88252252547264
1.32746896461168	8.19941969728081
1.28293424585361	7.13526235643408
1.24093546957055	7.99157832634966
1.19644767742553	0.547479663217302
1.06502276260835	4.01912471993679
0.721065639720852	0.790706210847715
0.550495125978545	1.02230742274516
0.265989236800314	2.34812109446663
0.191362194859234	3.88462256361807
0.13405635651122	4.13021442656723
0.0886926775466801	2.17614938947572
-0.0158998843086433	3.71253479426554
-0.055616841718356	1.50245540948762
-0.0763348804321922	-0.439401418940536
-0.0893429928984926	0.710591429725824
-0.0926411390796869	8.04845595315999
-0.0928139978184728	0.607880307710902
-0.0963532959753284	7.13304130936671
-0.0984069073218077	10.1202038181698
-0.0974623978194291	7.55488280897114
-0.120349714807114	3.39275212486696
-0.18209669653794	8.049990450907
-0.214098992815835	8.96217396830257
-0.235389934831929	8.49825355542603
-0.258959710419163	7.56612331366199
-0.285147880391412	10.2297094835692
-0.313239331584787	8.72497035700541
-0.341410928898515	6.24560005347428
-0.363782408442219	6.44534759034654
-0.360266478874433	3.01567162491281
-0.328106499988566	6.43664666370189
-0.289084274410758	5.73905583035257
-0.278578731629201	0.713928987355896
-0.267154630280613	4.7084224843532
-0.255950971334412	-0.212466144616748
-0.238056044085846	5.04501076138197
-0.209674535125448	8.8672623570382
-0.221564484775705	6.72244948929774
-0.239186159847344	11.7686661644008
-0.253081749811185	6.13387808191629
-0.268772123934728	4.68661086622041
-0.290103290777154	10.3714014257904
-0.315798769145758	3.49301154147408
-0.34443964530403	7.44210382841427
-0.390115971665393	0.73312393359477
-0.440309587295411	-1.94740003544369
-0.461628700911199	0.581514720868441
-0.457717078402949	1.3193009195393
-0.45094780930272	3.63638038891482
-0.445882092552086	3.05975696623366
-0.438098042211667	1.30937619799352
-0.427487595155004	2.04736432662978
-0.413072573439146	3.31310822472487
-0.387983016749033	4.01849956428419
-0.364981638266308	11.5208627467484
-0.353532526752302	6.22745282538543
-0.353182613224771	13.5299578121027
-0.362933325186876	9.23884672863443
-0.373751809097675	0.144644392495435
-0.38419664324989	4.89671978859631
-0.401612250459259	6.03552002769329
-0.432902422862805	2.59605182451971
-0.456800021093857	2.69485138970708
-0.479102608301515	-3.4461864847651
-0.510583285452798	0.069269456264335
-0.559677615450434	1.78789975824969
-0.56960922153433	-2.91596922804664
-0.570185832053827	-4.31834341611474
-0.519866344164349	-3.31843201178996
-0.459633234553273	1.03353239673738
-0.411902483640498	1.66553632808394
-0.373817026499911	-3.79677570310358
-0.331303399672542	4.0665062263019
-0.283098296212136	2.41981854332833
-0.227382780096034	3.00727781378295
-0.160636542272082	8.23880024742302
-0.0828881763494707	-4.81452815702381
0.0268495855144533	1.92966051425551
0.159667966717567	-8.49200912126791
0.279423087773983	3.25951509605678
0.363484049515945	0.675149911068445
0.444222518048155	-2.55627637877794
0.52527347677143	6.96565922262366
0.604313761948706	4.74388783784261
0.679123521559918	2.17324572667125
0.785552151857257	2.59796291142703
0.93165919510669	4.62922456029459
1.05379622187766	9.502488849468
1.1356126478306	7.69629121932349
1.20860049520256	7.1799583565376
1.27724465155739	8.51333606768267
1.34243900445716	9.93425536522727
1.40305134330728	9.57544721942475
1.45990736217897	8.91227929549817
1.54195877344905	8.93547352540891
1.64437307352765	8.25801732172548
1.71444407618718	8.3830424072563
1.75649467458151	6.96629481109585
1.78668857942913	5.96015100285078
1.80577395443228	5.99708018809417
1.82115561902297	3.60090192982127
1.83728076282778	4.25110657421432
1.8534626333622	5.74092106960491
1.87775820420617	3.59099131978314
1.9103415406194	0.871673638045852
1.92960496641418	0.314264496244242
1.9546662945899	-0.775497498985578
2.07683657807651	-5.5559966597275
2.81357259087506	-7.03527845353735
2.48682335100965	3.05856474010519
1.81411771435758	2.63933855591247
1.78101504661744	8.07628501868162
1.76349508756185	8.09652164516296
1.75874242708911	8.40773084368933
1.76120810041606	7.7406875034157
1.76513434874704	3.28674226735128
1.77087886889759	6.08871152793698
1.78920641791774	1.30632754291475
1.81596671088951	5.30846845052603
1.81171275351877	4.68998463098289
1.80168516472156	4.03597120733101
1.73876651351629	2.6697670806332
1.65665385939933	1.79171589345006
1.59710662488503	2.59420404561254
1.54860226978667	6.43301070398529
1.49598586244407	2.42026941885509
1.31515873660886	5.05372952087444
1.24779321302109	6.86181250487514
1.17729963340044	8.42008380144574
1.06597183570838	6.59421916204119
0.804353742592214	8.13478024882448
0.631802769618648	3.99426699451225
0.542739720357183	6.1350425065926
0.360357443551386	6.20136004086863
-0.569212820810035	6.7333430217075
-0.663904033101034	3.6551834670679
-0.757613741088679	1.98484335189459
-0.884905379485685	4.82927200155278
-1.35473298705175	3.45370200533056
-2.10237536073993	6.65543993657791
-2.04823068854379	8.99316227644091
-1.98656914723527	11.0639158573586
-1.91713891957318	11.9045820750469
-1.83994767461648	6.0865768630832
-1.75789448693025	11.1273123351915
-1.67663271988058	14.6722532750308
-1.60189807582894	11.1000649008171
-1.50835241526167	13.0597957000019
-1.41433104707311	11.6383493317188
-1.36626677086958	11.9755544286965
-1.34499671314579	12.3251459009954
-1.33215613057916	11.7143957610113
-1.32561192918579	12.3647823382687
-1.32506101791411	11.8622386226919
-1.33076616424749	8.26676127900029
-1.34426270821	13.4897456408155
-1.37966318793566	12.3619303764181
-1.42450993545815	13.2539266191307
-1.45306672390586	12.8266808527588
-1.47463845367195	13.8060387214841
-1.4888398345966	7.72460443689063
-1.47486473844323	11.1574560159643
-1.45761035622735	12.7648966089222
-1.44004490780675	7.02279548280281
-1.4170124376839	8.08605785492243
-1.39576283972636	14.1282050577318
-1.38114074514142	12.1521200472985
-1.36765131210291	9.49896795092492
-1.3559765302533	11.0301211386913
-1.34666442331996	11.939685343724
-1.34014947417932	11.2198086612247
-1.33714643405836	13.4681214712025
-1.34172918747323	11.2922822998521
-1.36506461156375	12.5204221795601
-1.39339694943893	12.9004099740755
-1.41869898512508	10.1674165207938
-1.44886266966772	10.8695193571768
-1.48846874594104	12.1954405211
-1.58875997838532	13.9084135738705
-1.62480832235831	8.15339531389067
-1.64355354840168	15.1630585543459
-1.64369125450169	13.9387681030696
-1.61473042254423	13.106536572998
-1.58388108556986	12.0084248385776
-1.55675254151105	14.5445124916502
-1.52849387169542	12.5412022929814
-1.50329289271924	11.2636518454939
-1.48156305949206	12.1905623711181
-1.45961857637347	12.0738298321552
-1.4364985908703	12.1421990378298
-1.41269408858761	11.6022803044025
-1.40443283590756	11.0584655581556
-1.40343262332684	12.8725129316708
-1.40516704453477	12.9418230298637
-1.41276195963639	12.1892454592252
-1.42848555062215	12.5654606027228
-1.45156693892376	12.2231365814655
-1.48070032869566	10.3855723933059
-1.51452551932944	10.4637416494699
-1.57016041326306	13.5186711525325
-1.6231703203034	14.6059305235807
-1.63130263401449	11.8953402338492
-1.61544421187535	6.18030952499197
-1.57903158230964	14.2775001088583
-1.52104135777088	13.8527554480812
-1.44561983478641	12.5759192176555
-1.36146421838147	8.49759948947618
-1.27264846858624	5.37866625946926
-0.753829718375805	1.5654963322206
-0.660169053560134	4.1461506456994
-0.572689700378884	4.9739621625701
-0.490209349882349	6.25652368101679
-0.412938235933241	6.2849606521865
-0.343781242464901	13.8148952319606
-0.289920515559466	15.1093251519589
-0.248384829917017	12.4574277729458
-0.235602610595029	12.8418911155524
-0.23674894929338	13.5639946305439
-0.240239628493898	6.84446416892081
-0.242513152103777	8.30974883539205
-0.244846523966167	12.878501934891
-0.248449738056751	6.93201309559743
-0.250624296632868	12.1164733718838
-0.247453050070984	12.8909117630662
-0.226620604680722	12.0371325526878
-0.169685518507579	9.24177020299135
-0.12216402229379	7.31068001058776
-0.0916094294895746	3.90806026429892
-0.041358554529527	1.90501184579565
-0.0210237136192593	8.08506553997045
-0.00327783881381194	1.60986044339302
0.011500901975726	7.16773315348244
0.0268501765596092	3.77954117291934
0.0376454869954053	10.3395573932827
0.0352968692007849	6.64071444001543
0.0242106154966741	10.1543645856466
0.00660677449451441	10.9738229945222
-0.0175469263569781	8.82904477453847
-0.0660673321135938	9.84705388520941
-0.132341187315326	7.00839755512447
-0.163825951961188	12.6664265867647
-0.177635755530332	10.5995751218245
-0.186228645814303	9.09365216291909
-0.172790246069036	10.9534790750012
-0.149882842581839	12.1682554418488
-0.118481475873988	9.35055613107348
-0.0818284941748733	8.12276268348102
-0.0258986141428341	5.25391669576388
0.0350620341901831	1.78977044949889
0.0732707998208042	5.10717145809584
0.100694015414691	6.04501609850476
0.126825091068131	5.23118592409642
0.137370693106948	7.64371783096951
0.117405011992057	-1.82153139072982
0.0737853650518119	8.19916799993537
0.0266494903452301	11.9455380316547
-0.0378437284399045	13.0360729922929
-0.169199427155005	8.89419790345284
-0.30713719986263	3.48911162942595
-0.536904323874733	-3.70114137837768
-1.04753413235141	3.76353141011384
-1.20129538142528	13.4152177896921
-1.29287708133299	13.0315150385323
-1.35444482232411	13.596146741175
-1.41392881985349	10.535573547522
-1.47159470265186	14.3443402487294
-1.52286772699378	13.398763816138
-1.56344330633872	12.7531275707682
-1.5938412317251	12.7417512183016
-1.62641680553577	15.2807091867986
-1.67107517133375	14.1557202177752
-1.71902961867888	8.49749131833518
-1.75376089645988	13.2097808499795
-1.78544734147725	10.7476357239074
-1.81806237638711	7.5748727687912
-1.85525979992707	10.2228795951318
-1.89747427188245	10.370689616934
-1.94417428424004	9.49996147424366
-2.01552885631184	8.90780428809316
-2.08901613228138	5.94406026367511
-2.13058972058224	4.63046815870492
-2.15332670663516	3.92976918812171
-2.16620273775428	4.45594015906951
-2.16804947050228	6.81706855800932
-2.16246453817355	5.459826327301


==> figures/m120_fc6950MHz_bw0500MHz_ampPL/m120_fc6950MHz_bw0500MHz_ampPL-3.tsv <==
-2.96705972839037	-69.0483354506765
-2.87979326579064	-55.5562898457297
-2.79252680319092	-43.6457630465907
-2.70526034059121	-33.2361313003245
-2.61799387799149	-24.2382455186351
-2.53072741539178	-16.5565221345433
-2.44346095279207	-10.090863344587
-2.35619449019235	-4.73841057562157
-2.26892802759262	-0.395135210054306
-2.18166156499291	3.04272920189068
-2.09439510239319	5.67740881952804
-2.00712863979348	7.60846086057553
-1.91986217719376	8.93178960866031
-1.83259571459405	9.7388020718405
-1.74532925199433	10.1156980897582
-1.65806278939462	10.1428894922818
-1.57079632679489	9.89454271773663
-1.48352986419518	9.43823910406688
-1.39626340159546	8.83474687151073
-1.30899693899575	8.13789862061529
-1.0471975511966	5.92166024941146
-0.959931088596875	5.2520806566941
-0.87266462599716	4.65655316008302
-0.785398163397446	4.14980568225707
-0.698131700797731	3.7411677439453
-0.610865238198016	3.43504637140045
-0.523598775598302	3.23144316952651
-0.436332312998587	3.1265044369045
-0.349065850398873	3.11309600420319
-0.261799387799144	3.18139428270287
-0.174532925199429	3.31948481490245
-0.0872664625997146	3.51395942442198
0	3.75050286765463
0.0872664625997146	4.01445969486399
0.261799387799144	4.56747721306613
0.349065850398873	4.83015955150009
0.436332312998587	5.06833923749768
0.523598775598302	5.27279503691899
0.610865238198016	5.43640616588411
0.698131700797731	5.55430407379446
0.785398163397446	5.62392308607556
0.87266462599716	5.64493886151442
0.959931088596875	5.61908342430642
1.0471975511966	5.54982533616881
1.13446401379632	5.44190337911942
1.22173047639603	5.30070192476154
1.30899693899575	5.13145597115731
1.39626340159546	4.93827363361443
1.48352986419518	4.7229636809525
1.57079632679489	4.48365551405743
1.65806278939462	4.21319878877399
1.74532925199433	3.89732969042893
1.83259571459405	3.51259067251857
1.91986217719376	3.02399027733691
2.00712863979348	2.38238946156211
2.09439510239319	1.52160065506118
2.18166156499291	0.355185586414578
2.26892802759262	-1.2270622860957
2.35619449019235	-3.362965094049
2.44346095279207	-6.22215217977239
2.53072741539178	-10.0106107640813
2.61799387799149	-14.9756106011633
2.70526034059121	-21.411017755651
2.79252680319092	-29.6630128316907
2.87979326579064	-40.1362291785682
2.96705972839037	-53.3003267922138
3.05432619099008	-69.6970178266648


==> figures/m120_fc6950MHz_bw1000MHz_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-1.tsv <==
0	0.00111111111111128
0	0.025555555555556
1	0.0266666666666673
1	0.145555555555555
2	0.146666666666667
2	0.347777777777777
3	0.348888888888888
3	0.562222222222223
4	0.563333333333333
4	0.737777777777778
5	0.738888888888889
5	0.85
6	0.851111111111111
6	0.923333333333334
7	0.924444444444445
7	0.965555555555556
8	0.966666666666667
8	0.984444444444444
9	0.985555555555555
9	0.992222222222223
10	0.993333333333334
10	0.998888888888889
12	1


==> figures/m120_fc6950MHz_bw1000MHz_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-2.tsv <==
0	0.00111111111111128
0	0.0388888888888888
1	0.04
1	0.265555555555555
2	0.266666666666667
2	0.628888888888889
3	0.63
3	0.853333333333333
4	0.854444444444445
4	0.963333333333334
5	0.964444444444444
5	0.997777777777777
6	0.998888888888889
6	1


==> figures/m120_fc6950MHz_bw1000MHz_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-3.tsv <==
0	0.00111111111111128
0	0.0755555555555549
1	0.0766666666666662
1	0.212222222222222
2	0.213333333333333
2	0.352222222222222
3	0.353333333333333
3	0.518888888888888
4	0.52
4	0.640000000000001
5	0.641111111111112
5	0.783333333333333
6	0.784444444444444
6	0.863333333333333
7	0.864444444444445
7	0.92
8	0.921111111111111
8	0.95888888888889
9	0.960000000000001
9	0.975555555555555
10	0.976666666666667
10	0.988888888888889
11	0.99
11	0.993333333333334
12	0.994444444444445
12	0.995555555555555
13	0.996666666666666
13	0.998888888888889
14	1


==> figures/m120_fc6950MHz_bw1000MHz_K_CDF/m120_fc6950MHz_bw1000MHz_K_CDF-4.tsv <==
0	0.00111111111111128
0	0.103333333333333
1	0.104444444444445
1	0.302222222222222
2	0.303333333333333
2	0.642222222222223
3	0.643333333333333
3	0.865555555555556
4	0.866666666666667
4	0.967777777777778
5	0.968888888888889
5	0.992222222222223
6	0.993333333333334
6	0.996666666666666
7	0.997777777777777
7	0.998888888888889
8	1


==> figures/m120_fc6950MHz_bw1000MHz_LOS_error_hist/m120_fc6950MHz_bw1000MHz_LOS_error_hist-1.tsv <==
x	y
-0.2625	0
-0.2375	0
-0.2125	0
-0.1875	2
-0.1625	1
-0.1375	6
-0.1125	11
-0.0875	4
-0.0625	16
-0.0375	78
-0.0125	269
0.0125	149
0.0375	87
0.0625	26
0.0875	15
0.1125	12
0.1375	16
0.1625	23
0.1875	27
0.2125	24
0.2375	23
0.2625	8
0.2875	11
0.3125	6
0.3375	6
0.3625	1
0.3875	2
0.4125	2
0.4375	1
0.4625	0
0.4875	1
0.5125	1


==> figures/m120_fc6950MHz_bw1000MHz_LOS_error_hist/m120_fc6950MHz_bw1000MHz_LOS_error_hist-2.tsv <==
x	y
-0.2625	0
-0.2375	0
-0.2125	0
-0.1875	0
-0.1625	3
-0.1375	2
-0.1125	4
-0.0875	23
-0.0625	52
-0.0375	128
-0.0125	167
0.0125	72
0.0375	45
0.0625	26
0.0875	14
0.1125	8
0.1375	16
0.1625	19
0.1875	27
0.2125	24
0.2375	14
0.2625	14
0.2875	15
0.3125	7
0.3375	9
0.3625	6
0.3875	6
0.4125	2
0.4375	3
0.4625	4
0.4875	1
0.5125	1


==> figures/m120_fc6950MHz_bw1000MHz_ampPL/m120_fc6950MHz_bw1000MHz_ampPL-1.tsv <==
0.880468684672588	3.99931825878069
0.883906393780732	3.57124908787485
0.888696150864151	4.16960307361703
0.88965135633171	1.85784475496923
0.895719130947784	2.51667933957765
0.899130136446097	0.251297018742841
0.906396412320559	4.69713984613111
0.91801014495535	4.86294101039076
0.925187620543321	7.06925076519262
0.940994281295566	7.14699042148215
0.97313316281682	7.92053948347996
0.981160967864092	6.16380176352351
0.980765647879288	6.66149861131074
0.976555074170147	8.06031429032816
0.96949998756169	3.90373738091387
0.96055847326002	9.3047797732126
0.950707324490695	6.47923951097431
0.940877018167921	3.7251753414876
0.916356044179413	6.79440468792699
0.886749767314823	5.29339558823845
0.86092727289185	2.73911072268121
0.845853380827775	1.33351645901593
0.851285920289264	-0.808066279762814
0.853479224502077	3.03926438185072
0.871258644637972	0.0871697010821695
0.889336536131669	0.846051751297679
0.911418567613337	1.72673016939324
0.947178051846691	3.87499481406842
1.01212933233947	2.49485221839402
1.03971189534441	3.90131109531124
1.0642112188344	3.62385029843111
1.10417542100126	1.18758899354484
1.10568047524256	8.56437463402708
1.10358998852814	-1.32057395484726
1.09600812538343	4.74709516461963
1.07855827689339	9.32246434038076
1.0642477823399	2.71253688995209
1.04860052316566	9.38501694151255
1.0310947415866	7.45033705438937
1.01122649454606	5.71930869573509
0.98902771009379	6.06301276638908
0.969613360478897	6.69192002064661
0.960577675122559	3.87642610555056
0.982188397332214	2.55588010988446
1.01088094837878	2.27383536381299
1.02939770661806	3.04443788957149
1.0470743670937	5.98296931361017
1.06448707910807	1.72488229667757
1.08459313697749	2.02795564098835
1.12182593764396	5.98823310849777
1.17346070381498	-0.911615726321939
1.20157674761718	-0.855184289460562
1.22430707069909	6.2397442606887
1.21973974209622	9.06085322274217
1.21216955044715	5.8054654243634
1.20498923608332	8.91845433744599
1.19247297065698	7.02314183507037
1.17345574214424	9.07869762082497
1.14352654267733	5.46714956145946
1.10765078280459	6.19289404278031
1.09532394918862	8.71188496469122
1.09122617499518	8.36161978289355
1.07618604948313	6.92555754444524
1.09244904288606	5.98890928687792
1.11473193725457	5.59353472922679
1.16562430671191	5.20895074950888
1.21924529810178	5.03641466295077
1.26284367026156	3.20307707604702
1.29425895032897	6.45292030332659
1.32758343512623	7.79684080767607
1.36356523890416	5.29075934564514
1.38990714546318	5.75116947491857
1.41578375606125	9.63700565022943
1.43972832537866	6.53587669234918
1.45967710825982	8.32808329239594
1.45767623712818	8.78691921071643
1.45900453764698	5.21002210223268
1.45840041156165	9.58737014181105
1.45068549730854	10.3603346914504
1.4444230556379	8.94805872827935
1.43700206724497	8.6708765288084
1.42897975848572	8.92216700424852
1.41307831647287	9.66315772281159
1.38088757401128	8.76168010186448
1.34652862693326	5.214317641628
1.33928999276992	8.91492867980071
1.34963227392954	7.51047121098547
1.36230876389893	6.09233980859386
1.37944660898011	9.06352434650982
1.39960241121176	5.88108856042993
1.42012661453891	5.23999036930353
1.44289278414761	7.028124107992
1.4828751302484	6.27371220447832
1.53299495075685	6.89614622299931
1.56639257787783	8.89175367034869
1.58961509138043	6.01008537211886
1.61200379210076	4.98923661450964
1.63878145797839	8.99574889345928
1.64539379886364	10.2118052219352
1.64213440309694	7.38499446676981
1.6412374470846	7.20675502735913
1.63091903359159	7.59779270689218
1.6175474195783	9.63766553309315
1.60874016037927	8.84672703528198
1.5958612288846	5.22102819962341
1.57798158946878	9.32011510287823
1.55634219313811	6.37899219172321
1.52212454020795	10.3263427178182
1.51403495596376	-1.94687991948626
1.50447593333436	6.30150797916234
1.49401928890861	1.17225753138417
1.50249334552362	5.49953362133183
1.51276981069084	5.12951768199579
1.52552496460707	6.28263761366634
1.54633689946541	7.82986803513002
1.56738220711872	4.93804969852222
1.58487066993503	6.22875499495286
1.60416501771383	7.56857461892125
1.63020239748511	8.53077625702308
1.68191399827903	6.65248240833231
1.7350653163761	4.77559968358872
1.75657120444834	3.72653979819776
1.7647610772924	5.5678584486401
1.76794620034283	6.13000282234253
1.76698086536815	6.66571306835229
1.76200037982052	6.98925774508752
1.7549074240286	6.24103507633673
1.74513812419771	7.19931091273338
1.72660857737851	6.8608330484746
1.70649183547206	5.5393272839358
1.68847734912064	9.21983769801962
1.6699684394537	4.81749208748222
1.65792311836621	2.06065998981414
1.6454401601113	8.28777422868206
1.62635424276409	9.19990223764602
1.61927743737797	0.0436888525275556
1.63420028183739	4.78335925696
1.65543442451142	4.42720585405243
1.68739284904607	4.84009775196091
1.71484413693642	5.22798836045629
1.73590235311709	3.13750690719488
1.75713692525358	3.93889005622215
1.77789462402564	5.70491722097492
1.79757112111671	3.19104226707414
1.81554506308448	1.9164659932023
1.83117383517416	2.33356206212367
1.84880440968944	3.30574029685226
1.85815016785208	1.79168539850324
1.85378014568098	4.13521103336941
1.84357001969293	4.11176725515044
1.82671801613347	4.4351610667549
1.80259125395612	5.93347918587694
1.77050794269893	6.21392118048979
1.72985704173401	7.95643056024938
1.68029308907511	5.45381128179099
1.60218232880371	7.02007751525145
1.52405921789716	8.93614483985746
1.47077721352386	5.56004076404905
1.41996081850907	10.2418552071551
1.37012384607599	8.03612467406376
1.32305354522417	7.73506969918528
1.27930959694417	8.3952891174111
1.22897847103925	7.04913681972433
1.17672350993465	5.58338854753686
1.1177602069425	0.584640663499517
0.989833500382527	3.67185039156883
0.959000913651352	3.70112031727222
0.866639559094541	0.164876472657477
0.838032921576966	0.765223703513799
0.774081681112218	0.140259806670196
0.642628462061483	3.62120842361511
0.571277234535403	4.16363915423528
0.526525058477144	2.30574624792337
0.480658919917746	-1.25321405328686
0.438957925421011	2.38943075587603
0.398553149997866	4.88313684720747
0.361814005112535	2.59802210215186
0.324205489171355	-1.20756640617268
0.316011331416822	0.979042846590447
0.333439517855439	3.9100561281142
0.342926007425945	1.18697800047822
0.352880272325352	0.482209451539978
0.360625243580373	5.8626511818145
0.363546841413285	2.79590192213959
0.365886901173926	1.2218851354554
0.374044821191243	3.58387806211395
0.33936300777312	-0.355632052210314
0.204675045577755	-0.690139688204839
0.130878436095633	2.01285869860291
0.0458726062099295	2.21338830279488
-0.0462566309687418	0.00501784271734707
-0.144860838648786	1.28097194283365
-0.311571288352448	6.88024278819576
-0.517227452942334	-0.170653525268603
-0.673972622787781	2.22503179011509
-0.776789220984929	1.43381690405425
-0.868458686266397	-0.345988182023644
-1.01252882215147	1.69432168381448
-1.0694497132349	6.0050775806852
-1.11917090724226	9.79355818283685
-1.15498633980424	0.776854400938872
-1.1736279019424	10.5060393048245
-1.18555522785944	4.77351721698953
-1.18936148622304	8.39673399704182
-1.19198904127389	8.14545378506947
-1.20012719310146	9.35451765663523
-1.20210233329417	5.28786802974174
-1.20356043013177	9.79336920968891
-1.20501972291774	8.1942861670174
-1.20848820933599	9.3028265023883
-1.23406632803756	8.7789444938318
-1.25159460520034	8.00337422929924
-1.26597645719109	8.96676061365279
-1.28274997954113	11.7623889412587
-1.30672186525725	11.6716497083084
-1.33826489162761	6.27029060743403
-1.37342522305205	12.9655882622876
-1.42638482398375	13.6028619744997
-1.47461558118465	10.2033218478019
-1.50195628941582	9.98527435420547
-1.5041534094071	3.81787022986902
-1.49915975895511	7.22023275426753
-1.49548576709964	13.4379970742624
-1.48567545733045	13.7469619317915
-1.47066740413069	5.26955530366716
-1.44251649464929	8.41495320413304
-1.41340180210148	8.42596952512205
-1.39127006890266	11.5418532328014
-1.37402490609373	12.3380015296522
-1.37238535192169	11.080300979796
-1.35596042375434	10.8376145404885
-1.33750827226254	10.9748363008757
-1.35675282282129	10.5655807485995
-1.38544494092627	9.62543681257244
-1.42102102295888	10.8174784832866
-1.48046556527196	8.90148221962083
-1.5465200524591	11.6122794504201
-1.59905957184509	13.6170131059248
-1.64200545162635	9.43292126374347
-1.69659181108044	11.5223742722052
-1.75772828210304	13.5481859880638
-1.80581279806773	8.91752906682066
-1.8321900859558	14.6303574829853
-1.84528151503176	14.9646731857259
-1.83746477091302	14.2991071272531
-1.81289574091606	14.8274551120601
-1.79527517835649	13.9021347290119
-1.78245933319655	13.8291098487469
-1.770075483445	13.0882558172166
-1.75736322954437	12.7075261888212
-1.74724556148397	15.8014010266259
-1.73970941480102	8.19456563527859
-1.71007705484375	13.1762578568964
-1.72443739607166	10.07140049212
-1.73159530970693	13.89545864712
-1.73732418444817	10.4054019566652
-1.75451615236901	11.1316546612093
-1.770967474982	13.2093085316118
-1.7879091993878	12.0636908591986
-1.81437761798512	11.6798860943237
-1.86208520116284	12.1356322536072
-1.93021068331756	11.1427394292848
-1.97549267072301	10.1519446344197
-1.98801622999719	8.62891599287012
-1.98747558507851	9.06250859848438
-1.98866351216354	10.3773064658376
-1.98796586279284	10.7778908549999
-1.98337419436785	11.2899507387884
-1.97859206432535	11.3717951346517
-1.97169653360863	7.97166954605336
-1.96289457581925	13.7881127661921
-1.95759984748543	5.30258996988882
-1.95737397504988	5.36540949128429
-1.95585212685402	8.27241575711812
-1.95104652407799	9.48423021690635
-1.95858586941366	12.4924915869332
-1.98026418374132	12.2375774228136
-2.00173451177175	8.17485719162217
-2.0334225050525	9.22200939184726
-2.08605347932997	1.9449818259858
-2.13006518979833	6.98769615387214
-2.16656898263383	-2.43378266756576
-2.20789333036716	3.07345848409172
-2.24347119791156	-2.43999960393495
-2.27117897392434	2.19504463276664
-2.30421328616042	-4.11423971973467
-2.3027544877356	-0.303959415277388
-2.28843844180493	-1.88010554957796
-2.27273181425772	1.92202423284016
-2.26038576481459	-4.20451323692533
-2.25093668715069	0.982088449686755
-2.24466066521364	2.73902644431853
-2.24029304931118	3.95485452683127
-2.23749219469536	2.20198008709078
-2.23608650512104	3.40110666255869
-2.23791663591653	1.82684673328483
-2.24012977268198	-0.226564787917157
-2.23401744745407	-2.56518006274794
-2.13321895557428	-2.75799586106665
-2.10601829733367	4.4327315757125
-2.07555463259752	10.9363975925878
-2.04164269618058	7.79374492564114
-2.00411802215608	10.9636439879072
-1.9406511131124	10.2663489887504
-1.84848939383136	10.7141656050798
-1.77122359332676	6.71538363239836
-1.70957353917456	13.757595298236
-1.64324481854465	7.20278785745085
-0.87826468336927	-1.39277221232146
-0.712762454651674	2.21900519865808
-0.590598520266983	-0.569821758902691
-0.378866346364392	0.727939698681482
-0.262125936234852	1.09954244485954
0.0794286382934111	6.06055411482096
0.874182404227394	-2.25395598039009
1.45565597035761	-1.99860397752545
1.56879722258162	2.26414555645833
1.23046379574154	-2.30753987200179
-0.612624224172324	1.79874762172072
-0.541548207280831	1.92708151127235
0.00416715773157073	-0.928546357178735
0.584385902763014	-1.19658663891263
0.803391197010763	-1.80471335580392
0.759066636438797	-4.18411705125401
0.774201040548586	-1.9453507765639
0.820187443223725	-0.514509014153049
0.858944700141889	-4.06540802717863
0.913523433300606	4.44441653718025
0.936121673463855	3.14786363055853
0.947309141219705	-0.368981230131737
0.955274295823006	3.60979838393903
0.959765754020152	4.72280858089887
0.960559686146237	6.5442994745004
0.957450995204654	7.94792909075656
0.949952806187451	4.67277090370811
0.927107292528593	6.15054049416562
0.881373999956958	-1.62185398549456
0.857308631452508	4.97159603225377
0.855037362104426	0.606653178033124
0.86353965509562	-1.00733751362232
0.876875233237602	0.828762701337281
0.891378264337026	3.39392690675443
0.913996322364754	1.02744217514335
0.961342658853532	5.6459177310024
1.02151484869476	4.57644189874767
1.07009972062974	3.43057200846618
1.10203960781888	8.24364639782363
1.13417556596479	5.99100220499251
1.16774118745578	4.93829802124604
1.1975911735726	4.64679570665269
1.21934753948742	7.85047731393171
1.23056292276189	7.55261165327307
1.23288825543786	7.4875095280712
1.22167578619841	3.26105996988402
1.2045490963086	10.637244874048
1.18719420616908	7.24311404022299
1.16646843482725	5.51572774533132
1.14623283816823	6.97673912944518
1.1310844912644	7.34619506799709
1.11999212409105	7.2392975526358
1.11413672453623	8.00573235236639
1.13123328754406	5.60698926994958
1.17083833905684	5.00145679627483
1.20101853798188	5.74290749904129
1.22966652193247	6.01320292453795
1.2656491483876	5.81744613636363
1.30362248153276	6.36559664880784
1.33866249223209	7.78164824595791
1.37266001624205	7.93749602336776
1.4259014589736	2.7811864876239
1.48959109457486	0.695344456826488
1.51976188512479	10.0818639852242
1.54194753617539	3.71899573756193
1.56377383574929	9.30585948580891
1.57624918388268	7.69376964389821
1.57724966427811	6.53870465688711
1.56867364199227	10.3435759001587
1.55381868224114	10.4084448874251
1.52752800548432	10.0050064166004
1.49654999997804	9.6578649047496
1.4676653353394	9.64640215525236
1.44761283443312	9.78643320079892
1.42888238328618	-1.54252304827216
1.40202862691685	6.018229675312
1.3754207821263	10.0644743549734
1.372831588968	7.95061212900778
1.38982825782681	0.810878463188871
1.41595520919806	4.17297704462884
1.45543537974824	8.59431801672638
1.49541654747578	6.38592137977255
1.52820105212717	6.84067610626902
1.56112327335105	7.7219470460365
1.5914676301615	7.47092545607522
1.61887800629442	6.10245786988271
1.66462574105638	6.90447745700163
1.69996038905158	6.82516722089185
1.70303677349311	6.77972746738503
1.70304864461825	8.6946904719117
1.69425835777896	7.48753069893647
1.67636883540213	4.75588434439099
1.65587597317858	9.68731773125499
1.63568148368999	-0.89767170395494
1.61618753530731	8.21793704433892
1.59783886889921	8.73312353242878
1.57708563084151	11.4386876930406
1.58753766116203	6.31635417372448
1.60926987755833	2.54348346286725
1.6241499321865	10.6869856945357
1.63688854548828	3.52157523528677
1.64942989482862	9.70992836943821
1.66412129965316	5.59311303589612
1.68272190863853	8.30413830572108
1.70357339604071	9.62574652916992
1.72286983026056	8.23683174032562
1.67988228896142	4.54233445836508
1.60827009859952	10.7027408344605
1.54751236022616	4.39916331391878
1.47384998810523	10.6366717130012
1.34192492233156	12.4664753683188
1.21518250501314	6.88598308695156
1.08127823740133	4.39969080724689
0.874874072253672	-0.798833216217828
0.747435318078576	2.52301625430563
0.689154871980101	-3.14808038439855
0.657798981274096	-0.271927082487213
0.632305735599967	1.82151029451264
0.56619671767027	3.29284924397954
0.532316195059138	1.90542082400773
0.485368256923815	-4.52943373299642
0.437823417022654	-3.2270871360273
0.406169026776869	1.82936838730947
0.381933856033521	-1.4068862917718
0.23345180608503	0.578742861664281
0.135985938987314	3.78760499079429
0.0283983554673455	2.11887751437969
-0.133228178675477	-1.58924161940474
-0.315322141187053	1.45165246348238
-0.440045882963757	-0.233373909166909
-0.531690593577768	-4.16059898173185
-0.620704313155164	-6.98947094832108
-0.700589828717034	-0.858557253269291
-0.763134621212304	1.36867953098062
-0.814052266974269	-0.945664819725815
-0.866190673124349	0.735872863256999
-0.933285920152557	-0.996565310497349
-0.982144930111541	3.20028633360574
-1.0309452415533	5.58363476717136
-1.04320580144631	5.65887803697854
-1.05408056773336	-5.36708093033382
-1.07030382068121	4.99611082754413
-1.08522136538678	7.5151249910462
-1.09564751288403	3.88193699549822
-1.13306334118497	9.99421884177943
-1.2116638787953	8.49170478928149
-1.25749452934404	9.95318752613255
-1.28952213776846	8.94115221207987
-1.32410672060031	8.54595355903492
-1.36152906207768	14.1789048902327
-1.40195037266593	6.88626152616695
-1.44449322956697	8.98839474854791
-1.48158920773051	12.9988821179437
-1.51289300435428	9.15351673480513
-1.52199317272485	12.318459485456
-1.5095700955746	13.5338614477402
-1.49922254152579	5.24862335445238
-1.49666116296205	14.3460849287036
-1.49822582212769	12.4550699451981
-1.49969782480646	11.4892186834113
-1.50158841988966	13.206601278809
-1.50274158477912	12.317215452955
-1.49702268634751	11.518946171504
-1.5224747637007	10.9318321863728
-1.54917460846721	11.326304319703
-1.57257661301023	11.7287761819825
-1.59859684586631	11.8511301066721
-1.63116085955487	12.2784088893815
-1.66860084317538	12.7714119127477
-1.70936802307743	12.7694617537684
-1.77474152521246	7.96276456557092
-1.85564428101722	9.08028053164386
-1.90292452898743	10.881252315415
-1.9230470232037	12.8458522594359
-1.93195956858413	8.57371671082242
-1.93859783145392	10.660142533271
-1.94582266306321	11.6837812909776
-1.95020445754662	11.4718465340256
-1.95156601932222	11.4779080439302
-1.95287369934424	9.88230542348707
-1.94594464336779	5.57224855887923
-1.93361732131889	12.0239095805937
-1.92694150340015	12.686350863865
-1.93012393429087	13.0360387790924
-1.942780961649	7.4402243448361
-1.95539818185121	-2.61242079224836
-1.96702499355159	8.37751029829242
-1.9868284094017	10.8686219669265
-2.02416469220736	9.65575808565917
-2.0555027696501	3.57916066197274
-2.08331963205871	8.5374533678861
-2.12062035445225	3.56870786018335
-2.15794406653503	4.81269618250171
-2.1875563285184	3.80805917272317
-2.20852900491601	3.82741258983919
-2.22005405674874	0.40937174309915
-2.21985751979358	1.47158142210204
-2.19954232607865	3.51977838602727
-2.16104831821788	6.48234362421906
-2.12790287278866	8.2393561557551
-2.09951319531694	6.49610107416836
-2.06572624080105	8.79747058866415
-2.0254664412843	10.9865714281394
-1.97710317812912	11.8874076810703
-1.91730846759516	6.33305799312019
-1.84661893352374	14.4698840286719
-1.74956372303916	11.6918366454253
-1.64178311285881	14.1348754814201
-1.54931341790977	11.9142614770628
-1.48812385591515	11.6497685348105
-1.43128400060295	7.05603576206122
-1.37426779376429	13.6105083886678
-1.32174003048784	11.861739535149
-1.2792407510458	11.4531661866379
-1.2262314377574	9.43622725760231
-1.14189670352626	9.78526605161851
-1.05560622523596	6.20386484877596
-0.996921262981273	0.210163331847614
-0.946164588870733	2.35694567193945
-0.899517249539599	0.00797962759793158
-0.857417729262327	0.222309803785484
-0.822879342530506	0.113797214753394
-0.796133713421796	4.4392208039415
-0.767037054609009	4.42088385796967
-0.739593631150051	4.16148680755755
-0.72651449752945	2.91978495787274
-0.725102844981043	1.84095130253847
-0.733480242471884	-5.03609273214312
-0.750016457367025	2.55070160415471
-0.767037763810519	0.753126952886255
-0.780433334481442	-7.61710261168617
-0.792286307993134	-0.104665272303404
-0.808465267394155	0.612625745333425
-0.823012561851119	1.16490503718579
-0.839450961757308	-7.61599969253331
-0.835158533707224	-4.01072315072138
-0.795530813289913	-5.98684685038016
-0.725683905713742	2.2438930288512
-0.633580666205443	-4.1445431606936
-0.519894151169005	3.70977026118354
-0.319302178795319	4.29431876319543
-0.0786489932697005	4.47069949272796
0.09085943006321	4.27417335719625
0.211522597351392	1.55527026572458
0.321831858094207	-1.31203552780007
0.420047083403748	0.15065534828757
0.507116510501783	4.51913736495479
0.583145910835555	0.88947207748947
0.647767227386327	1.30494562133451
0.72178462247844	-3.93555803255171
0.783826682555356	-7.22289760451266
0.822951186640205	-4.76019948688726
0.84286280153937	1.63316231187841
0.853557392806973	6.61627623287233
0.859775707263633	7.69463031620727
0.865501641436262	1.43381694248889
0.873353449653068	3.60256439131219
0.88457682748253	8.30484377301422
0.904688832255641	5.81552063073643
0.955541642507463	7.19600622218024
1.02035841449268	5.96899130340749
1.0680886381741	7.5452683126778
1.11786067059681	9.35524017221387
1.17534244087598	9.86903045448701
1.23513983934961	10.5415278368856
1.28747944849215	3.53167252760216
1.35527594960229	11.6563849482754
1.44611068190782	9.65101978321752
1.52140813652067	10.8210919193898
1.56592314830865	8.68926544203447
1.59327348163102	8.80060919138895
1.61372183319116	10.0395582177482
1.63599064064603	10.710752915723
1.66299342853335	7.96875170373898
1.67060387602307	10.4505237906875
1.66424318837775	2.84414056854263
1.66886493066676	8.10768552579072
1.67236881512805	7.21911473241882
1.67521928999584	6.4959358588281
1.68174849534461	7.91034308637654
1.69488302956235	9.69518545376834
1.71532410863266	9.0150688282997
1.75515262781353	2.41476328500762
1.80253483196729	5.23667016286758
1.84653938703961	3.16126951982308
1.88660872851111	-8.15425241820385
1.93030960706254	-0.323592286303427
1.97740845836988	0.00895270933250103
2.02873696942865	-3.2424469970655
2.07666784349385	-11.5374470518714
2.12295335971317	-8.46331709411232
2.05424885189313	-8.73693273623428
2.02221286359581	-4.35589172633436
1.99228842733774	-8.07730972408712
1.974744201189	-8.49891738478071
1.96516163994336	-1.37298150475889
1.94876259944368	-0.107295320614909
1.93738325413598	-1.40743737354033
1.91618592581788	-0.467553888465236
1.90508807748975	-4.74635882098955
1.89966436827838	1.58368791506074
1.89678102851859	-1.96804955003882
1.88983993087451	0.700310441707808
1.86160504065162	2.24340328210833
1.80003849785096	4.69990261128143
1.73779092192972	2.44912613207056
1.66662423164516	5.73167402881125
1.59148067526983	8.50443431429384
1.51712377680897	4.48054281718762
1.44901663685933	6.8222200564979
1.39095264717201	9.84555157085843
1.33695301147492	9.82649963239249
1.24733196834362	9.42628869739338
1.13911448341169	5.36531853630931
1.08371940276812	6.7342915763197
1.06163523656562	6.65688835828963
1.05466623717846	4.05388386940625
1.06088441230862	5.27803922920951
1.07419096041773	4.20454989923396
1.08797037859694	1.21967713630962
1.1027518917573	4.72206554639985
1.13463550437845	5.82312182310176
1.17518325634082	7.04652042692062
1.19253617792656	2.4772025222547
1.19823084409386	3.44852069420218
1.1982858818935	6.74077770906379
1.19287874911325	6.74618411967298
1.18217955775181	0.923774877626219
1.16632555257713	6.84635593452565
1.14552764756964	5.8589858077756
1.10920846678476	7.5515644630511
1.06424389004317	6.34416099849503
1.02636556394127	6.14984999659682
0.984360883587357	5.63769709307712
0.938392143798808	4.98634022679442
0.888616538817132	4.05496269108545
0.83515120224317	6.78555670285657
0.778204570384316	5.25864630770465
0.718026898798106	5.69128328713736
0.621967762131696	3.5578365949496
0.49286723315117	3.22108298439111
0.392398830141122	2.71161205154754
0.316633924350105	5.40919889217961
0.238701766741489	4.79312626500688
0.158789383727274	4.55292740500234
0.0772192510481329	4.44530943978262
-0.00593126985680748	5.59946047534115
-0.0904960289975261	4.26147346406391
-0.219616423256074	3.97630769866059
-0.383994891295723	2.97850256220427
-0.505988315969857	3.22521526529504
-0.595052475733116	2.73946295830745
-0.684442846646872	2.04032256253144
-0.773830518607259	1.08493701281161
-0.862886109534955	1.66741140507431
-0.95152511157395	3.7196596439704
-1.03946329179027	4.79410856212201
-1.15925795268346	6.02393862397725
-1.27721633518315	4.92367092277551
-1.36156963919893	-2.32369443592347
-1.44438246666188	-3.13210634627838
-1.52553765425479	3.53713357571127
-1.60486244997681	0.22649229287957
-1.68225681260633	-4.94080397448671
-1.7574435735963	0.458182527666827
-1.83016727179805	-9.53116169125779
-2.32622456042609	-8.72047701713225
-2.27177218225885	-5.19167536882536
-2.14134676658832	5.15043310677395
-2.06833795065366	3.11621801280149
-1.99676033390959	8.30250351203389
-1.93229744772312	7.96957430979483
-1.85476691350255	6.70480437546331
-1.77975528505879	8.31907194714694
-1.74408366120041	8.42336997724513
-1.73088505077613	7.26481104532665
-1.72535850385563	5.80996471270816
-1.72570105685372	7.47216615841091
-1.73248407064811	7.28533691856825
-1.74659171054236	7.68492492903232
-1.76907796970269	7.54148634535453
-1.81820493595864	6.2070168955493
-1.88449004974492	3.36792754468807
-1.93105722062839	6.30845327580179
-1.96474845681623	7.55275750171723
-1.99003944995147	6.7126004263073
-1.99927776382393	3.92632423706985
-1.99604101663795	6.53165772109033
-1.98840064131692	8.58231285686644
-1.98052657755944	8.36944317728373
-1.97099678919317	7.28958648523581
-1.96326412278538	9.2808498754443
-1.95821590164017	5.93412978157687
-1.95400081758537	9.79825568683021
-1.95128617871272	1.86055769657193
-1.95031483870678	-4.34764803248295
-1.95110643164176	2.03359464640381
-1.95435470068597	8.81091043317001
-1.96742568577772	-2.76428953455354
-2.00170606731691	4.90101023516932
-2.03898787208045	2.90921860063938
-2.07093009745384	5.31221161849246
-2.1078286326678	-3.96974379086441
-2.15499048846067	3.45926543576328
-2.21420478227469	-1.40405071092254
-2.2730794746872	-4.87628868532299
-2.31744659793692	-4.61921701413529
-2.34395991707907	-7.4250821135323
-2.35606125128077	-7.02401917783815
-2.34114866466456	-6.98011195066061
-2.31882866921248	-6.08513324257603
-2.29757993154762	-1.55997027167161
-2.27489825009828	-9.33221136694351
-2.25462475347122	-5.13473135689903
-2.23696576515679	-1.08905702034098
-2.21819191944518	1.35940645028875
-2.19738353009805	-0.627422207982292
-2.1694903921674	-1.46080492273841
-2.17012426500386	1.28653403919277
-2.17382336075187	3.52423765389973
-2.18369534852119	0.164102869543159
-2.22763070642903	-1.32973019839406
-2.25934479562855	-1.79902588809799
-2.29605335059118	-3.6431832733458
-2.43516500819879	-6.99022900167402
-2.34334803078462	-6.81536706544516
-2.27440082724007	-4.80618243729418
-2.19709125207216	2.48529788888963
-2.11561860916175	5.98949484550151
-1.97262880797694	10.0077591547406
-1.76734353213955	5.01306275488081
-1.63356651418275	11.4850244728045
-1.46557699330073	11.6031000787906
-1.38905014691013	7.6839431765366
-1.31761826362353	9.98754002672074
-1.25446207380583	10.5925617060054
-1.20706957202763	5.39803985935382
-1.17553295976638	1.62283279084724
-1.1738012726683	9.82201892314874
-1.18368455631581	10.2132054344882
-1.19690369079074	4.37576870373025
-1.21009731594346	5.1364497937644
-1.22413957737663	8.79713843668649
-1.2397466963185	11.2333648622864
-1.25357732207788	11.309951381486
-1.2610366251008	11.5370217036193
-1.25447464616546	11.7102286647204
-1.21522744591467	-0.837399236300392
-1.18191352295799	7.59426775938199
-1.16239127701504	11.225547413209
-1.14662674840642	4.22616491411351
-1.13460832285049	8.32529022310312
-1.12727901605183	8.71959651015663
-1.1254405305138	5.77137794626715
-1.12833538171909	9.29246803860524
-1.13840943173441	6.71891788328298
-1.15372979931686	10.3188862011448
-1.16727921055213	8.45133484950587
-1.183378329752	7.19325713094691
-1.20649781702768	11.2444794492235
-1.23666749026628	11.0240078832957
-1.27387769959723	5.49716983873701
-1.34284159779406	7.05699757595223
-1.43825431557623	9.86071092459304
-1.49600380435517	1.62584247536133
-1.52872127788545	12.8323987223842
-1.56188121703045	1.5461886314926
-1.57080874679427	11.8158951528712
-1.56463806125244	14.8267955805871
-1.54913903465836	7.81868260789149
-1.52720968689729	13.7326985860355
-1.49464871464898	13.1150933620082
-1.46854597057905	12.0285899863453
-1.45840750905883	12.9458647127876
-1.4512567229173	13.1489473050282
-1.44423855617689	11.2681250730949
-1.45112203330013	12.3410701230563
-1.4864689299332	14.0482082324154
-1.54326747930969	7.94407485976673
-1.60132274162494	14.3326153366296
-1.6786964861924	14.0560077013504
-1.82328234851058	3.15741227478343
-1.9688250358076	8.03800625477708
-2.0851881034361	7.05601097264289
-2.20633948523094	3.0344248010988
-2.32961318869432	-4.68938743037706
-2.45224659599823	-9.99199896227845


==> figures/m120_fc6950MHz_bw1000MHz_ampPL/m120_fc6950MHz_bw1000MHz_ampPL-2.tsv <==
1.32237996649063	4.85031334325322
1.32595168211807	4.59355119491492
1.33110521590812	4.66262486356994
1.33234820063996	4.35910568281226
1.33866861146578	4.72514237489902
1.34236284539602	4.87457234867298
1.35014428547552	5.05075403697744
1.36253305640505	4.47366860237151
1.37088933838577	2.03035053890753
1.38929782762427	5.06428370934513
1.42555769148397	7.29299139247421
1.43704403508014	3.7926177818321
1.43959062585226	3.35666568073897
1.43866526121959	6.9979670249391
1.43523867567296	6.90652794736969
1.4302525775083	7.23935263178743
1.42465360048714	6.00390347828696
1.41934673472276	6.02654675236533
1.40299364569979	7.35880310182735
1.38491080478753	7.15149969173293
1.36599311094801	3.44586420702826
1.355556439002	6.7216317297789
1.36530822706329	-0.953259455103034
1.37161610748921	5.40740574725202
1.39341511544186	2.31858752672224
1.41611784106069	1.94781231441134
1.44298778246	4.01938999566729
1.48639253946726	3.66517843882379
1.53072018662684	3.30414716038783
1.56707021811332	5.08999018666822
1.60335292916412	3.06386111719393
1.63777146582381	2.13251727245883
1.6641599675903	3.32256478376786
1.70272390341149	5.52713358785651
1.70329967762668	4.23974251437497
1.71161252630329	2.95892699296502
1.71966925581121	4.24731319918049
1.72313912439779	3.1656876746372
1.71478764104614	3.62157072518987
1.70642683489279	6.20835624982822
1.69605472364693	2.66275122541627
1.68322725452103	7.13882380802802
1.66750789794727	-2.2809084527172
1.64898317825844	-3.45282476364518
1.63279473348981	3.10403360952205
1.62789033566634	6.43017347028835
1.65445964564983	2.69249457813387
1.68702617601689	5.1063195716419
1.70781121771011	-5.55829702658095
1.7286745933928	4.51864344457148
1.7503981390142	-1.06369199532269
1.77489409468325	2.55098163561636
1.81940718214397	-2.70759916518987
1.88369508504018	-0.75807920403075
1.92256053240163	-0.425093551984263
1.94799279704807	-1.77463731964083
1.95732469914825	-2.7205422531325
1.95842186976477	-4.0841364513584
1.95875877958667	-1.44789337178092
1.95761253435285	-0.728033713644647
1.94917686066083	-2.14650242447944
1.93537101984044	-1.96594781196141
1.910039277808	-2.83733645121085
1.8774601766119	-5.0324975755731
1.86719284640758	-1.01086066900402
1.86391288537472	0.0443718822420038
1.84945691187387	-6.61126744032768
1.93954191716283	-2.80169720331493
2.03948365590789	-5.96014027891401
2.01418210690107	3.08819164881497
1.92081098502015	2.86284913397273
1.86985379214225	0.775749254323202
1.81732689834826	3.38808538100689
1.75844090186653	6.75003943802894
1.67622740248871	7.23417902068518
1.63351774332139	9.82669452574943
1.60476695177337	10.8562956304429
1.57376900501022	8.18374094041308
1.54344625466235	4.96074549422552
1.51955145931918	12.5981263218285
1.49325653615704	4.02429386926134
1.43241999380477	12.9511098238596
1.306202122431	12.2530823276242
1.2378624856531	5.78752711350942
1.19490753282092	11.174853541332
1.15072819218011	9.72417485920947
1.11044357583967	8.29519390677147
1.07131787712749	7.48812709968732
1.03579988708952	7.75239107222298
1.01457322270229	7.42735477521375
0.999770824129198	7.48409510370885
0.992063402897537	5.76590473305875
1.00407261356435	6.17212845959073
1.01021707305638	5.83931176267364
1.02037639091473	5.63710117590752
1.03125218129965	5.17242628941166
1.04015528212799	5.06866472654721
1.04463598673165	7.77776534116357
1.04887706967425	0.998043416100716
1.0606489002748	7.13349772985885
1.03311101173251	6.29490006777033
0.998110418496568	8.34063324357757
0.966603700390115	7.27005804098791
0.912982275429972	7.16211362254811
0.843375035866647	6.81448000044321
0.762443935641153	1.69304909925994
0.579587548415578	-0.347481937774235
0.419423746162867	-0.478027574339203
0.22068315600872	-0.935489347603184
0.0688272581580609	3.87792856661359
-0.030535977446096	5.09257859620601
-0.117941982323018	5.7926584508668
-0.191474817200419	3.5328002127783
-0.253872181086031	3.16395800017138
-0.307097190468481	5.695989168353
-0.350525985459839	5.96656728199278
-0.379438995952825	5.81718158922736
-0.392742338448443	4.98877303500948
-0.400509174420021	4.46458349330689
-0.399949983280914	4.60639995908749
-0.398157627484562	2.49784688918113
-0.401892048856267	2.0225762436689
-0.399231189432589	1.07697278868368
-0.396102575011838	4.72953478000986
-0.391395434347499	6.85076401016523
-0.388404977302708	6.71219403154224
-0.409911287206102	6.04730634188991
-0.424312499781358	2.40371250205192
-0.435209490202281	1.1661130253909
-0.496539097157559	0.893826219872546
-0.52719024685172	3.73891338810883
-0.57137916351553	0.546792676619678
-0.60796817400837	3.93740982879946
-0.62459375593526	4.14885854585316
-0.620049564455796	6.7583723177275
-0.608976797111415	6.25823605656623
-0.5989545774303	1.13723565690626
-0.583185553488082	3.31935916403228
-0.562536596526336	5.43801338467923
-0.526061687035515	2.39969360818039
-0.486234006656243	-0.172734279361194
-0.456414127589335	1.05789625597609
-0.433743598898351	3.45723145284723
-0.426245639238173	1.01511016737199
-0.404963602170506	4.17758797890874
-0.382890588864095	3.59969400885328
-0.398784145921546	-1.70012370879033
-0.50644922555459	3.41681816197173
-0.565183555506767	0.90245637090228
-0.611741925970369	2.40494010999867
-0.649372234226833	1.87903724528264
-0.697053899045127	2.2491543692427
-0.750647335034778	-3.33943728004019
-0.79229678894418	2.84821542073291
-0.811672318946032	4.21219950603436
-0.813958224135765	4.36445267183981
-0.793949396369975	-0.12531097075683
-0.761572215893098	5.31664974879601
-0.739547579120611	6.60954495553685
-0.722817532797553	4.58037118947031
-0.707501886125776	3.39255768012692
-0.693020297886008	1.94676213857153
-0.68203746854501	-2.5600997069496
-0.67408967899169	4.60603805414952
-0.646772485617268	4.83048385713128
-0.662323696136655	4.67028827443947
-0.670350043753583	2.37281426776794
-0.676727306700773	-0.61363074904822
-0.693740539044455	-0.251518710828062
-0.709486910815805	-0.467220645984712
-0.725143509459805	2.49932884186286
-0.749592483135874	2.37379602695232
-0.793567920056441	3.78882858583341
-0.855327327154649	1.06420208579724
-0.895030966499622	-1.06455937775165
-0.90348243526071	0.184357987692684
-0.899025090627999	3.71629171453185
-0.896476163935244	1.16560079713471
-0.892632567771248	-6.76008867310914
-0.885790296818511	-1.41934347623344
-0.879772839401319	3.86493372550668
-0.873237462187536	4.23291205656777
-0.867353434546258	4.14187862982765
-0.865837976320838	3.56041563782043
-0.871060156349829	2.82403049760761
-0.876419878317661	2.15385629814563
-0.87915794854778	-4.21228435024925
-0.894006294676251	0.794721354859842
-0.922608626808335	3.85752498063142
-0.951088559559315	-3.50679110792235
-0.992560386100452	0.909206472714276
-1.05526662543367	3.46903901238309
-1.10637316799914	7.17732823699889
-1.14835961997173	7.53901105563615
-1.19549580934861	5.27891392233633
-1.23647742257552	0.966288812391364
-1.26893048193657	11.1856212562718
-1.30832552597009	12.0078574430585
-1.31462321684222	11.7832870962281
-1.3093651567337	11.482032380214
-1.30286810769325	5.08105962525835
-1.29884870915432	10.3818136184857
-1.29900624623507	11.0903847031193
-1.30319082182535	11.1132595787181
-1.30974273868181	10.1707705386043
-1.31827752168164	10.6598750425861
-1.3286126686477	6.17043511941576
-1.34543378311823	9.34286337350879
-1.36484653311583	9.74275127406908
-1.38030940972141	8.52143088355279
-1.39670295264928	7.38599573929455
-1.4138262966473	6.75013055517687
-1.43147965615741	8.99607102760587
-1.44948901441399	10.4180729181583
-1.46763662753495	11.5127711396945
-1.48568909815832	10.7507260932312
-1.51215977293717	8.17482102412089
-1.54339667280254	3.83173621641708
-1.56402253268	10.5982785609123
-1.57737964764112	-3.42388979193164
-1.58933409816364	9.47234132762472
-1.59952604791345	11.104456850157
-1.60773069912951	3.40660117770967
-1.61373773335774	-0.214065707628665
-1.61732749440168	-2.08481408934054
-1.61769448682566	-2.33163549180142
-1.60868146391947	-0.571936186678112
-1.59461601427678	-2.68115235002526
-1.58005213792997	10.8466299727543
-1.5616234395462	10.5987270806641
-1.53911037844574	-1.20207383308691
-1.5123043495222	8.44308541798123
-1.46355309222672	1.36515895499858
-1.38726236214	5.12743547250361
-1.31968932936184	3.85612674924198
-1.26396916291638	8.93827705582427
-1.2025548179906	8.49081530885785
-1.13517865960636	-9.11865210461321
-1.06157157534572	-1.04016417717743
-0.981335593840749	0.932085424139816
-0.89440603500862	0.0782799126659235
-0.800681656519963	-5.17804985648982
-0.646224906330993	-0.965101977250155
-0.428437937875293	3.98169135973245
-0.250082799702261	7.51004619059648
-0.116756501322275	5.56208997339955
0.00194227634427513	-1.55723516041884
0.115453172131341	-8.7911239929537
0.244299245619247	-4.79905216595093
0.376991527619742	-6.96996467126707
0.493587912251954	-9.37539783379443
0.632619391108534	-3.63125720085018
1.03338781785431	-1.29651018566886
1.47879776362545	3.57140693877776
1.81063401421096	4.97971311793775
2.09972772808383	6.07853704403322
2.30274568314169	7.88285423125067
2.37596255082741	8.8382214540768
2.27556002715867	7.83538582875634
1.95739860654331	6.01875392349426
1.08789951627005	8.38271263620074
0.163903199576119	7.45570373650709
0.251563958576881	2.7599229770497
0.813552575662561	7.58263166569399
1.40983377766522	5.98133572186271
1.64480618817313	3.39070326866212
1.61671960575698	7.2089990901395
1.64810882263107	3.32576463090025
1.71169573967274	5.41953612125249
1.7812639466149	1.46585448173676
1.87995085591693	-3.0985267275148
1.93826243701514	0.353412323000551
1.97199974499895	-9.23303906374267
1.99938809187586	-3.38922565232452
2.02097713302859	-6.59254247669576
2.03728771113262	-5.58388042729807
2.04883539134495	-9.247880098864
2.05547642000325	-3.94213482517097
2.05147110844038	-9.77723325015795
2.02658801604966	-3.5888951239163
2.01482929041869	-9.87129202599502
2.01824636602882	-8.19495479239435
2.0301922258021	-2.63885565251848
2.0461815109972	-6.99081469537287
2.08840442158019	-5.82192409885728
2.02418992041738	1.07854147923916
1.88839876763587	6.71455803034821
1.67922259612979	11.4429730701236
1.54936517886348	8.04367567178277
1.48902699412189	11.2586834258114
1.45546345094053	3.48448560863757
1.42815429295985	11.1431975588554
1.39534296361367	9.35172533413737
1.36075052931105	8.16645384084365
1.32746896461168	9.18814778959258
1.28293424585361	6.50077921043131
1.24093546957055	8.73973366739855
1.21543229702315	1.5061670915161
1.19644767742553	-0.150490756892175
1.17422296214849	-0.495946089204466
1.13448542759411	-0.618435327893955
1.06502276260835	3.04448461215002
0.721065639720852	-1.91587953945852
0.550495125978545	0.123704968827299
0.434211097433346	-1.65709214988764
0.265989236800314	2.92825991034135
0.191362194859234	5.26990094467035
0.13405635651122	5.18297855941463
0.0886926775466801	0.83366220734985
0.0425114791716119	-3.00184517379182
-0.0158998843086433	4.21213957746826
-0.055616841718356	4.09615316838931
-0.0763348804321922	2.17103685137339
-0.0893429928984926	-0.230867853178443
-0.0926411390796869	7.16384998217046
-0.0928139978184728	2.21896710492272
-0.0963532959753284	6.11950322096117
-0.0984069073218077	9.4705435654133
-0.0974623978194291	5.91787772971315
-0.120349714807114	1.45101913693703
-0.18209669653794	8.10269678717719
-0.214098992815835	5.06500365464064
-0.235389934831929	8.58765207885162
-0.258959710419163	6.49663372606933
-0.285147880391412	9.47078333893284
-0.313239331584787	7.13799841267547
-0.341410928898515	4.68685954473224
-0.363782408442219	5.68999079426223
-0.375870693160776	0.553611840317963
-0.360266478874433	-0.900053872572197
-0.328106499988566	6.29806808746499
-0.303963137523848	-0.0637370922680152
-0.289084274410758	5.240877486564
-0.278578731629201	2.9217492027406
-0.267154630280613	4.45095945814471
-0.255950971334412	0.707308832475045
-0.238056044085846	2.9697357222809
-0.209674535125448	8.22065863785497
-0.221564484775705	6.13511964824206
-0.239186159847344	7.39774139244537
-0.253081749811185	7.73110717712604
-0.268772123934728	-1.72220892639929
-0.290103290777154	9.41026575177418
-0.315798769145758	2.99469138384997
-0.34443964530403	6.06790873773821
-0.390115971665393	2.53685272694467
-0.440309587295411	-0.187043535715127
-0.461628700911199	1.96566504093912
-0.46412829423223	-3.13682002406865
-0.457717078402949	2.32963747399376
-0.45094780930272	-5.84126720992149
-0.445882092552086	2.95328727758607
-0.438098042211667	2.91814397822079
-0.427487595155004	2.26360788753355
-0.413072573439146	3.41048832413627
-0.387983016749033	2.44055398949343
-0.364981638266308	9.08710084401866
-0.353532526752302	4.67623501745218
-0.353182613224771	10.9721092660692
-0.362933325186876	7.90259468122848
-0.373751809097675	2.96266967015453
-0.38419664324989	-2.32373357614204
-0.401612250459259	-3.3647628533235
-0.432902422862805	4.75400001251412
-0.456800021093857	5.03895312804479
-0.479102608301515	-3.98685005252069
-0.510583285452798	1.60272610145374
-0.540227348213893	2.07922531166759
-0.559677615450434	2.12429329089597
-0.56960922153433	-2.82770692576485
-0.570185832053827	5.55909475774565
-0.558523108777285	-6.50031353382825
-0.519866344164349	3.64518664970293
-0.459633234553273	0.483998112214012
-0.411902483640498	4.68923009062981
-0.373817026499911	-1.12771516854959
-0.331303399672542	0.00359421643016766
-0.283098296212136	5.08352912006934
-0.227382780096034	-0.254457257257593
-0.160636542272082	7.04555156040405
-0.0828881763494707	-1.73163015126745
0.0268495855144533	4.63892091338571
0.159667966717567	-2.79828613593204
0.279423087773983	-7.12359289800409
0.363484049515945	2.88034245887374
0.444222518048155	-0.0504002900356912
0.52527347677143	7.57812102755649
0.604313761948706	5.24243683243601
0.679123521559918	2.36928288075148
0.785552151857257	3.88248672746262
0.93165919510669	5.17845465604082
1.05379622187766	11.1792127476541
1.1356126478306	10.1554539297779
1.20860049520256	8.38875253840243
1.27724465155739	9.54830108784108
1.34243900445716	10.4969719772552
1.40305134330728	10.3680731536796
1.45990736217897	11.7316015809276
1.54195877344905	10.7691332473392
1.64437307352765	10.3443084243681
1.71444407618718	10.404477374563
1.75649467458151	7.66400067531493
1.78668857942913	6.80911153295097
1.80577395443228	6.55076704964421
1.82115561902297	4.58051724461928
1.83728076282778	4.58424996000499
1.8534626333622	6.45447021357102
1.87775820420617	4.79415391351452
1.9103415406194	0.129830716755645
1.92960496641418	0.391204373707291
1.9546662945899	0.383047184650914
2.00442592883074	-11.0019727576141
2.07683657807651	-6.55541052332327
2.81357259087506	-9.89235998909302
1.81411771435758	4.18960331767323
1.78101504661744	9.17113454585479
1.76349508756185	8.98461066668332
1.75874242708911	9.53870302675228
1.76120810041606	8.53871947897265
1.76513434874704	3.75398476278641
1.77087886889759	5.66192737981526
1.78920641791774	1.82529329888648
1.8120308196688	3.17032667133717
1.81596671088951	5.12682082762243
1.81171275351877	5.79655869780529
1.80168516472156	4.15371449235882
1.78606916363109	1.12223520994933
1.76505113193878	3.12022691746112
1.73876651351629	3.1878028855443
1.7074735141504	0.054504218130667
1.65665385939933	3.5678632080972
1.59710662488503	2.41863310107698
1.54860226978667	5.67163202914738
1.49598586244407	5.07281241232644
1.37911670857607	1.82661502559104
1.31515873660886	5.48054816310187
1.24779321302109	7.61863017658069
1.17729963340044	9.27276064685378
1.06597183570838	8.00058802400533
0.918190972226974	-0.2225888086442
0.804353742592214	7.74395498308593
0.719073933952343	3.90382638788503
0.631802769618648	2.10139949703277
0.542739720357183	6.1466953190634
0.360357443551386	5.80091766113887
0.2672859246965	-1.13422622747808
0.125830203980131	1.16436748457061
-0.0532169205379915	-0.0103095992626674
-0.377844945054164	-0.715814771589104
-0.569212820810035	4.28690002302667
-0.663904033101034	2.11070208687029
-0.757613741088679	-0.387392564687103
-0.884905379485685	4.53685464233777
-1.00983976793015	-0.972275846697125
-1.35473298705175	1.77142074296767
-2.10237536073993	5.76000826477559
-2.04823068854379	9.47000116113479
-1.98656914723527	11.8719649275954
-1.91713891957318	12.4810817754716
-1.83994767461648	6.09325501433236
-1.75789448693025	10.7863329970466
-1.67663271988058	15.0196216535998
-1.60189807582894	11.471865747111
-1.50835241526167	14.0794216890512
-1.41433104707311	12.0962252437742
-1.36626677086958	12.034447974743
-1.34499671314579	12.7415402094759
-1.33215613057916	12.3338269878865
-1.32561192918579	13.1467051864963
-1.32506101791411	12.8117455554342
-1.33076616424749	8.68814507989411
-1.34426270821	14.0105714285712
-1.37966318793566	12.5651146037406
-1.42450993545815	13.5149637718558
-1.45306672390586	13.9764717293371
-1.47463845367195	14.3494740256336
-1.4888398345966	8.43990527237593
-1.48783391835635	-0.169293244194629
-1.47486473844323	12.1498140748312
-1.45761035622735	13.5818110723473
-1.44004490780675	6.31898251408782
-1.4170124376839	8.24042880085022
-1.39576283972636	14.3769351120785
-1.38114074514142	12.6141344473425
-1.36765131210291	10.5459387875377
-1.3559765302533	11.6437229149423
-1.34666442331996	12.4024744378093
-1.34014947417932	11.9476312541824
-1.33714643405836	12.9286214775884
-1.34172918747323	11.8106359403034
-1.36506461156375	12.9436229028489
-1.39339694943893	13.4734058498128
-1.41869898512508	10.7307569362483
-1.44886266966772	10.8727810138247
-1.48846874594104	14.7986313763817
-1.5389186898489	6.25017461466935
-1.58875997838532	14.4085568635474
-1.62480832235831	7.49180565047051
-1.64355354840168	15.220540677659
-1.64369125450169	14.0350550352297
-1.61473042254423	13.0661045965114
-1.58388108556986	12.5984442094045
-1.55675254151105	14.8094414390327
-1.52849387169542	12.1778123633611
-1.50329289271924	11.7770391883347
-1.48156305949206	12.4408895636581
-1.45961857637347	13.3095454974986
-1.4364985908703	13.7870022522331
-1.41269408858761	12.5417104377585
-1.40443283590756	12.1116197607622
-1.40343262332684	12.8289487412155
-1.40516704453477	12.5986423222376
-1.41276195963639	12.764243912131
-1.42848555062215	13.0610451776378
-1.45156693892376	12.7146459681013
-1.48070032869566	12.855587845642
-1.51452551932944	11.1691891381688
-1.57016041326306	15.2769941452796
-1.6231703203034	15.0446676518859
-1.63130263401449	11.7897450575402
-1.61544421187535	7.68339696911808
-1.57903158230964	14.6225370561057
-1.52104135777088	14.7485727758737
-1.44561983478641	13.275895606144
-1.36146421838147	8.47308693576282
-1.27264846858624	2.78884456631753
-1.11794777920829	3.58973950900208
-0.89778995944749	2.11699841554099
-0.753829718375805	2.79281068534125
-0.660169053560134	4.39038463802923
-0.572689700378884	2.87846333840367
-0.490209349882349	1.31661521170326
-0.412938235933241	6.39649913289552
-0.343781242464901	13.2580848745134
-0.289920515559466	14.2735837214364
-0.248384829917017	12.2442308495581
-0.235602610595029	12.9778878159027
-0.23674894929338	13.2369279991025
-0.240239628493898	7.83693239946121
-0.242513152103777	7.92929431747448
-0.244846523966167	12.4772388148089
-0.248449738056751	5.5856411475696
-0.250624296632868	11.7540149182009
-0.247453050070984	10.9051947263941
-0.226620604680722	11.3305301531845
-0.169685518507579	9.89565887219067
-0.12216402229379	8.89324710340196
-0.0916094294895746	6.28126194080093
-0.0647222004817252	-0.70651157198373
-0.041358554529527	1.3609858315023
-0.0210237136192593	8.18608762239455
-0.00327783881381194	1.97419982260246
0.011500901975726	7.27395071111948
0.0268501765596092	3.97870298681957
0.0376454869954053	10.0585649071802
0.0399167220474652	-0.154931893753806
0.0352968692007849	4.20613552278911
0.0242106154966741	9.45945965914429
0.00660677449451441	11.1054284664906
-0.0175469263569781	9.28634334044728
-0.0660673321135938	7.38389326590428
-0.132341187315326	6.16652758975059
-0.163825951961188	11.1717195396855
-0.177635755530332	9.2673431904353
-0.186228645814303	4.53380110274182
-0.172790246069036	8.74862308760265
-0.149882842581839	9.82476190330142
-0.118481475873988	8.48410968353513
-0.0818284941748733	7.93179871602388
-0.0258986141428341	6.76433389344434
0.0350620341901831	2.42794034092662
0.0732707998208042	6.30822148607964
0.100694015414691	4.40130224958212
0.126825091068131	4.90070524178868
0.137370693106948	8.29163313533175
0.117405011992057	-0.494801815242896
0.0737853650518119	7.56667314595907
0.0266494903452301	11.3315590832625
-0.0378437284399045	11.5381871347211
-0.169199427155005	9.64572373511943
-0.30713719986263	4.25832703770782
-0.536904323874733	-1.65983088275663
-0.656498635187582	-1.24892707725337
-1.04753413235141	4.32435885205477
-1.20129538142528	13.6193660138228
-1.29287708133299	12.6841173595767
-1.35444482232411	14.8741035233667
-1.41392881985349	10.5494861407002
-1.47159470265186	14.3985006958256
-1.52286772699378	14.0323333937134
-1.56344330633872	13.3446171885512
-1.5938412317251	12.9119782417318
-1.62641680553577	14.7779906761407
-1.67107517133375	15.7858437108888
-1.71902961867888	9.46960980822715
-1.75376089645988	14.1353058390192
-1.78544734147725	12.1877934167134
-1.81806237638711	8.8015499737561
-1.85525979992707	11.3324958987434
-1.89747427188245	12.2123821920013
-1.94417428424004	10.2156209785201
-2.01552885631184	8.69503769690437
-2.08901613228138	6.38432363084418
-2.13058972058224	4.83611643585889
-2.15332670663516	4.33997953134142
-2.16620273775428	5.46595565901135
-2.16804947050228	6.78161396435611
-2.16246453817355	6.07997621183419


==> figures/m120_fc6950MHz_bw1000MHz_ampPL/m120_fc6950MHz_bw1000MHz_ampPL-3.tsv <==
-2.9577127230658	-70
-2.87979326579064	-58.275671086426
-2.79252680319092	-46.4130753561372
-2.70526034059121	-35.8420116182534
-2.61799387799149	-26.5536197585422
-2.53072741539178	-18.5129019543804
-2.44346095279207	-11.664169601869
-2.35619449019235	-5.93587564616824
-2.26892802759262	-1.24487234650708
-2.18166156499291	2.49986667076109
-2.09439510239319	5.39402239577221
-2.00712863979348	7.53516795823393
-1.91986217719376	9.02043237086171
-1.83259571459405	9.94455635213889
-1.74532925199433	10.3983072654553
-1.65806278939462	10.4672213897651
-1.57079632679489	10.2306429149893
-1.48352986419518	9.76103023347322
-1.39626340159546	9.12350127689398
-1.30899693899575	8.37559082610029
-1.22173047639603	7.56719389944874
-1.13446401379632	6.74067050328847
-1.0471975511966	5.93108820633009
-0.959931088596875	5.16658017772014
-0.87266462599716	4.46879750672723
-0.785398163397446	3.85343580003162
-0.698131700797731	3.33081723069451
-0.610865238198016	2.90651039096893
-0.523598775598302	2.58197147919907
-0.436332312998587	2.35519152913974
-0.349065850398873	2.22133556811343
-0.261799387799144	2.17336076850664
-0.174532925199429	2.20260183519332
-0.0872664625997146	2.29931304955738
0	2.4531575688721
0.0872664625997146	2.65363575787892
0.174532925199429	2.89044550749357
0.261799387799144	3.15376867365229
0.349065850398873	3.43447894739623
0.610865238198016	4.30209641092405
0.698131700797731	4.57755183225723
0.785398163397446	4.83657257880593
0.87266462599716	5.07385484915116
0.959931088596875	5.28389537234725
1.0471975511966	5.46054329765474
1.13446401379632	5.59648432922418
1.22173047639603	5.68266419767974
1.30899693899575	5.70765973863726
1.39626340159546	5.6570070262761
1.48352986419518	5.51249718816942
1.57079632679489	5.25145170566245
1.65806278939462	4.84599018217379
1.74532925199433	4.2623047398796
1.83259571459405	3.45995638332556
1.91986217719376	2.39120984659723
2.00712863979348	1.00042461876359
2.09439510239319	-0.776478979605429
2.18166156499291	-3.012458617962
2.26892802759262	-5.78967244637336
2.35619449019235	-9.19966284812905
2.44346095279207	-13.3433778692211
2.53072741539178	-18.3310055614717
2.61799387799149	-24.2815952979968
2.70526034059121	-31.322438941609
2.79252680319092	-39.58818356868
2.87979326579064	-49.2196462728937
2.96705972839037	-60.36230039524


==> figures/m120_fc6950MHz_bw2000MHz_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-1.tsv <==
0	0.00111111111111128
0	0.00222222222222257
1	0.00333333333333385
1	0.0100000000000016
2	0.0111111111111128
2	0.0399999999999991
3	0.0411111111111104
3	0.0844444444444434
4	0.0855555555555547
4	0.177777777777777
5	0.178888888888888
5	0.284444444444443
6	0.285555555555554
6	0.420000000000002
7	0.421111111111109
7	0.545555555555556
8	0.546666666666667
8	0.671111111111109
9	0.672222222222221
9	0.785555555555554
10	0.786666666666665
10	0.867777777777778
11	0.86888888888889
11	0.905555555555555
12	0.906666666666666
12	0.946666666666665
13	0.947777777777777
13	0.966666666666665
14	0.967777777777776
14	0.977777777777778
15	0.978888888888889
15	0.99111111111111
16	0.992222222222221
16	0.997777777777777
18	0.998888888888889
18	1


==> figures/m120_fc6950MHz_bw2000MHz_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-2.tsv <==
0	0.00111111111111128
0	0.00444444444444514
1	0.00555555555555642
1	0.0533333333333328
2	0.0544444444444441
2	0.193333333333333
3	0.194444444444445
3	0.417777777777777
4	0.418888888888889
4	0.694444444444445
5	0.695555555555556
5	0.887777777777778
6	0.888888888888889
6	0.976666666666667
7	0.977777777777778
7	0.998888888888889
9	1


==> figures/m120_fc6950MHz_bw2000MHz_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-3.tsv <==
0	0.00111111111111128
0	0.0100000000000016
1	0.0111111111111128
1	0.0488888888888894
2	0.0500000000000007
2	0.129999999999999
3	0.13111111111111
3	0.215555555555557
4	0.216666666666665
4	0.286666666666665
5	0.287777777777777
5	0.363333333333333
6	0.364444444444445
6	0.443333333333335
7	0.444444444444443
7	0.515555555555554
8	0.516666666666666
8	0.606666666666666
9	0.607777777777777
9	0.695555555555554
10	0.696666666666665
10	0.761111111111113
11	0.762222222222221
11	0.826666666666668
12	0.827777777777779
12	0.883333333333333
13	0.884444444444444
13	0.927777777777777
14	0.928888888888888
14	0.952222222222222
15	0.953333333333333
15	0.969999999999999
16	0.97111111111111
16	0.982222222222223
17	0.983333333333334
17	0.989999999999998
18	0.99111111111111
18	0.997777777777777
19	0.998888888888889
21	1


==> figures/m120_fc6950MHz_bw2000MHz_K_CDF/m120_fc6950MHz_bw2000MHz_K_CDF-4.tsv <==
0	0.00111111111111128
0	0.0144444444444449
1	0.0155555555555562
1	0.0955555555555563
2	0.0966666666666658
2	0.29111111111111
3	0.292222222222222
3	0.558888888888889
4	0.56
4	0.826666666666666
5	0.827777777777778
5	0.942222222222222
6	0.943333333333333
6	0.98
7	0.981111111111112
7	0.992222222222223
8	0.993333333333334
8	0.996666666666666
9	0.997777777777777
9	0.998888888888889
10	1


==> figures/m120_fc6950MHz_bw2000MHz_LOS_error_hist/m120_fc6950MHz_bw2000MHz_LOS_error_hist-1.tsv <==
x	y
-0.2625	0
-0.2375	0
-0.2125	0
-0.1875	0
-0.1625	0
-0.1375	0
-0.1125	0
-0.0875	1
-0.0625	30
-0.0375	117
-0.0125	167
0.0125	445
0.0375	133
0.0625	103
0.0875	100
0.1125	78
0.1375	135
0.1625	65
0.1875	38
0.2125	21
0.2375	12
0.2625	21
0.2875	32
0.3125	18
0.3375	9
0.3625	7
0.3875	11
0.4125	6
0.4375	3
0.4625	5
0.4875	11
0.5125	11


==> figures/m120_fc6950MHz_bw2000MHz_LOS_error_hist/m120_fc6950MHz_bw2000MHz_LOS_error_hist-2.tsv <==
x	y
-0.2625	0
-0.2375	0
-0.2125	0
-0.1875	0
-0.1625	0
-0.1375	0
-0.1125	0
-0.0875	6
-0.0625	36
-0.0375	103
-0.0125	303
0.0125	154
0.0375	46
0.0625	66
0.0875	97
0.1125	117
0.1375	83
0.1625	33
0.1875	21
0.2125	17
0.2375	17
0.2625	6
0.2875	6
0.3125	5
0.3375	10
0.3625	27
0.3875	24
0.4125	7
0.4375	15
0.4625	6
0.4875	5
0.5125	5


==> figures/m120_fc6950MHz_bw2000MHz_ampPL/m120_fc6950MHz_bw2000MHz_ampPL-1.tsv <==
0.880468684672589	5.03629162123474
0.88390639378073	5.7850106263895
0.888696150864153	5.61851175079094
0.889651356331711	5.84027957730983
0.895719130947782	5.22809888516518
0.899130136446097	5.31952406143887
0.906396412320557	4.65089902548737
0.91801014495535	5.96906425158171
0.925187620543323	8.17571948683197
0.940994281295566	8.49978932864335
0.973133162816822	9.75017973947786
0.981160967864092	7.16226637075589
0.980765647879288	7.94993944467364
0.976555074170147	9.04493585032754
0.96949998756169	5.31575244415079
0.960558473260022	10.3428575409309
0.950707324490693	7.56985331216339
0.940877018167921	9.4769906244365
0.916356044179413	8.32390999593757
0.886749767314821	6.3819133480836
0.86092727289185	5.1265406352309
0.845853380827773	3.78182272623508
0.851285920289264	6.36608122091967
0.853479224502077	4.05045111646247
0.871258644637972	5.05027412597808
0.889336536131669	2.97426246376578
0.911418567613335	3.70225385601121
0.947178051846691	5.21998189301339
0.982949642978014	1.2764157442198
1.01212933233947	3.9688450917068
1.03971189534441	5.95970637120951
1.0642112188344	5.33804796777764
1.08108332216643	1.36101785171924
1.11107086498943	2.88010031224455
1.10417542100126	4.1564781696255
1.10568047524256	9.69822717786564
1.10358998852814	4.88771551202943
1.09600812538343	5.89920417870691
1.07855827689339	10.2875357717135
1.0642477823399	9.20644172124489
1.04860052316565	10.4287028255261
1.03109474158661	8.96061415075262
1.01122649454605	10.5676504735591
0.98902771009379	11.2226987259289
0.969613360478895	10.0490141439872
0.960577675122558	8.99798721256668
0.982188397332212	7.77079002236455
1.01088094837878	7.46594132693998
1.02939770661806	5.89279042310761
1.0470743670937	5.80433047454006
1.06448707910807	8.12099555111947
1.08459313697749	2.27877258529227
1.12182593764396	7.63735224215955
1.17346070381498	-4.00060586140874
1.20157674761718	2.2282381250607
1.22007166107195	2.73221757397085
1.22430707069909	8.28331430596501
1.21973974209622	11.3825157873532
1.21216955044715	10.7928327541679
1.20498923608332	10.8869076963613
1.19247297065698	11.7302089966414
1.17345574214424	10.8567146532791
1.14352654267733	11.9683960418681
1.10765078280459	7.27407795981171
1.09532394918862	8.77216476642084
1.09122617499518	9.05583563993544
1.07618604948313	7.99374771312841
1.09244904288606	7.04906998818766
1.11473193725456	6.75196773052086
1.16562430671191	7.02927094709699
1.21924529810178	11.0973749740139
1.26284367026156	7.46538931358826
1.29425895032897	7.78330863477702
1.32758343512623	9.49950166882963
1.36356523890416	6.47122440999203
1.38990714546318	6.63338748804409
1.41578375606125	11.4747388060522
1.43972832537866	8.07874451044737
1.45967710825982	10.0207609838371
1.45767623712818	9.6647197490439
1.45900453764698	7.96356619466003
1.45840041156164	11.7109595419458
1.45068549730854	11.7017150793388
1.4444230556379	10.6833274287339
1.43700206724497	10.1383880924191
1.42897975848572	10.7795917340517
1.41307831647287	11.1093697403209
1.38088757401128	9.96765417254108
1.34652862693326	7.09565963894623
1.33928999276992	10.1838063408534
1.34963227392954	9.26269492969755
1.36230876389893	7.2752157641531
1.3794466089801	9.93036729543831
1.39960241121176	7.60696563449559
1.42012661453891	8.79633245123614
1.44289278414761	10.6305776073699
1.4828751302484	11.6030292664244
1.53299495075685	10.8086342133229
1.56639257787783	10.613499139496
1.58961509138043	7.86458407077355
1.61200379210076	6.34150445835381
1.63878145797839	9.78764918442092
1.64539379886363	9.63530574357291
1.64213440309694	8.45015591690605
1.6412374470846	9.01849973072605
1.63091903359159	10.1471436211596
1.6175474195783	11.1023945241676
1.60874016037927	9.53163417005465
1.5958612288846	8.61047421689584
1.57798158946878	10.7321463150138
1.55634219313811	8.4970340223923
1.52212454020795	11.3453680424461
1.51403495596376	0.400546537821658
1.50447593333436	7.30537009568863
1.49401928890861	3.11151775561371
1.50249334552362	7.57397355075812
1.51276981069084	7.72357203854627
1.52552496460707	8.59508937783527
1.54633689946541	9.88357238182044
1.56738220711872	8.22377466754174
1.58487066993503	8.17054057045253
1.60416501771383	8.70962210665143
1.63020239748511	9.03929331477208
1.68191399827903	7.88356289975051
1.7350653163761	6.31153596789626
1.75657120444834	6.26328137795494
1.7647610772924	6.60689697671625
1.76794620034283	6.93026892603434
1.76698086536815	7.575634420928
1.76200037982052	7.84123871799726
1.7549074240286	7.4123556548448
1.74513812419771	8.08000418711501
1.72660857737851	8.77668114878877
1.70649183547206	6.79758147167862
1.68847734912064	10.7884200278979
1.6699684394537	6.15480399840587
1.65792311836621	3.9851604864557
1.6454401601113	10.0530091982048
1.62635424276409	10.5377757911411
1.61927743737797	5.71522884609763
1.63420028183739	7.09860507084658
1.65543442451142	4.96594947101416
1.68739284904607	5.74880515431762
1.71484413693642	8.18850452401032
1.73590235311709	4.52265038369816
1.75713692525358	5.18063519339355
1.77789462402564	6.50148014807998
1.79757112111671	5.46243534208663
1.81554506308448	3.72555927423072
1.83117383517416	3.93065121070673
1.84880440968944	4.00178381626612
1.85815016785208	3.28219003739353
1.85378014568098	4.87155112308361
1.84357001969293	5.05100530382681
1.82671801613347	5.95648418998403
1.80259125395612	6.98866630795483
1.77050794269893	7.98862988032575
1.72985704173401	8.90549153449955
1.68029308907511	6.80212997198939
1.60218232880371	8.73896170926934
1.52405921789716	10.1007816778287
1.47077721352386	7.66462178232259
1.41996081850906	12.222544488277
1.37012384607599	11.8023087455643
1.32305354522417	11.1972499159317
1.27930959694417	11.2699956186296
1.22897847103925	12.6985030356199
1.17672350993465	12.7944440318829
1.1177602069425	7.52470304951506
1.03438176301581	2.02155784356695
0.989833500382527	5.34560251013646
0.959000913651352	5.05578126281694
0.925698880743642	5.06801343548066
0.893104919487417	4.05350667692936
0.866639559094541	1.77204874583073
0.838032921576964	2.08358930983856
0.774081681112218	3.17299991358122
0.642628462061484	5.17610828304967
0.571277234535405	5.37303585730637
0.526525058477144	3.9117383268627
0.480658919917744	0.714476062487577
0.438957925421011	-1.36689351283884
0.398553149997866	8.15387326592905
0.361814005112535	4.62851129240325
0.339646299653239	-2.98180800755282
0.324205489171355	8.11151567981507
0.316011331416821	3.22102033230839
0.327674953198507	3.29587776045777
0.333439517855439	1.86615797588182
0.342926007425945	1.47567581081551
0.352880272325354	0.68536346815635
0.360625243580373	-1.74768440101128
0.363546841413285	4.61671376232866
0.365886901173926	2.30312489814544
0.374044821191241	4.35124255610693
0.33936300777312	0.945470522933899
0.298235214320606	-2.52783444764447
0.262348445597823	2.68482515384931
0.204675045577755	2.3251508010147
0.130878436095635	2.62525721848315
0.0458726062099295	1.18643588740846
-0.0462566309687418	-5.8780516846945
-0.144860838648786	2.81418921472021
-0.31157128835245	7.93124287766101
-0.517227452942336	2.58064554779178
-0.673972622787783	3.31995948263439
-0.776789220984927	3.5219777382604
-0.868458686266397	-1.67527352048603
-0.946300902340006	-3.80402273101886
-1.01252882215147	2.88979563511644
-1.0694497132349	8.9514891648114
-1.11917090724226	10.4865631182856
-1.15498633980425	8.90095881112683
-1.1736279019424	12.4602498554282
-1.18555522785944	8.47468228224831
-1.18936148622304	11.1362923490425
-1.19198904127389	10.7979241002018
-1.20012719310145	13.0008288532625
-1.20210233329417	8.79525476955819
-1.20356043013177	11.4414778757565
-1.20501972291774	11.2768833156094
-1.20848820933599	13.5289650712006
-1.23406632803756	12.1118328932466
-1.25159460520035	12.8830532176775
-1.26597645719109	12.0415827817888
-1.28274997954113	12.3104922190163
-1.30672186525725	13.4149812897747
-1.33826489162761	9.16552902585894
-1.37342522305205	13.928368560116
-1.42638482398375	14.0845408784875
-1.47461558118465	13.3501844076026
-1.50195628941582	12.8691781063968
-1.5041534094071	10.0568703281635
-1.49915975895511	9.56020592042035
-1.49548576709964	14.1370201813231
-1.48567545733045	15.593208509402
-1.47066740413069	11.7875483496978
-1.44251649464929	14.2756944702749
-1.41340180210149	11.8923729132507
-1.39127006890266	16.0702074242928
-1.37402490609373	15.827634559773
-1.37238535192169	12.5660186643402
-1.35596042375434	12.4751179467781
-1.33750827226254	12.143821657556
-1.35675282282129	12.0010491614505
-1.38544494092627	12.5111227119599
-1.42102102295888	14.7062887349307
-1.48046556527196	13.9804853788867
-1.5465200524591	13.5109509695244
-1.59905957184509	14.5243624744025
-1.64200545162635	10.3008574524185
-1.69659181108044	13.0198035272083
-1.75772828210304	15.7179377857732
-1.80581279806773	6.97164801238825
-1.8321900859558	15.16527277939
-1.84528151503176	15.7413756145172
-1.83746477091302	15.6754119091754
-1.81289574091606	15.379302056287
-1.79527517835649	16.5317276501189
-1.78245933319655	16.3979901349261
-1.770075483445	8.1629247221856
-1.75736322954437	7.31365390828782
-1.74724556148396	16.4562003136015
-1.73970941480102	12.6193662498668
-1.71007705484374	15.5215601714731
-1.72443739607166	14.2631943585052
-1.73159530970693	14.7402260058497
-1.73732418444817	14.8622250868147
-1.75451615236901	8.02965839693561
-1.770967474982	15.787198061218
-1.7879091993878	15.4940452823815
-1.81437761798513	13.5511415371421
-1.86208520116284	14.6824489258735
-1.93021068331756	13.4275136738427
-1.97549267072301	10.5675482187013
-1.98801622999719	10.6240875805042
-1.98747558507851	11.0751206826019
-1.98866351216353	12.3132214919613
-1.98796586279284	12.4556078204135
-1.98337419436785	12.6792820812847
-1.97859206432535	13.504391352038
-1.97169653360863	4.80167095653407
-1.96289457581925	14.1290168912006
-1.95759984748543	6.96741367183753
-1.95737397504988	8.25394464343718
-1.95585212685402	10.429237336458
-1.95104652407799	11.5817399851923
-1.95858586941366	13.6122126712616
-1.98026418374132	12.8531981763468
-2.00173451177174	8.59051472213782
-2.0334225050525	10.2540901244469
-2.08605347932997	3.43869019686856
-2.13006518979833	7.7252530410996
-2.16656898263383	-1.0138835350727
-2.20789333036716	4.41356938433953
-2.24347119791156	-2.14421781132935
-2.27117897392434	2.17387229154792
-2.30421328616042	-3.30924977458718
-2.3027544877356	0.204757313350932
-2.28843844180494	-1.94806690344666
-2.27273181425772	2.36564531934351
-2.26038576481459	-4.28738583389896
-2.25093668715069	1.47223815037043
-2.24466066521364	3.3689140773701
-2.24029304931118	4.0398153049997
-2.23749219469536	2.9945203447178
-2.23608269969514	-3.74275811252344
-2.23608650512104	4.01239173921468
-2.23791663591653	2.96261981913226
-2.24012977268198	0.618049007925247
-2.24288842768214	-3.19678928552832
-2.24601540704046	-2.41629425983171
-2.24933466374508	-3.70034003987424
-2.25267627964874	-4.77236884276957
-2.25586299629305	-3.21810066007735
-2.25871663282969	-4.02811019787744
-2.23401744745408	-3.90782024098208
-2.20084021654733	-1.41967306974492
-2.13321895557428	-1.08297843968765
-2.10601829733367	5.57828105205756
-2.07555463259753	11.997412943116
-2.04164269618057	8.37911988626949
-2.00411802215609	12.6144613659409
-1.9406511131124	14.8600632361671
-1.84848939383136	13.1448738989547
-1.77122359332676	8.13800093388254
-1.70957353917456	14.7742642408396
-1.64324481854465	11.1140742292291
-1.57202603733552	4.68082036891979
-1.49571510003661	3.67596419393266
-1.41399048815007	-0.656135219323254
-1.32688139723148	5.13806663804034
-1.2343803714381	1.34799415877593
-1.08464276452194	-2.05742297984926
-0.87826468336927	-0.493400337485816
-0.712762454651674	3.13515242301358
-0.590598520266983	2.98584850977894
-0.482257140073855	3.15175574900883
-0.378866346364394	4.07557130881609
-0.262125936234852	5.7987983280184
-0.143092119578423	4.60641893416651
-0.0403967895611679	2.85561590636762
0.0794286382934111	7.94822899067761
0.45289457808849	-3.67779033839521
0.874182404227394	3.72509826460719
1.18678839182435	6.4198480943816
1.45565597035761	2.24336271845046
1.63783166549049	0.406933201564282
1.69001687361625	3.4687946641525
1.56879722258162	7.30693273949674
1.23046379574154	3.74506082756778
0.335060366199645	0.602546875242346
-0.612624224172322	3.10967856673218
-0.541548207280833	3.52931719834123
0.0041671577315725	1.07194150073275
0.584385902763014	-0.513815458418875
0.803391197010761	3.43630176842752
0.759066636438799	-2.11816385652697
0.774201040548586	3.51371184593468
0.820187443223727	1.87075956451342
0.85894470014189	-1.01881346413804
0.913523433300607	5.93527862720827
0.936121673463855	9.35759101911665
0.947309141219705	8.04994453867454
0.955274295823006	9.39795339780865
0.95976575402015	10.0396145960105
0.960559686146237	10.5400189821438
0.957450995204656	10.0668316861734
0.949952806187451	6.28024336891511
0.927107292528593	11.004118199629
0.88137399995696	6.15261335350734
0.857308631452508	6.31241400335121
0.855037362104426	6.75739498830176
0.863539655095622	5.77759061355057
0.876875233237602	8.75327844352297
0.891378264337025	9.39388095250714
0.913996322364753	8.84986062339211
0.961342658853532	9.43906022044074
1.02151484869476	3.92171787200432
1.07009972062974	9.20086416233961
1.10203960781888	11.6089464517795
1.13417556596479	8.36340515480028
1.16774118745578	7.82267076360849
1.1975911735726	8.26028343776404
1.21934753948742	10.6358949184177
1.23056292276189	8.72328390320377
1.23288825543786	10.455162701718
1.2216757861984	9.93084651592396
1.2045490963086	12.8679636711073
1.18719420616908	10.44486093744
1.16646843482725	8.01417990398159
1.14623283816823	9.17403540754201
1.13108449126441	10.3121969549168
1.11999212409105	10.380899689252
1.11413672453623	10.721723041548
1.13123328754406	8.48446917896543
1.17083833905684	8.71908478361626
1.20101853798188	9.46185377685869
1.22966652193247	12.1533091565435
1.2656491483876	8.15322499854205
1.30362248153276	9.42695046203724
1.33866249223209	8.60633462225216
1.37266001624205	10.0744858147226
1.4259014589736	8.06682870863182
1.48959109457486	2.21880615986565
1.51976188512479	11.9436351533983
1.54194753617539	7.89764600438775
1.56377383574929	11.3637840567587
1.57624918388268	8.54311767685939
1.57724966427811	9.68099201776786
1.56867364199227	12.3392673023822
1.55381868224114	12.9896002526277
1.52752800548432	12.0105505324121
1.49654999997804	11.7986626018466
1.4676653353394	11.847248671743
1.44761283443312	11.0250681956933
1.42888238328618	2.46775536932012
1.40202862691685	8.32922154490781
1.37542078212629	12.1475161927694
1.372831588968	9.95675756301689
1.38982825782681	6.33554580454881
1.41595520919806	9.36810849698533
1.45543537974824	11.4313237977458
1.49541654747578	9.47621246322193
1.52820105212717	9.6186082181827
1.56112327335105	9.77903188967412
1.5914676301615	8.75531982531155
1.61887800629442	8.99883854156705
1.66462574105638	8.10859152385262
1.69996038905158	8.81011049954565
1.70303677349311	8.53336568712084
1.70304864461825	9.76754658166877
1.69425835777896	9.30767297830781
1.67636883540213	8.06250044891787
1.65587597317858	10.780909547491
1.63568148368999	5.87721969018401
1.61618753530731	10.2694074155508
1.59783886889921	10.8573668467879
1.57708563084151	12.3392648700367
1.58753766116203	6.76265905323672
1.60926987755833	7.09070100740737
1.6241499321865	11.3629840676869
1.63688854548829	4.25767788368557
1.64942989482862	10.4553291192821
1.66412129965316	7.06732274016628
1.68272190863853	8.59227863020228
1.70357339604071	10.4404827166172
1.72286983026056	8.99749333648949
1.67988228896143	8.63995362994875
1.60827009859952	12.2244579360439
1.54751236022616	7.94014150162835
1.47384998810523	12.7337368955188
1.34192492233156	13.1616514499887
1.21518250501314	11.7272103704533
1.08127823740133	11.0262189302099
0.874874072253672	6.31342394135285
0.747435318078576	4.68000580361832
0.689154871980101	5.07250348244913
0.657798981274095	-0.563218253093183
0.632305735599967	3.82742777732593
0.600553333158054	-2.10131450459229
0.56619671767027	5.26601248395813
0.532316195059138	2.74089922465197
0.485368256923817	-1.49033766959595
0.437823417022656	2.16122208192787
0.406169026776869	1.18449277040607
0.38193385603352	0.747224957853554
0.3544346412903	-4.68610051872851
0.309133181081744	-0.494683894249192
0.233451806085032	5.83737585793623
0.135985938987314	6.59654662370148
0.0283983554673455	6.01048565126856
-0.133228178675477	4.91395849463953
-0.315322141187053	1.92787130684196
-0.440045882963759	2.94172448928551
-0.531690593577768	-0.805588525143726
-0.620704313155166	1.72971592494719
-0.700589828717035	3.93716139725255
-0.763134621212306	3.96157511794121
-0.814052266974269	1.96010913567056
-0.866190673124347	0.794731711763507
-0.933285920152557	7.55645431986273
-0.982144930111541	4.59331036972056
-1.01003831010272	2.26106434719064
-1.0309452415533	9.2128704197834
-1.04320580144631	6.91414039272391
-1.05408056773336	0.901740087748149
-1.07030382068121	8.4913819182831
-1.08522136538678	9.38579615876725
-1.09564751288403	6.09183531164752
-1.13306334118497	11.6326816659279
-1.2116638787953	10.3205431457251
-1.25749452934404	12.1891155618868
-1.28952213776846	10.9416617427842
-1.32410672060031	11.9367767367988
-1.36152906207768	14.2593858441803
-1.40195037266593	6.99011935879453
-1.44449322956697	11.3459580288954
-1.48158920773051	13.0731483713078
-1.51289300435428	12.1032940219208
-1.52199317272485	14.6563363118193
-1.5095700955746	15.8333016721588
-1.49922254152579	12.5527170553716
-1.49666116296205	16.4382633159087
-1.49822582212769	15.3958816542351
-1.49969782480646	12.7831820918147
-1.50158841988966	15.0029087491928
-1.50274158477912	15.9469943934454
-1.49702268634751	14.7372787427327
-1.5224747637007	13.6456862167075
-1.54917460846721	12.2519846335964
-1.57257661301023	3.61591438558857
-1.59859684586631	4.56042243716923
-1.63116085955487	13.7315925727939
-1.66860084317538	13.9341191357965
-1.70936802307743	13.9445424513069
-1.77474152521246	10.204563837417
-1.85564428101722	13.1989769450931
-1.90292452898743	12.9709209188709
-1.9230470232037	13.3725440450207
-1.93195956858413	7.03595572903255
-1.93859783145392	13.9411535079587
-1.94582266306321	14.3882297581855
-1.95020445754662	14.8603493342217
-1.95156601932222	14.4093531762219
-1.95287369934424	11.2111659089061
-1.94594464336779	9.85345306656817
-1.93361732131889	13.1758108717377
-1.92694150340015	14.107269608229
-1.93012393429087	14.1323836347476
-1.942780961649	10.1932666045701
-1.95539818185121	3.29297894338756
-1.96702499355159	10.4247676151065
-1.9868284094017	11.9147091304496
-2.02416469220736	10.8595881547293
-2.0555027696501	7.21470439727366
-2.0833196320587	9.35970063130252
-2.12062035445225	4.57654846798507
-2.15794406653503	5.33612343586191
-2.1875563285184	4.53186107135844
-2.20852900491601	4.46136853177546
-2.22005405674874	1.63357503049285
-2.21985751979358	2.29351500956124
-2.19954232607865	4.14094021037115
-2.16104831821788	6.95169430731406
-2.12790287278866	8.97007784943312
-2.09951319531694	8.89482160734218
-2.06572624080105	9.11791558944241
-2.0254664412843	11.9018541308732
-1.97710317812912	12.052342258085
-1.91730846759516	6.62036265490607
-1.84661893352374	15.3448186391948
-1.74956372303916	15.7760851774507
-1.64178311285881	2.36204107853757
-1.54931341790977	15.4166181840557
-1.48812385591515	6.16606632490897
-1.43128400060295	11.862087206539
-1.37426779376429	14.5185665662401
-1.32174003048784	13.7857205146187
-1.2792407510458	13.5120536726958
-1.2262314377574	9.86603295385023
-1.14189670352625	11.8844748920287
-1.05560622523596	10.429838836211
-0.996921262981271	7.66493235543865
-0.946164588870733	6.23045587841808
-0.899517249539599	4.85047691149691
-0.857417729262327	3.62256447545182
-0.822879342530506	5.27877878972518
-0.796133713421796	3.68384061639651
-0.767037054609009	5.16420754022708
-0.739593631150051	4.28118651224382
-0.72651449752945	4.01871067338147
-0.725102844981041	4.94732027606775
-0.733480242471884	2.61262818387024
-0.750016457367025	2.99052235801092
-0.767037763810521	-1.28471146319219
-0.780433334481444	1.01065891009025
-0.792286307993134	1.71380442848072
-0.808465267394155	1.00275275935289
-0.823012561851119	3.61289721361346
-0.839450961757308	3.01737559048782
-0.835158533707226	-2.58694274875429
-0.795530813289911	1.66541634360863
-0.725683905713741	2.30530621231676
-0.633580666205443	5.32119358713891
-0.519894151169005	4.33594344357416
-0.319302178795319	3.51672445963721
-0.0786489932696988	6.85527542532216
0.0908594300632117	5.95436038855711
0.211522597351394	7.72852773448106
0.321831858094207	1.69406717934789
0.420047083403748	5.07203913085296
0.507116510501785	6.01681233236803
0.583145910835555	0.40094019559973
0.647767227386325	3.94723769493134
0.721784622478438	0.406727480134041
0.783826682555357	-5.45458475067346
0.822951186640207	-1.72079989849573
0.842862801539372	4.52486853206992
0.853557392806973	7.78316785979902
0.859775707263633	8.57323305039159
0.865501641436261	2.6607745342904
0.87335344965307	7.59162597176358
0.88457682748253	8.73275428925495
0.904688832255641	9.15027205097272
0.955541642507463	9.8863991429341
1.02035841449268	9.88277035806
1.0680886381741	10.6681959033441
1.11786067059681	10.9187240672445
1.17534244087598	10.893343012122
1.23513983934961	12.1107437775486
1.28747944849215	10.4298232603913
1.35527594960229	13.5801273559032
1.44611068190782	11.0808878819817
1.52140813652067	12.3168753166373
1.56592314830865	10.6313124352213
1.59327348163102	10.4733879646482
1.61372183319116	11.0547450855323
1.63599064064603	11.9970873333661
1.66299342853335	9.28503529012971
1.67060387602307	11.774558285859
1.66424318837775	4.75275374599732
1.66886493066676	8.91373559814978
1.67236881512806	8.16172809916559
1.67521928999584	7.63489203644925
1.68174849534461	9.30146577919434
1.69488302956235	10.3096175684536
1.71532410863266	10.622461751673
1.75515262781353	2.92350024561688
1.80253483196729	7.05267520669241
1.84653938703961	3.65506298165761
1.88660872851111	-5.91153307231518
1.93030960706254	2.61230242467047
1.97740845836988	1.24091511987145
2.02873696942865	-2.45658826463018
2.07666784349384	-10.760373286472
2.12295335971317	-7.92616214306413
2.12218437184749	-12.6273052525774
2.10378084629103	-12.0240202412923
2.05424885189313	-7.90707327458955
2.02221286359581	-2.68258489935496
1.99228842733774	-7.43048122711967
1.974744201189	-5.63805278664918
1.96516163994336	0.569993293706752
1.94876259944368	0.621950184898722
1.93738325413598	-0.825839611917083
1.92830474769739	-8.96355719613917
1.91618592581788	1.06092301874524
1.90508807748975	-3.70535529535349
1.89966436827838	2.28387135215333
1.89678102851859	0.237118451744205
1.88983993087451	1.70299972546462
1.86160504065162	4.2659418257193
1.80003849785096	6.73824029434652
1.73779092192972	4.47140779253866
1.66662423164516	8.38457258967082
1.59148067526983	11.1702235520921
1.51712377680897	10.4256330805473
1.44901663685933	10.3016465885849
1.39095264717201	12.086527008553
1.33695301147492	11.6690880990054
1.24733196834363	7.43191528265679
1.13911448341169	8.23051457931531
1.08371940276812	8.16480293116574
1.06163523656562	8.78653484804486
1.05466623717846	8.64158292299749
1.06088441230862	7.84567628029354
1.07419096041773	7.27209101182973
1.08797037859694	7.59678403495586
1.10275189175729	6.19752227613146
1.13463550437845	9.67058250735999
1.17518325634082	9.95453998980042
1.19253617792657	5.69386313454989
1.19823084409386	7.57676579735575
1.1982858818935	8.55234358348117
1.19287874911325	8.25717123108587
1.18217955775181	6.13729427318671
1.16632555257713	8.21236766892425
1.14552764756964	4.32490680809787
1.10920846678476	-1.41057380307425
1.06424389004317	-1.83485906793564
1.02636556394127	-0.927156475135543
0.984360883587357	-1.48100471868356
0.938392143798808	7.07162487888374
0.888616538817132	7.04631624102985
0.835151202243168	9.43102293860774
0.778204570384318	9.16060497518234
0.718026898798108	10.075362709263
0.621967762131696	8.13368162257391
0.49286723315117	7.16314124214582
0.392398830141122	8.84447657315184
0.316633924350104	10.5896718977588
0.238701766741489	-0.3125898686616
0.158789383727274	10.491911639489
0.0772192510481347	10.8341073061976
-0.0059312698568057	11.0256219433591
-0.0904960289975278	7.96402350526688
-0.219616423256074	8.24834054323383
-0.383994891295725	5.98378877831281
-0.505988315969855	6.05765020948857
-0.595052475733116	5.93150183840156
-0.684442846646874	4.9684571014759
-0.773830518607259	4.40298978227873
-0.862886109534955	5.07223483615262
-0.95152511157395	6.94784906839584
-1.03946329179027	6.82449689912508
-1.15925795268346	8.09366407918577
-1.27721633518314	7.92381759094428
-1.36156963919893	-5.30935437111412
-1.44438246666188	0.0953775777672483
-1.52553765425479	6.17964010814482
-1.60486244997681	1.25293103415871
-1.68225681260633	-1.70195170074579
-1.7574435735963	2.62411847997967
-1.83016727179805	-8.03298915488256
-1.93435631917147	-9.44555203981471
-2.37371477167787	-13.1114294923806
-2.32622456042609	-7.12691981843712
-2.27177218225885	-4.21866535102613
-2.21013667140098	-5.20906333809326
-2.14134676658832	5.58816703221232
-2.06833795065366	8.57723797565731
-1.99676033390959	11.9922607269223
-1.93229744772312	13.6690984882422
-1.85476691350255	13.0885730780568
-1.77975528505879	9.24738537557903
-1.74408366120041	7.92174071582389
-1.73088505077613	9.53288057619981
-1.72535850385563	7.72504558414554
-1.72570105685372	6.71460168723825
-1.73248407064812	6.25787529590941
-1.74659171054236	7.00084829933359
-1.76907796970269	2.05475250889679
-1.81820493595864	5.00209667707883
-1.88449004974492	5.63619990976872
-1.93105722062839	6.74695704499326
-1.96474845681623	11.4993955250564
-1.99003944995147	10.6020930592881
-1.99927776382393	9.36962414145765
-1.99604101663795	11.9276526437583
-1.98840064131692	12.4699917508503
-1.98052657755944	12.562885557594
-1.97099678919317	12.3268925978636
-1.96326412278538	4.61187335471965
-1.95821590164017	10.7342552788992
-1.95400081758537	12.0491192345177
-1.95128617871272	3.26368569962338
-1.95031483870678	1.98968718646818
-1.95110643164176	5.70415882068539
-1.95435470068597	10.8110862570262
-1.96742568577772	4.9888864110198
-2.00170606731691	9.34512467072601
-2.03898787208045	6.57044730461995
-2.07093009745384	8.31921477245908
-2.1078286326678	2.86230915440596
-2.15499048846067	4.29455470302556
-2.21420478227469	-0.796462550641831
-2.2730794746872	-3.69140038039477
-2.31744659793692	-3.61316068107267
-2.34395991707907	-5.85142850893488
-2.35606125128077	-6.26292040936426
-2.34114866466456	-5.77482822362392
-2.31882866921248	-6.01059250657709
-2.29757993154762	-1.13495082074481
-2.27489825009828	-7.93799403691755
-2.25462475347122	-3.74935937465467
-2.23696576515679	1.33120854649913
-2.21819191944518	1.6721397774072
-2.19738353009805	-0.220144586662467
-2.17581722615678	-8.49413595639382
-2.1694903921674	-1.0895220443548
-2.17012426500386	2.4389611753931
-2.17382336075187	4.28865775054712
-2.18369534852119	0.811291250468177
-2.20194138820082	-8.1461716408003
-2.22763070642903	-0.163551709686224
-2.25934479562855	-0.101697908078609
-2.29605335059118	-3.29511510463745
-2.43516500819879	-7.94034916747173
-2.39500643490011	-7.60849306004652
-2.34334803078461	-5.73842950082379
-2.27440082724007	-4.1967002387296
-2.19709125207216	3.30890809982838
-2.11561860916175	6.79570352914382
-1.97262880797694	11.6330426028071
-1.76734353213955	10.1019606797578
-1.63356651418275	13.5355993117496
-1.54673944230626	13.7252990664326
-1.46557699330073	11.6741580985316
-1.38905014691013	10.006112801807
-1.31761826362353	10.8314443215835
-1.25446207380583	11.2272325183867
-1.20706957202763	5.53348211071273
-1.17553295976638	2.47757252920594
-1.17380127266831	10.9696060551926
-1.18368455631581	10.0277267951357
-1.19690369079073	3.53967363154004
-1.21009731594346	4.61958853815322
-1.22413957737663	9.12063363866255
-1.23974669631849	12.1958156679135
-1.25357732207787	11.8535104984305
-1.2610366251008	12.5993062746299
-1.25447464616546	11.8274112271592
-1.21522744591467	1.25626976825237
-1.18191352295798	9.66920383625462
-1.16239127701504	11.5326351368233
-1.14662674840642	4.74751010497643
-1.13460832285049	10.2575052307358
-1.12727901605183	9.79253254690292
-1.1254405305138	7.60975731711901
-1.12833538171909	10.3072959793489
-1.13840943173441	7.31617426028433
-1.15372979931686	10.8536764228731
-1.16727921055213	10.4245641198118
-1.183378329752	8.5768221316529
-1.20649781702768	11.485008724362
-1.23666749026627	12.9414038022223
-1.27387769959723	9.50697313827885
-1.34284159779406	7.8198398112775
-1.43825431557623	10.0645596589332
-1.49600380435517	6.87492031364869
-1.52872127788545	14.4144480329485
-1.56188121703045	7.78291236668659
-1.57080874679427	14.092214244218
-1.56463806125244	15.2761354238014
-1.54913903465836	6.21484447689187
-1.52720968689729	15.5434774855558
-1.49464871464898	6.2566932211692
-1.46854597057905	7.75274986106123
-1.45840750905883	15.1157779542526
-1.4512567229173	14.6146357920375
-1.4442385561769	13.2171342853116
-1.45112203330013	13.5671418004876
-1.4864689299332	15.2714637445059
-1.54326747930969	10.7811766081736
-1.60132274162494	1.57759441523265
-1.6786964861924	14.6195408760394
-1.82328234851057	-1.26506524130055
-1.9688250358076	8.89432997545013
-2.0851881034361	8.12989903049113
-2.20633948523094	3.93452891213358
-2.32961318869432	-3.22620620722327
-2.45224659599824	-10.016044392411


==> figures/m120_fc6950MHz_bw2000MHz_ampPL/m120_fc6950MHz_bw2000MHz_ampPL-2.tsv <==
1.32237996649063	3.49849511291637
1.32595168211807	5.19185956837747
1.33110521590812	6.25072296033915
1.33234820063996	8.71418067787513
1.33866861146578	8.82194522538825
1.34236284539602	8.96109998186277
1.35014428547552	8.79492437288224
1.36253305640505	7.08310579474412
1.37088933838578	4.57773249016156
1.38929782762427	8.82687518803746
1.42555769148397	10.2593206121961
1.43704403508013	7.87515711234277
1.43959062585226	7.21481106254499
1.43866526121959	10.7562190054232
1.43523867567296	11.266003531801
1.4302525775083	10.4063397343044
1.42465360048714	11.1900403619521
1.41934673472277	8.50156390230531
1.40299364569979	9.96495026504502
1.38491080478753	9.49105502532668
1.365993110948	6.02386342991299
1.355556439002	9.22459394629929
1.36530822706329	3.44509969795998
1.37161610748921	8.84672872297982
1.39341511544186	5.60766922960077
1.41611784106069	8.19305628579392
1.44298778245999	9.68645650153224
1.48639253946726	9.66272627914375
1.53072018662684	9.98271368096753
1.56707021811333	9.98892290084752
1.60335292916412	9.27977320692906
1.63777146582381	7.50519198476731
1.6641599675903	6.17771827573408
1.70272390341149	7.75771053651759
1.70329967762668	7.08963521933606
1.71161252630329	7.31644226126028
1.71966925581121	7.87001277726658
1.72313912439779	7.57390340878107
1.71478764104614	7.94525076185155
1.70642683489279	8.70139962659597
1.69605472364693	5.78275282760422
1.68322725452103	9.1777480497886
1.66750789794727	3.6486232432469
1.64898317825844	0.168823602188837
1.63279473348981	5.98530890206725
1.62789033566634	8.78485095981456
1.65445964564983	4.96597583046033
1.68702617601689	7.94520883961016
1.70781121771011	1.11696784210068
1.7286745933928	6.78531460673013
1.7503981390142	0.687945311795129
1.77489409468325	3.73406835348289
1.81940718214397	-1.24922430987271
1.88369508504018	1.13215829209523
1.92256053240163	0.868864030966591
1.94799279704807	-0.676271161351178
1.95732469914825	-1.44052286841374
1.95842186976477	-1.95156916727039
1.95875877958667	-0.576703187817561
1.95761253435285	0.963701226983392
1.94917686066083	-1.48594316887893
1.93537101984044	-1.20222670454994
1.910039277808	-1.2373749275149
1.8774601766119	-3.46465562872739
1.86719284640758	0.416667641701192
1.86391288537472	1.74069795654597
1.84945691187387	-3.62791300027166
1.86601394694879	-6.59454626234874
1.88809442104872	-5.18314220225738
1.93954191716283	1.57270911249358
2.03948365590789	-5.63918085491427
2.07271531269146	-4.82942396038704
2.17783090782006	-8.31156128584408
2.14696658296	-7.02953570748871
2.13642780036188	-6.49725901292214
2.01418210690107	2.58789757400825
1.96559481268924	-0.743333397488971
1.92081098502015	3.44930637700887
1.86985379214225	1.3553809351313
1.81732689834826	4.73953004879801
1.75844090186653	7.80131652398954
1.67622740248871	7.82539088667779
1.63351774332139	10.0560726423613
1.60476695177337	10.9204321033825
1.57376900501022	9.35048412792375
1.54344625466235	6.2320072967242
1.51955145931918	12.9755878512498
1.49325653615704	5.63703257576502
1.43241999380477	14.1116642060078
1.306202122431	14.511642600138
1.2378624856531	10.4018917742517
1.19490753282092	12.5853804630911
1.1507281921801	13.4055365529606
1.11044357583967	7.19880994368436
1.07131787712749	11.5908186645209
1.03579988708952	11.9912640264264
1.01457322270229	12.5963402129795
0.999770824129197	12.529817522399
0.992063402897539	10.9550704739516
1.00407261356435	7.22022983383557
1.01021707305638	6.46442220009691
1.02037639091473	5.69814838042378
1.03125218129965	5.19246462464711
1.04015528212799	9.04192029270425
1.04463598673165	10.922183466163
1.04887706967425	6.83698571093073
1.0606489002748	8.41161023754476
1.0331110117325	7.92173691703686
0.998110418496566	10.5955395937418
0.966603700390113	12.1088937983285
0.912982275429972	8.59246570593357
0.843375035866647	7.08482436148314
0.762443935641155	3.53841294296198
0.674193356181007	0.298324208614666
0.579587548415578	0.945562824716674
0.419423746162867	1.41534493157364
0.220683156008722	4.12016726111446
0.0688272581580591	8.09349918224334
-0.030535977446096	9.77173599241258
-0.117941982323018	10.3031183159093
-0.191474817200419	9.37944985525592
-0.253872181086031	9.90634913700261
-0.307097190468482	9.01608416346856
-0.350525985459839	9.57563561170952
-0.379438995952825	7.93971051421416
-0.392742338448443	7.45916314499265
-0.400509174420019	7.41491407016326
-0.399949983280912	7.97083063315162
-0.398157627484562	7.4147908494419
-0.401892048856265	7.58707573448347
-0.399231189432587	6.37129385567019
-0.396102575011838	-1.56780841172138
-0.391395434347498	7.55214131848271
-0.388404977302709	10.1857811967552
-0.4099112872061	9.66557947275547
-0.424312499781358	4.1977716855099
-0.435209490202283	2.7397015425433
-0.448777574862156	1.76630122343918
-0.469200719915484	0.443097360514503
-0.496539097157559	3.44878511220149
-0.52719024685172	6.53775960791282
-0.57137916351553	-0.889008624149966
-0.60796817400837	1.29026551971391
-0.624593755935258	5.74701565268489
-0.620049564455794	8.54573046724148
-0.608976797111417	1.65222402716372
-0.598954577430302	5.00366444435928
-0.583185553488082	4.96535482094196
-0.562536596526336	6.31980995354249
-0.526061687035515	2.97427005341232
-0.486234006656243	6.00060844731577
-0.456414127589337	2.37984026162377
-0.433743598898353	6.12069900610435
-0.426245639238171	1.04521791989138
-0.404963602170504	7.7954043163617
-0.382890588864097	8.63758807715763
-0.398784145921546	8.05733530255739
-0.42400268235674	7.13163916385264
-0.454098415672714	-2.71933378518856
-0.50644922555459	5.02413151828498
-0.565183555506767	5.56959719809005
-0.611741925970371	8.0042759795679
-0.649372234226835	5.40717280706843
-0.697053899045127	-2.27270281282997
-0.750647335034778	-0.947206637243561
-0.792296788944178	3.20198379438881
-0.811672318946034	-5.89852816181125
-0.813958224135767	3.49098837900925
-0.793949396369975	3.18462749276652
-0.7615722158931	5.71306122340716
-0.739547579120611	7.30501686101293
-0.722817532797553	-4.95755893768751
-0.707501886125776	0.208013662569872
-0.693020297886008	1.88323092391666
-0.682037468545008	3.20426039679741
-0.674089678991692	4.86795380820526
-0.646772485617266	5.25647621069754
-0.662323696136653	5.67090964694716
-0.670350043753583	5.6599203426509
-0.676727306700773	4.38565729032391
-0.693740539044455	4.42744987835562
-0.709486910815805	1.84920917767727
-0.725143509459805	2.9173698749917
-0.749592483135874	3.82335640056101
-0.793567920056439	3.81205028153831
-0.855327327154647	-3.0149434171375
-0.895030966499622	-1.37897864026949
-0.90348243526071	1.38891042557121
-0.899025090627998	2.2599342289098
-0.896476163935244	3.76132754813433
-0.892632567771248	0.840351550057964
-0.885790296818509	0.372688446621304
-0.879772839401319	1.58482521997351
-0.873237462187536	4.01155765939418
-0.86735343454626	3.24307725904993
-0.86583797632084	3.12153181649328
-0.871060156349827	2.48372287642333
-0.876419878317662	-0.954536515602801
-0.879157948547782	3.52035159491318
-0.894006294676249	-0.20128364994078
-0.922608626808337	3.0644879958927
-0.951088559559317	2.49985250648261
-0.99256038610045	2.37292688001583
-1.05526662543367	6.3944829218468
-1.10637316799913	11.6043926218709
-1.14835961997173	11.0116505039993
-1.19549580934861	10.0307021764465
-1.23647742257552	5.56316564806413
-1.26893048193658	11.2367636251349
-1.30832552597009	12.5004009934729
-1.31462321684222	12.6228735971943
-1.3093651567337	11.5406414202434
-1.30286810769325	6.56163338290621
-1.29884870915432	14.5552792675128
-1.29900624623507	9.95057348448751
-1.30319082182535	14.5240737489962
-1.30974273868181	9.09206746209831
-1.31827752168164	12.8197083119316
-1.3286126686477	11.5223010027052
-1.34543378311823	0.335717838291263
-1.36484653311583	0.219311577005808
-1.38030940972141	2.41100569243023
-1.39670295264928	4.88585998660087
-1.4138262966473	5.9729952990951
-1.43147965615741	6.61370371139162
-1.449489014414	6.99794309068558
-1.46763662753495	15.5423955784161
-1.48568909815832	7.15147411295414
-1.51215977293717	5.20410488581947
-1.54339667280254	12.5230141877786
-1.56402253268	10.3756721702047
-1.57737964764112	9.95024428490349
-1.58933409816364	5.14069290951281
-1.59952604791345	5.14172730372936
-1.60773069912951	13.2324232567169
-1.61373773335774	15.2980910919546
-1.61732749440167	16.3011077958613
-1.61769448682566	15.7281336359338
-1.60868146391947	14.5479808600397
-1.59461601427678	5.96060045376845
-1.58005213792997	9.83461705278564
-1.5616234395462	7.07203381798145
-1.53911037844574	6.26487309344162
-1.5123043495222	4.18879275137247
-1.46355309222672	12.7670198136683
-1.38726236214	7.31126270304591
-1.31968932936184	4.0410532265517
-1.26396916291638	10.9368900646656
-1.2025548179906	-9.7856022331969
-1.13517865960636	-4.1729396779374
-1.06157157534572	5.54651273031327
-0.981335593840747	-2.66082826999916
-0.894406035008618	1.42931310674253
-0.800681656519963	-0.236065421319232
-0.646224906330993	2.17517875848596
-0.428437937875291	6.54241119227295
-0.250082799702263	7.09129521902397
-0.116756501322275	5.20133345396679
0.00194227634427335	2.55775729578159
0.115453172131339	-3.26313149968876
0.244299245619249	5.22775115966206
0.37699152761974	1.69304076707991
0.493587912251954	0.0849521265226478
0.632619391108534	-1.53243091779786
1.03338781785431	2.62352672239307
1.47879776362545	3.1963457948871
1.81063401421096	5.40060990829533
2.09972772808383	2.70770612391566
2.30274568314169	3.72034303265008
2.37596255082741	4.73296463765883
2.27556002715867	7.20697871977221
1.95739860654331	1.10493516507368
1.08789951627005	11.8123862779467
0.163903199576119	10.6316670180929
0.251563958576881	8.76833459757371
0.813552575662559	9.0520283339446
1.40983377766522	9.15744880843154
1.64480618817313	0.496143998943943
1.61671960575698	9.97174301976021
1.64810882263107	3.15742153209541
1.71169573967274	8.32782888884839
1.7812639466149	5.06509394284835
1.87995085591693	-0.650011623494535
1.93826243701514	2.3280817136042
1.97199974499895	-7.54410809623521
1.99938809187586	-1.10965864875689
2.02097713302859	-4.65475077987096
2.03728771113262	-4.00292049794314
2.04883539134495	-7.69322156540295
2.05547642000325	-2.41884339263951
2.05147110844038	-8.66865760789877
2.02658801604966	-1.828217095311
2.01482929041869	-6.91364491072768
2.01824636602882	-4.8861123325843
2.0301922258021	-1.44085525715584
2.0461815109972	-4.77192479545988
2.06341688283403	-13.2396479181661
2.08840442158019	-5.285051889279
2.20468356761809	-12.594672750793
2.15287663280209	-2.68045000831459
2.02418992041738	1.21327168542257
1.88839876763587	8.24319782708704
1.67922259612979	12.8667534056184
1.54936517886348	9.62955472321836
1.48902699412189	14.1564447820123
1.45546345094053	7.69915033553014
1.42815429295985	13.65226642862
1.39534296361367	11.2904319064661
1.36075052931105	10.1140132668424
1.32746896461168	11.0722208442997
1.28293424585361	11.7417044557921
1.24093546957055	11.2122798746014
1.21543229702315	2.50437995111954
1.19644767742553	3.9312616757202
1.17422296214849	7.13434684976839
1.13448542759411	7.87333238479654
1.06502276260835	4.45678241275365
0.974073561818518	-0.169099813682891
0.87295663395637	1.17295939189679
0.721065639720852	-1.69320110380792
0.550495125978543	2.16210933179842
0.434211097433348	0.923438114005481
0.349076271579726	1.94116296067584
0.265989236800312	8.63316481702437
0.191362194859234	8.58273558779926
0.13405635651122	5.32331152702446
0.0886926775466783	-3.46474923951185
0.0425114791716119	6.43960764631654
-0.0158998843086451	8.50692683350051
-0.0556168417183578	9.12519432716925
-0.0763348804321922	7.53985608900303
-0.0893429928984908	-4.29176896008877
-0.0926411390796851	7.01196554406832
-0.0928139978184745	6.70277626217579
-0.0963532959753266	5.76779621553483
-0.0984069073218095	8.71589663404497
-0.0974623978194309	3.2779997699106
-0.120349714807112	5.12003535970499
-0.18209669653794	11.1182237965696
-0.214098992815835	2.88760326657776
-0.235389934831929	9.48411055229008
-0.258959710419163	4.23195464606426
-0.28514788039141	9.19211984493926
-0.313239331584789	4.30317393338203
-0.341410928898515	5.25334753861565
-0.363782408442219	5.4443580827204
-0.375870693160774	4.04449949947781
-0.360266478874433	2.44806598972036
-0.328106499988564	7.29807739786881
-0.303963137523848	5.36965122175298
-0.289084274410758	5.62679041020612
-0.278578731629199	6.2727970674694
-0.267154630280615	6.0926557455955
-0.255950971334411	5.44506058894821
-0.238056044085845	4.73907627643159
-0.209674535125448	8.89083460597669
-0.221564484775705	4.72762251490483
-0.239186159847346	9.75799542330085
-0.253081749811184	10.5913704540418
-0.268772123934728	3.09268402171771
-0.290103290777154	8.72425578151672
-0.315798769145758	7.19267945198455
-0.344439645304028	6.16706025887633
-0.390115971665391	6.54861954055443
-0.440309587295413	5.77731281273662
-0.461628700911199	6.794501898906
-0.464128294232228	3.03500933871849
-0.457717078402947	7.54673648086897
-0.450947809302722	-0.0734222500432615
-0.445882092552086	5.62650303823775
-0.438098042211667	8.0777973233823
-0.427487595155004	-0.675401056655613
-0.413072573439148	7.22199007358432
-0.387983016749033	5.98343383195831
-0.364981638266308	7.56143672280963
-0.3535325267523	5.3325396044215
-0.353182613224771	9.75015567592895
-0.362933325186876	10.1407839159393
-0.373751809097673	9.17215006231745
-0.38419664324989	6.01640523390439
-0.401612250459259	-1.18382995852181
-0.432902422862806	7.45679201853237
-0.456800021093855	8.72186606113864
-0.479102608301517	-1.04814119181827
-0.510583285452796	7.57004224213453
-0.540227348213893	1.2640870401094
-0.559677615450436	8.05055285490213
-0.569609221534328	3.54131627699004
-0.570185832053827	7.26787598302372
-0.558523108777283	-0.232128396765017
-0.519866344164349	7.34038162017713
-0.459633234553273	1.97033952313176
-0.4119024836405	7.24379529251989
-0.373817026499911	4.93749006154624
-0.331303399672542	3.27608047276366
-0.283098296212135	8.31604575024528
-0.227382780096033	2.34801723329955
-0.16063654227208	8.74318335345859
-0.0828881763494707	-1.05272530297204
0.0268495855144515	8.71040829858255
0.159667966717567	3.75836457293573
0.279423087773981	2.36327557118102
0.363484049515947	0.797953338572071
0.444222518048154	5.35275120141096
0.525273476771428	-1.33471570746165
0.604313761948706	2.80457878999067
0.679123521559916	-0.470555863732894
0.785552151857257	2.42760387278559
0.93165919510669	8.58081973371573
1.05379622187766	8.41845135349747
1.1356126478306	5.60518183558271
1.20860049520256	10.466344855914
1.2772446515574	11.9114435790469
1.34243900445717	12.7388905666821
1.40305134330728	12.7266801431272
1.45990736217897	12.1582935801909
1.54195877344905	6.14394960047549
1.64437307352765	11.2618179024914
1.71444407618718	10.7434265654617
1.7564946745815	9.17701947674232
1.78668857942913	8.39273920523236
1.80577395443229	7.76694613784896
1.82115561902297	5.80657640759921
1.83728076282778	5.16302270635844
1.8534626333622	7.47057831202491
1.87775820420617	5.75985600056216
1.9103415406194	0.143594154929279
1.92960496641418	1.0652777607343
1.95466629458991	1.39044444091978
2.00442592883073	-9.27629857905871
2.07683657807651	-5.59422284154813
2.16756851245653	-12.5806798205285
2.81357259087506	-12.1979629885268
2.01579000599554	-4.05921368272831
1.886484167245	-3.55475765234547
1.81411771435759	5.99386065198305
1.78101504661744	10.6002111762432
1.76349508756185	10.6865708678673
1.75874242708911	10.7136750684718
1.76120810041606	9.83282263107996
1.76513434874704	4.11168977875221
1.77087886889759	6.50316196025156
1.78920641791774	2.71762065286868
1.8120308196688	4.69428087247244
1.81596671088951	5.9041296288859
1.81171275351877	7.08541143283796
1.80168516472155	4.75621008939547
1.78606916363109	4.45767351144049
1.76505113193879	5.68195441509675
1.73876651351629	4.22095577255913
1.7074735141504	1.43646297176716
1.65665385939933	4.7440106844325
1.59710662488503	3.6851870696004
1.54860226978667	6.28166764422418
1.49598586244407	6.80118596901412
1.43943369793606	-2.5003440920152
1.37911670857606	3.35675158934951
1.31515873660886	6.53281140414796
1.24779321302109	8.96595559374858
1.17729963340044	10.7816507673484
1.06597183570839	8.83838004339286
0.918190972226974	0.535027661224689
0.804353742592216	8.18304744392889
0.719073933952345	5.21169763655433
0.631802769618648	2.16133583692535
0.542739720357183	6.73442020430406
0.45223309737267	-0.504577843498087
0.360357443551386	5.84214231788246
0.267285924696502	-0.904042999731992
0.125830203980133	1.83434816943295
-0.0532169205379915	1.25647809171745
-0.185415751545513	-3.19284076573432
-0.281590940875031	-1.05162231222003
-0.377844945054164	-0.031625984553358
-0.473833213693101	-3.13805962724594
-0.569212820810034	3.17930788906401
-0.663904033101034	2.12209789960144
-0.757613741088679	-0.778740610239829
-0.884905379485684	4.88880125178044
-1.00983976793016	0.782460221851682
-1.09893543007666	-3.11560740727767
-1.2715266051144	-2.22061399963999
-1.35473298705175	1.89959691799585
-1.4357236323374	-3.13169482072914
-2.1647290743226	-3.99571901981849
-2.10237536073993	5.94088923811404
-2.04823068854379	10.0520484523098
-1.98656914723527	13.0125039090357
-1.91713891957318	13.8716079874392
-1.83994767461648	8.32677919627303
-1.75789448693025	11.0689106159274
-1.67663271988058	16.6261477498773
-1.60189807582894	15.6603668094624
-1.50835241526168	15.2344467302151
-1.41433104707311	12.4757056558715
-1.36626677086958	12.0883968341251
-1.34499671314579	13.1119616659052
-1.33215613057915	12.9309227977276
-1.32561192918579	13.7706743482307
-1.32506101791411	13.6955393676533
-1.33076616424749	9.28205310235165
-1.34426270821	14.362524066533
-1.37966318793566	12.7872981980289
-1.42450993545814	15.2283710751475
-1.45306672390586	16.2192915122974
-1.47463845367195	15.70620569328
-1.4888398345966	9.68434335315941
-1.48783391835635	6.80495798413612
-1.47486473844323	15.4959242277675
-1.45761035622735	15.6525001877332
-1.44004490780675	6.71678323907598
-1.4170124376839	9.17688490554048
-1.39576283972636	15.2231380640769
-1.38114074514142	14.1713165087628
-1.36765131210291	11.4915745713995
-1.35597653025329	12.5561197563237
-1.34666442331996	13.4069673356141
-1.34014947417932	12.7694386057377
-1.33714643405836	12.939343354994
-1.34172918747323	12.4099126458691
-1.36506461156375	13.7041187615551
-1.39339694943893	14.4608288157843
-1.41869898512508	12.4252209162254
-1.44886266966773	11.339261923466
-1.48846874594104	15.3460708467621
-1.5389186898489	8.31706634560185
-1.58875997838532	15.7494666865366
-1.62480832235831	8.07481882473964
-1.64355354840168	16.4297938065844
-1.6436912545017	14.6773217059554
-1.61473042254423	13.5354542153767
-1.58388108556986	16.053342669453
-1.55675254151106	16.8860588040605
-1.52849387169542	16.7570301691254
-1.50329289271924	16.2502576914686
-1.48156305949206	14.7138093266316
-1.45961857637347	14.2619037364981
-1.4364985908703	14.5973076629105
-1.41269408858761	12.9766298185605
-1.40443283590756	12.6375345542028
-1.40343262332684	13.3072710355268
-1.40516704453477	13.2253685332363
-1.41276195963639	13.3645318865335
-1.42848555062215	13.9671625173572
-1.45156693892376	14.2234001443929
-1.48070032869566	14.1312103347752
-1.51452551932944	13.1230465387111
-1.57016041326306	16.1853189797241
-1.6231703203034	16.1852414558537
-1.63130263401449	14.4412943836081
-1.61544421187535	12.5865051510269
-1.57903158230964	16.4820667268238
-1.52104135777088	16.8905642701287
-1.44561983478641	14.0508067405598
-1.36146421838147	8.56833613628289
-1.27264846858624	2.95669513739786
-1.11794777920829	8.25382807659811
-0.89778995944749	4.15146150266421
-0.753829718375805	6.85191160238217
-0.660169053560136	6.66550323464074
-0.572689700378884	4.19113410094706
-0.490209349882349	-1.65957969328194
-0.343781242464903	12.0507720350207
-0.289920515559466	11.3358606130299
-0.248384829917015	8.59273251874537
-0.235602610595027	10.7890758721905
-0.236748949293382	11.975774481206
-0.240239628493896	8.65832344723457
-0.242513152103776	3.27229496144681
-0.244846523966167	10.6274703369817
-0.248449738056749	4.06785969454254
-0.250624296632868	8.30871533469011
-0.247453050070984	9.13798861529018
-0.226620604680722	10.5876483754969
-0.169685518507581	10.2408070061798
-0.122164022293791	11.909904606346
-0.0916094294895764	10.3934587275286
-0.0647222004817252	6.03198519888062
-0.041358554529527	-1.0808637131106
-0.0210237136192575	8.56252079159826
-0.00327783881381194	5.73855722219377
0.011500901975726	6.39953647408873
0.0268501765596092	2.96945782813047
0.0376454869954053	9.4169653307692
0.0399167220474652	1.84565323204353
0.0352968692007849	1.74546625535465
0.0242106154966741	8.43304944539477
0.00660677449451441	10.6120373815545
-0.0175469263569781	9.28656341469149
-0.0660673321135938	5.41170802592355
-0.132341187315326	6.07120881061913
-0.16382595196119	10.0028212578565
-0.177635755530332	8.4545158776283
-0.186228645814303	2.10298182775592
-0.172790246069038	7.09029415806448
-0.149882842581839	8.70553462269219
-0.118481475873988	8.53634162756547
-0.081828494174875	8.76387451321028
-0.0258986141428323	10.2481993175237
0.0350620341901831	1.50879338697501
0.0732707998208042	8.58381019768908
0.100694015414692	3.42772049843866
0.126825091068131	5.7603118786867
0.137370693106948	7.00237195525786
0.117405011992059	3.92011739836831
0.0737853650518119	3.92904702269854
0.0266494903452283	9.47892401531136
-0.0378437284399062	11.2733586389009
-0.169199427155007	9.04774538202806
-0.30713719986263	7.18491050657109
-0.419366174005862	6.53256842829378
-0.536904323874733	7.81544414930678
-0.656498635187582	8.45539600988998
-0.775390523366394	-8.02541754341903
-0.890604343476991	-7.58756247199435
-1.04753413235141	4.64977449731988
-1.20129538142528	15.9361213321918
-1.29287708133299	12.5536616326605
-1.35444482232411	9.50888565266467
-1.41392881985348	10.9932563232622
-1.47159470265186	15.8629460970287
-1.52286772699378	11.0756280002775
-1.56344330633872	9.39574919535402
-1.5938412317251	11.6884302798088
-1.62641680553577	15.3849872842255
-1.67107517133375	15.8578581077242
-1.71902961867888	8.57403251110921
-1.75376089645988	15.1895050847356
-1.78544734147725	13.125882944598
-1.81806237638711	11.7914695820678
-1.85525979992707	12.9310834759439
-1.89747427188245	11.4906213822031
-1.94417428424004	7.77428897679313
-2.01552885631184	9.27829525074626
-2.08901613228138	7.28445454736999
-2.13058972058224	5.1901501043458
-2.15332670663516	4.9846219485788
-2.16620273775428	6.17310321099488
-2.16804947050228	7.24958347911531
-2.16246453817355	7.0340698381485


==> figures/m120_fc6950MHz_bw2000MHz_ampPL/m120_fc6950MHz_bw2000MHz_ampPL-3.tsv <==
-2.87979326579064	-60.9777420705896
-2.79252680319092	-48.9350513108435
-2.70526034059121	-37.9900896284415
-2.61799387799149	-28.2241122878843
-2.53072741539178	-19.6683127348601
-2.44346095279207	-12.313624391562
-2.35619449019235	-6.11936509819716
-2.26892802759262	-1.02080647330685
-2.18166156499291	3.06425227077001
-2.09439510239319	6.2298292572319
-2.00712863979348	8.57694955517246
-1.91986217719376	10.2096081434642
-1.83259571459405	11.2314376369508
-1.74532925199433	11.7430149200101
-1.65806278939462	11.8397435688306
-1.57079632679489	11.6102516800221
-1.48352986419518	11.1352474594633
-1.39626340159546	10.4867776615656
-1.30899693899575	9.72783670541489
-1.0471975511966	7.28220132513634
-0.959931088596875	6.53217596667685
-0.87266462599716	5.85573371466447
-0.785398163397446	5.26709999685866
-0.698131700797731	4.77472271267239
-0.610865238198016	4.38213687047242
-0.523598775598302	4.08883347248626
-0.436332312998587	3.89110783657244
-0.349065850398873	3.78286528039108
-0.261799387799144	3.75636482979048
-0.174532925199429	3.80288434950612
-0.0872664625997146	3.91329323054697
0	4.07852150492489
0.0872664625997146	4.28991699466118
0.174532925199429	4.5394848382852
0.261799387799144	4.82000647431887
0.349065850398873	5.12503789752068
0.436332312998587	5.4487897399426
0.523598775598302	5.78589446513266
0.785398163397446	6.82224180414131
0.87266462599716	7.1538220325865
0.959931088596875	7.46343559995238
1.0471975511966	7.73839124560045
1.13446401379632	7.96264790657823
1.22173047639603	8.11619755052963
1.30899693899575	8.17450584933141
1.39626340159546	8.1080433445842
1.48352986419518	7.88194249236773
1.57079632679489	7.45581871094835
1.65806278939462	6.78379629140728
1.74532925199433	5.81478276743724
1.83259571459405	4.49303807683494
1.91986217719376	2.75908758349671
2.00712863979348	0.551030765003674
2.09439510239319	-2.19369989283689
2.18166156499291	-5.53607251684817
2.26892802759262	-9.53262196881276
2.35619449019235	-14.2319857190687
2.44346095279207	-19.6707439848876
2.53072741539178	-25.8684959108701
2.61799387799149	-32.8221008323157
2.70526034059121	-40.499010926241
2.79252680319092	-48.829618818445
2.87979326579064	-57.6985409787373
2.96705972839037	-66.934755000167


==> figures/m120_fc6950MHz_bw3939MHz_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-1.tsv <==
1	0.00111111111110773
1	0.00222222222222257
2	0.0033333333333303
2	0.00555555555555287
3	0.00666666666666771
3	0.0122222222222206
4	0.0133333333333354
4	0.0288888888888863
5	0.0300000000000011
5	0.0588888888888874
6	0.0600000000000023
6	0.0833333333333357
7	0.0844444444444434
7	0.123333333333335
8	0.124444444444443
8	0.175555555555555
9	0.176666666666669
9	0.221111111111114
10	0.222222222222221
10	0.288888888888891
11	0.289999999999999
11	0.369999999999997
12	0.371111111111112
12	0.458888888888886
13	0.460000000000001
13	0.541111111111114
14	0.542222222222222
14	0.637777777777778
15	0.638888888888886
15	0.707777777777778
16	0.708888888888886
16	0.768888888888888
17	0.770000000000003
17	0.827777777777776
18	0.828888888888891
18	0.875555555555557
19	0.876666666666665
19	0.903333333333336
20	0.904444444444444
20	0.928888888888892
21	0.93
21	0.951111111111111
22	0.952222222222225
22	0.961111111111109
23	0.962222222222223
23	0.973333333333336
24	0.974444444444444
24	0.981111111111112
25	0.982222222222219
25	0.988888888888887
26	0.990000000000002
26	0.993333333333332
28	0.995555555555555
28	0.99666666666667
31	0.997777777777777
31	0.998888888888892
32	1


==> figures/m120_fc6950MHz_bw3939MHz_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-2.tsv <==
1	0.00111111111111128
1	0.0111111111111111
2	0.0122222222222224
2	0.0600000000000005
3	0.0611111111111118
3	0.158888888888889
4	0.16
4	0.331111111111111
5	0.332222222222223
5	0.586666666666666
6	0.587777777777777
6	0.811111111111112
7	0.812222222222223
7	0.942222222222222
8	0.943333333333333
8	0.99
9	0.991111111111112
9	1


==> figures/m120_fc6950MHz_bw3939MHz_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-3.tsv <==
1	0.00111111111110773
1	0.00666666666666771
2	0.00777777777777544
2	0.0244444444444412
3	0.025555555555556
3	0.0622222222222248
4	0.0633333333333326
4	0.111111111111114
5	0.112222222222222
5	0.166666666666664
6	0.167777777777779
6	0.240000000000002
7	0.24111111111111
7	0.287777777777777
8	0.288888888888891
8	0.332222222222221
9	0.333333333333336
9	0.383333333333333
10	0.384444444444448
10	0.443333333333335
11	0.444444444444443
11	0.49666666666667
12	0.497777777777777
12	0.556666666666665
13	0.55777777777778
13	0.586666666666666
14	0.587777777777781
14	0.635555555555555
15	0.63666666666667
15	0.684444444444445
16	0.685555555555553
16	0.729999999999997
17	0.731111111111112
17	0.782222222222224
18	0.783333333333331
18	0.834444444444443
19	0.835555555555558
19	0.878888888888888
20	0.880000000000003
20	0.893333333333331
21	0.894444444444446
21	0.907777777777781
22	0.908888888888889
22	0.931111111111115
23	0.932222222222222
23	0.94222222222222
24	0.943333333333335
24	0.958888888888886
25	0.960000000000001
25	0.966666666666669
26	0.967777777777776
26	0.979999999999997
27	0.981111111111112
27	0.985555555555557
28	0.986666666666665
28	0.99111111111111
30	0.993333333333332
30	0.99666666666667
32	0.997777777777777
33	0.998888888888892
35	1


==> figures/m120_fc6950MHz_bw3939MHz_K_CDF/m120_fc6950MHz_bw3939MHz_K_CDF-4.tsv <==
1	0.00111111111111128
1	0.0266666666666673
2	0.0277777777777786
2	0.13111111111111
3	0.132222222222222
3	0.365555555555556
4	0.366666666666667
4	0.635555555555555
5	0.636666666666667
5	0.836666666666666
6	0.837777777777777
6	0.942222222222222
7	0.943333333333333
7	0.974444444444444
8	0.975555555555555
8	0.99
9	0.991111111111112
9	0.997777777777777
10	0.998888888888889
10	1


==> figures/m120_fc6950MHz_bw3939MHz_LOS_error_hist/m120_fc6950MHz_bw3939MHz_LOS_error_hist-1.tsv <==
x	y
-0.2625	0
-0.2375	0
-0.2125	0
-0.1875	0
-0.1625	0
-0.1375	0
-0.1125	0
-0.0875	0
-0.0625	1
-0.0375	21
-0.0125	420
0.0125	540
0.0375	328
0.0625	143
0.0875	307
0.1125	137
0.1375	104
0.1625	201
0.1875	176
0.2125	84
0.2375	93
0.2625	91
0.2875	9
0.3125	14
0.3375	22
0.3625	34
0.3875	13
0.4125	4
0.4375	0
0.4625	7
0.4875	12
0.5125	12


==> figures/m120_fc6950MHz_bw3939MHz_LOS_error_hist/m120_fc6950MHz_bw3939MHz_LOS_error_hist-2.tsv <==
x	y
-0.2625	0
-0.2375	0
-0.2125	0
-0.1875	0
-0.1625	0
-0.1375	0
-0.1125	0
-0.0875	0
-0.0625	3
-0.0375	100
-0.0125	383
0.0125	371
0.0375	125
0.0625	157
0.0875	146
0.1125	114
0.1375	140
0.1625	115
0.1875	92
0.2125	37
0.2375	32
0.2625	21
0.2875	18
0.3125	21
0.3375	33
0.3625	30
0.3875	31
0.4125	17
0.4375	9
0.4625	20
0.4875	24
0.5125	24


==> figures/m120_fc6950MHz_bw3939MHz_ampPL/m120_fc6950MHz_bw3939MHz_ampPL-1.tsv <==
0.880468684672589	12.2060027206988
0.88390639378073	12.9225265998614
0.888696150864153	12.8523088723041
0.889651356331711	11.6978943609349
0.895719130947782	12.4783871242997
0.899130136446097	11.9095038996551
0.906396412320557	11.3340311869847
0.91801014495535	12.5529828826733
0.925187620543323	14.7832467439776
0.940994281295566	13.1989709998179
0.973133162816822	14.7969032646305
0.981160967864092	13.7327168494394
0.980765647879288	14.1970030281408
0.976555074170147	15.2640167237937
0.96949998756169	12.5347346947705
0.960558473260022	16.1158030859574
0.950707324490693	13.6015917820564
0.940877018167921	13.5856965259254
0.916356044179413	15.5603780271751
0.886749767314821	13.4978990025335
0.86092727289185	14.7847203957055
0.845853380827773	15.0357856442427
0.851285920289264	11.9128562867042
0.853479224502077	12.7563334565879
0.871258644637972	12.3176684105889
0.889336536131669	12.714984911253
0.911418567613335	14.1471658615051
0.947178051846691	13.4839308234786
0.982949642978014	8.18338583658745
1.01212933233947	14.1192804229523
1.03971189534441	16.4914152540197
1.0642112188344	15.9764422640915
1.08108332216643	15.0805553161688
1.11107086498943	14.8003312854144
1.10417542100126	12.1280459630159
1.10568047524256	17.3546145493666
1.10358998852814	10.684780929367
1.09600812538343	10.274420866636
1.07855827689339	15.7313513020002
1.0642477823399	10.6910530296949
1.04860052316565	14.4725278594699
1.03109474158661	13.9493192583321
1.01122649454605	13.1309244983116
0.98902771009379	14.0699846846248
0.969613360478895	13.7701599101683
0.960577675122558	14.1058811640974
0.982188397332212	13.3503793219548
1.01088094837878	12.3772707671762
1.02939770661806	12.6663317648408
1.0470743670937	13.2844285624632
1.06448707910807	13.2776366386712
1.08459313697749	10.5173044290417
1.12182593764396	3.94904503486206
1.17346070381498	8.61529962608994
1.20157674761718	5.77872786647182
1.22007166107195	9.88072854554277
1.22430707069909	14.3627750604465
1.21973974209622	13.6922632571801
1.21216955044715	13.3143049993437
1.20498923608332	12.800575431972
1.19247297065698	14.4158269916716
1.17345574214424	13.441888317271
1.14352654267733	13.3387426380891
1.10765078280459	13.5020878070757
1.09532394918862	12.7919728702171
1.09122617499518	13.9437876557905
1.07618604948313	13.5448185958514
1.09244904288606	13.4199304242795
1.11473193725456	12.6246318998816
1.16562430671191	10.8936744415782
1.21924529810178	11.5299140640884
1.26284367026156	9.69670917612495
1.29425895032897	5.70940180740817
1.32758343512623	12.1436321716369
1.36356523890416	6.28077820444187
1.38990714546318	12.2929420106939
1.41578375606125	12.7249606207745
1.43972832537866	1.07109675401652
1.45967710825982	2.68246121251978
1.45767623712818	12.6419007819687
1.45900453764698	7.47669512802664
1.45840041156164	12.2819301211175
1.45068549730854	12.5778185685121
1.4444230556379	11.7402448180574
1.43700206724497	10.4006128418548
1.42897975848572	11.0764165630614
1.41307831647287	10.1368989242139
1.38088757401128	11.11061859673
1.34652862693326	8.76787618289742
1.33928999276992	13.3772562211608
1.34963227392954	5.12206159618101
1.36230876389893	13.226308841715
1.3794466089801	10.3757839924845
1.39960241121176	8.60504401303591
1.42012661453891	10.872525422221
1.44289278414761	10.6722362622886
1.4828751302484	7.87398403135285
1.53299495075685	6.99849393460335
1.56639257787783	8.92833792840133
1.58961509138043	11.2491168305354
1.61200379210076	4.61974985970737
1.63878145797839	10.5286564479641
1.64539379886363	10.8342351090598
1.64213440309694	9.5653430136971
1.6412374470846	8.48172842231941
1.63091903359159	8.24182300289686
1.6175474195783	11.2625256494595
1.60874016037927	10.6984452048262
1.5958612288846	9.08478561240068
1.57798158946878	12.0846157029618
1.55634219313811	4.56369958814326
1.52212454020795	13.1507370672477
1.51403495596376	11.1331697758879
1.50447593333436	0.31278690165362
1.49401928890861	11.247995482378
1.50249334552362	11.0162088404888
1.51276981069084	4.74488638827012
1.52552496460707	10.1115350058496
1.54633689946541	9.57719208944612
1.56738220711872	6.59050836886494
1.58487066993503	8.96762289084441
1.60416501771383	9.4507214953433
1.63020239748511	9.09636541983339
1.68191399827903	8.46868639816527
1.7350653163761	7.78201073274964
1.75657120444834	6.76695908168377
1.7647610772924	6.22837658191514
1.76794620034283	7.2478933392031
1.76698086536815	7.83170653955594
1.76200037982052	8.53559635697622
1.7549074240286	8.22701081961586
1.74513812419771	9.14501772664017
1.72660857737851	8.87830325914726
1.70649183547206	8.32116478144551
1.68847734912064	11.1684312040805
1.6699684394537	11.7966580370425
1.65792311836621	5.33669787312926
1.6454401601113	11.5791709060841
1.62635424276409	12.3981770650992
1.61927743737797	6.67627680642328
1.63420028183739	-0.889131144158608
1.65543442451142	10.0736928734448
1.68739284904607	9.16743446945029
1.71484413693642	8.23118693388103
1.73590235311709	4.95884883593557
1.75713692525358	6.23305455308383
1.77789462402564	7.02038883681248
1.79757112111671	5.83040703961084
1.81554506308448	4.29441200125587
1.83117383517416	4.86184227313313
1.84880440968944	4.54086917847788
1.85815016785208	5.06220249166512
1.85378014568098	5.30167880175647
1.84357001969293	5.55393347732545
1.82671801613347	4.22130062552336
1.80259125395612	7.68797230358713
1.77050794269893	8.3296323937641
1.72985704173401	9.30436093158355
1.68029308907511	6.44466070260818
1.60218232880371	5.93913243366601
1.52405921789716	12.5503302312704
1.47077721352386	4.72841683933104
1.41996081850906	13.1046759132698
1.37012384607599	11.4269974634867
1.32305354522417	10.7974448287609
1.27930959694417	13.6738580290017
1.22897847103925	10.1033653872109
1.17672350993465	9.54195890467782
1.1177602069425	11.7185682893355
1.03438176301581	10.794613264551
0.989833500382527	15.6947766038157
0.959000913651352	12.2322083678168
0.925698880743642	8.63711497328011
0.893104919487417	15.7285681772739
0.866639559094541	13.5983385419073
0.838032921576964	13.4257140595719
0.774081681112218	13.0654609472716
0.642628462061484	8.42039506176943
0.571277234535405	4.75652184134201
0.526525058477144	2.917559470707
0.480658919917744	3.24385679041222
0.438957925421011	6.64749941630206
0.398553149997866	8.57139216558578
0.361814005112535	3.10127113080369
0.339646299653239	6.76653542155714
0.324205489171355	5.46554404290283
0.316011331416821	5.96087633411109
0.327674953198507	5.60992248059097
0.333439517855439	5.42175838764895
0.342926007425945	7.37450193378728
0.352880272325354	4.60233210096463
0.360625243580373	7.70795707353813
0.363546841413285	4.45496663409227
0.365886901173926	5.36090275280543
0.374044821191241	8.72904714817014
0.33936300777312	7.10714066132347
0.298235214320606	9.6470576391779
0.262348445597823	5.13942620998072
0.204675045577755	6.0582198898703
0.130878436095635	4.3325382195625
0.0458726062099295	2.52782705387464
-0.0462566309687418	-1.28664730707758
-0.144860838648786	4.18138027124524
-0.31157128835245	8.23824886372807
-0.517227452942336	7.22347122469818
-0.673972622787783	4.08313970509264
-0.776789220984927	7.60217696019941
-0.868458686266397	7.80815204786259
-0.946300902340006	2.96243583021048
-1.01252882215147	8.76154520472516
-1.0694497132349	13.4474000056012
-1.11917090724226	16.0902677162477
-1.15498633980425	12.1790218047789
-1.1736279019424	14.7415648425619
-1.18555522785944	11.1439083584798
-1.18936148622304	13.997308530151
-1.19198904127389	13.6020342988551
-1.20012719310145	14.1783446498301
-1.20210233329417	12.5887402967178
-1.20356043013177	16.0632505204741
-1.20501972291774	14.5480038222387
-1.20848820933599	14.4287345719412
-1.23406632803756	14.930560259482
-1.25159460520035	13.8422474634995
-1.26597645719109	13.0908920820242
-1.28274997954113	12.4464619873096
-1.30672186525725	15.1083078486243
-1.33826489162761	11.0203641757662
-1.37342522305205	16.5755574528508
-1.42638482398375	15.6476834290519
-1.47461558118465	6.17429639545412
-1.50195628941582	14.3867122544196
-1.5041534094071	8.37789101469023
-1.49915975895511	12.3733388534461
-1.49548576709964	15.3898771334298
-1.48567545733045	16.517494628998
-1.47066740413069	10.6720109711691
-1.44251649464929	10.9657198814336
-1.41340180210149	11.3178327951735
-1.39127006890266	14.9798054688693
-1.37402490609373	14.3724468042604
-1.37238535192169	13.7471634176101
-1.35596042375434	13.0784879972302
-1.33750827226254	14.4160635637795
-1.35675282282129	12.6122470368402
-1.38544494092627	10.8716706308989
-1.42102102295888	12.4644070205807
-1.48046556527196	10.8581657711815
-1.5465200524591	12.3129720127636
-1.59905957184509	12.3484504725266
-1.64200545162635	13.1963226571882
-1.69659181108044	3.33473933353009
-1.75772828210304	12.5192719011383
-1.80581279806773	8.40898113645
-1.8321900859558	15.1084805944711
-1.84528151503176	16.2919271914482
-1.83746477091302	13.7566652139941
-1.81289574091606	13.1685557175671
-1.79527517835649	11.7845111870118
-1.78245933319655	11.4545244488115
-1.770075483445	9.17089418662431
-1.75736322954437	11.9945816641903
-1.74724556148396	15.9026776070812
-1.73970941480102	11.824429224601
-1.71007705484374	14.7362029336604
-1.72443739607166	7.33119484674008
-1.73159530970693	13.2645871869447
-1.73732418444817	6.90008917147096
-1.75451615236901	12.3607207668236
-1.770967474982	11.9017766207929
-1.7879091993878	9.59944338239281
-1.81437761798513	9.60469130773289
-1.86208520116284	11.9212520382103
-1.93021068331756	11.7261375545542
-1.97549267072301	10.3403973982087
-1.98801622999719	9.93689863691095
-1.98747558507851	10.290438178942
-1.98866351216353	11.5421570128484
-1.98796586279284	9.27753519007487
-1.98337419436785	11.1556750330514
-1.97859206432535	12.5861514557751
-1.97169653360863	8.32642257313484
-1.96289457581925	13.9487116455906
-1.95759984748543	11.1469851545144
-1.95737397504988	0.492252657875898
-1.95585212685402	-1.50717475665434
-1.95104652407799	-3.99231719641992
-1.95858586941366	13.9155322030727
-1.98026418374132	13.5106383619625
-2.00173451177174	10.6054896518712
-2.0334225050525	10.4158786064451
-2.08605347932997	3.6435528300725
-2.13006518979833	8.30205403511339
-2.16656898263383	-0.46417142917333
-2.20789333036716	5.55891087026503
-2.24347119791156	-0.355572784983742
-2.27117897392434	2.64518767894199
-2.30421328616042	-2.17866011180703
-2.3027544877356	0.403432083242663
-2.28843844180494	-0.291571028068624
-2.27273181425772	2.69780954220709
-2.26038576481459	-3.19849614163341
-2.25093668715069	2.08013977974277
-2.24466066521364	4.11810418608126
-2.24029304931118	4.40328117028242
-2.23749219469536	3.52339473638113
-2.23608269969514	2.92482926249967
-2.23608650512104	4.79157302278951
-2.23791663591653	4.09383492557544
-2.24012977268198	1.28924310533186
-2.24288842768214	-1.93259191732671
-2.24601540704046	-2.22943837620558
-2.24933466374508	-2.41699756320102
-2.25267627964874	-4.18880848233841
-2.25586299629305	-2.21729733105235
-2.25871663282969	-2.61511594826445
-2.26200057217855	-7.25137713813113
-2.26246170467876	-8.30197581239102
-2.24335473306082	-6.46828534013922
-2.23401744745408	-4.34287964247154
-2.22251654734156	-6.75661949859823
-2.20084021654733	-0.391646260318687
-2.16552560169785	-3.49107771416997
-2.13321895557428	0.0115019111764809
-2.10601829733367	6.03110833457345
-2.07555463259753	12.1206610034443
-2.04164269618057	-0.161476694606961
-2.00411802215609	4.54728659590707
-1.9406511131124	12.3392403580232
-1.84848939383136	10.8549148603247
-1.77122359332676	10.5251165834861
-1.70957353917456	16.3093704857497
-1.64324481854465	13.2364853836578
-1.57202603733552	9.16583871717862
-1.49571510003661	10.7404105781146
-1.41399048815007	3.81752090809865
-1.32688139723148	12.1684041411773
-1.2343803714381	6.03333050717737
-1.08464276452194	10.1711576442363
-0.87826468336927	8.07436370802574
-0.712762454651674	3.99545931569206
-0.590598520266983	4.31044032654579
-0.482257140073855	5.44771924477011
-0.378866346364394	7.53112279529153
-0.262125936234852	9.00707523626235
-0.143092119578423	8.59966226927097
-0.0403967895611679	2.48972885821157
0.0794286382934111	7.87334232296026
0.45289457808849	4.59156646435343
0.874182404227394	4.83876328310279
1.18678839182435	3.49342890424584
1.45565597035761	6.38931792915555
1.63783166549049	4.64683122759588
1.69001687361625	7.85818033411349
1.56879722258162	8.2995982238874
1.23046379574154	4.17490173642831
0.335060366199645	7.76597355446305
-0.612624224172322	7.28456270242699
-0.541548207280833	9.7778513365037
0.0041671577315725	11.1298812724549
0.584385902763014	3.82760454897348
0.803391197010761	13.2004464374626
0.759066636438799	9.04215723626873
0.774201040548586	14.539199186391
0.820187443223727	9.21154532587884
0.85894470014189	9.97674993639563
0.913523433300607	15.4785901181602
0.936121673463855	16.4808878682746
0.947309141219705	13.6997180322867
0.955274295823006	14.8432217852392
0.95976575402015	15.3875817285239
0.960559686146237	15.0566692182125
0.957450995204656	14.2569461557131
0.949952806187451	8.77487051999293
0.927107292528593	14.3355537791557
0.88137399995696	10.1826001518093
0.857308631452508	15.4824975261116
0.855037362104426	12.1652819604954
0.863539655095622	6.06028459763993
0.876875233237602	13.7655538596416
0.891378264337025	12.5806807372631
0.913996322364753	13.2939624516328
0.961342658853532	13.9475874454787
1.02151484869476	12.2510654837289
1.07009972062974	12.1761018565941
1.10203960781888	14.8915903426307
1.13417556596479	11.0012773333713
1.16774118745578	7.87179271001352
1.1975911735726	12.7004985339595
1.21934753948742	12.8290908103774
1.23056292276189	3.80547345872299
1.23288825543786	13.7977424582333
1.2216757861984	12.2638655739795
1.2045490963086	10.085982357116
1.18719420616908	13.5534059652767
1.16646843482725	11.5357071603535
1.14623283816823	11.8781605461276
1.13108449126441	12.5098354615714
1.11999212409105	14.9810247858003
1.11413672453623	14.7596956046915
1.13123328754406	11.3928008125036
1.17083833905684	11.4824133984812
1.20101853798188	11.1450351264107
1.22966652193247	10.1425652861073
1.2656491483876	9.94147057426803
1.30362248153276	9.16446362641437
1.33866249223209	8.83620606029352
1.37266001624205	10.098415844575
1.4259014589736	6.87161198286924
1.48959109457486	8.66610138938277
1.51976188512479	13.3106444343584
1.54194753617539	5.57044739415949
1.56377383574929	11.8049390118151
1.57624918388268	11.5947497881109
1.57724966427811	8.88073182547162
1.56867364199227	12.9615368001399
1.55381868224114	12.1829398637705
1.52752800548432	9.21293920802053
1.49654999997804	13.4802727351706
1.4676653353394	6.41136650953998
1.44761283443312	13.8523874496408
1.42888238328618	8.02405812904512
1.40202862691685	2.11836940577034
1.37542078212629	13.4856868765631
1.372831588968	14.9146481947314
1.38982825782681	7.65203741628214
1.41595520919806	7.54220881159786
1.45543537974824	8.58332042807418
1.49541654747578	6.81956254077035
1.52820105212717	8.71389713725913
1.56112327335105	9.53019470264771
1.5914676301615	9.65309451570307
1.61887800629442	8.35237468129039
1.66462574105638	7.52344618032511
1.69996038905158	9.59673536911836
1.70303677349311	8.32534744988274
1.70304864461825	9.21424204983046
1.69425835777896	9.62062470213108
1.67636883540213	5.13854520444037
1.65587597317858	11.7714173333112
1.63568148368999	3.89133419562884
1.61618753530731	11.2759710929768
1.59783886889921	12.225015690574
1.57708563084151	13.1973861517835
1.58753766116203	10.2044138270983
1.60926987755833	4.43800313421356
1.6241499321865	11.8763692813297
1.63688854548829	6.13321654562282
1.64942989482862	11.0740248144673
1.66412129965316	7.32736243169948
1.68272190863853	9.05866913961966
1.70357339604071	10.8482376147846
1.72286983026056	9.65428822895488
1.67988228896143	5.8790053170841
1.60827009859952	12.5851124592346
1.54751236022616	5.80408256138374
1.47384998810523	11.7814754143967
1.34192492233156	15.3118458070711
1.21518250501314	12.9066873649579
1.08127823740133	14.9927844023364
0.874874072253672	11.9642573771094
0.747435318078576	11.4402065987589
0.689154871980101	11.8743869153284
0.657798981274095	8.54169353378989
0.632305735599967	8.64463585164349
0.600553333158054	9.15347821139443
0.56619671767027	7.10864170879094
0.532316195059138	6.41942937994798
0.485368256923817	9.9031959307361
0.437823417022656	7.10620124754173
0.406169026776869	9.83233620077808
0.38193385603352	8.32879083372409
0.3544346412903	7.77268698321085
0.309133181081744	8.44236092123048
0.233451806085032	5.12411608255867
0.135985938987314	1.42060803493224
0.0283983554673455	6.22338975425296
-0.133228178675477	9.41998321239355
-0.315322141187053	10.4828722783114
-0.440045882963759	9.39808392244756
-0.531690593577768	8.65225862852077
-0.620704313155166	3.76744966221924
-0.700589828717035	5.96681984964749
-0.763134621212306	9.22204132750592
-0.814052266974269	8.00687972999855
-0.866190673124347	7.21743337318254
-0.933285920152557	12.7493739032757
-0.982144930111541	12.2749194370224
-1.01003831010272	7.11237412029733
-1.0309452415533	13.4356698459577
-1.04320580144631	12.5908392238603
-1.05408056773336	7.74377559250955
-1.07030382068121	14.5625245945703
-1.08522136538678	13.1040717929408
-1.09564751288403	12.3449559537175
-1.13306334118497	15.5961039746927
-1.2116638787953	14.465925779953
-1.25749452934404	14.9069010789058
-1.28952213776846	7.71842860312083
-1.32410672060031	13.7254758850338
-1.36152906207768	15.1518384586328
-1.40195037266593	9.24291096811325
-1.44449322956697	13.9816633309429
-1.48158920773051	15.6855668374162
-1.51289300435428	6.1122562581585
-1.52199317272485	14.994688291218
-1.5095700955746	16.6833983488343
-1.49922254152579	12.5568546758508
-1.49666116296205	15.0193613558856
-1.49822582212769	13.124682994223
-1.49969782480646	11.6263987453669
-1.50158841988966	9.87867698744891
-1.50274158477912	12.3252694713622
-1.49702268634751	10.7813002869807
-1.5224747637007	9.43480334736526
-1.54917460846721	11.1072944641225
-1.57257661301023	10.0872198466894
-1.59859684586631	9.13243783118887
-1.63116085955487	8.08024057057532
-1.66860084317538	10.9248282707907
-1.70936802307743	9.67050134399086
-1.77474152521246	8.46332014990933
-1.85564428101722	12.2562431913044
-1.90292452898743	10.5008440169472
-1.9230470232037	13.7200117536406
-1.93195956858413	8.2957507226468
-1.93859783145392	10.8618341462859
-1.94582266306321	10.2228994014745
-1.95020445754662	10.766545244108
-1.95156601932222	11.0652175370153
-1.95287369934424	10.5457903733444
-1.94594464336779	5.51162399640521
-1.93361732131889	-0.736692546103924
-1.92694150340015	6.3886191937047
-1.93012393429087	14.6491661608615
-1.942780961649	12.7284359514349
-1.95539818185121	6.44030190019031
-1.96702499355159	1.25529465489031
-1.9868284094017	12.2718229014885
-2.02416469220736	11.081835036235
-2.0555027696501	7.60649321726716
-2.0833196320587	9.50451866665992
-2.12062035445225	6.11896065235674
-2.15794406653503	5.34868478538508
-2.1875563285184	5.782771842086
-2.20852900491601	5.13523192958494
-2.22005405674874	2.8320743540038
-2.21985751979358	2.74789956148251
-2.19954232607865	4.73404024312802
-2.16104831821788	7.36045770654832
-2.12790287278866	8.78625952817084
-2.09951319531694	4.30963100267516
-2.06572624080105	8.54244247956374
-2.0254664412843	11.9284493539907
-1.97710317812912	12.5370983323021
-1.91730846759516	8.2487375602226
-1.84661893352374	14.511446473565
-1.74956372303916	10.7092977228829
-1.64178311285881	14.0779941024166
-1.54931341790977	12.8383347929859
-1.48812385591515	13.8361853802347
-1.43128400060295	14.6551486686615
-1.37426779376429	15.6528219770673
-1.32174003048784	16.1058739714293
-1.2792407510458	15.9248311022041
-1.2262314377574	8.81665040325217
-1.14189670352625	15.3764541859489
-1.05560622523596	15.740636533886
-0.996921262981271	12.6452626221174
-0.946164588870733	13.6852936055661
-0.899517249539599	14.2353701827197
-0.857417729262327	12.0747088403016
-0.822879342530506	10.6222452655897
-0.796133713421796	9.18525661257973
-0.767037054609009	9.43193653905319
-0.739593631150051	6.5016111822907
-0.72651449752945	6.03434114577577
-0.725102844981041	1.03800221034522
-0.733480242471884	3.81442549025204
-0.750016457367025	8.6702670849881
-0.767037763810521	6.50966113219233
-0.780433334481444	5.50024204271322
-0.792286307993134	6.67913223969299
-0.808465267394155	9.81263170984088
-0.823012561851119	11.3876793447511
-0.839450961757308	6.95559260478334
-0.835158533707226	10.4210049521572
-0.795530813289911	7.25271907642535
-0.725683905713741	11.2281067885225
-0.633580666205443	8.28779122541178
-0.519894151169005	8.72280293427708
-0.319302178795319	2.76001633719567
-0.0786489932696988	6.71233631806409
0.0908594300632117	-6.50446096120938
0.211522597351394	-0.548105556438458
0.321831858094207	6.64698895598411
0.420047083403748	10.9070727252323
0.507116510501785	10.250635837697
0.583145910835555	6.86833779935893
0.647767227386325	9.45610063875439
0.721784622478438	8.50466561923901
0.783826682555357	3.27054058791327
0.822951186640207	7.39744709382851
0.842862801539372	10.0692314161731
0.853557392806973	12.1064049989744
0.859775707263633	16.0760344783116
0.865501641436261	7.25325776940047
0.87335344965307	10.8631871518951
0.88457682748253	11.7090286703451
0.904688832255641	13.9681457681596
0.955541642507463	13.1991376285959
1.02035841449268	13.8318442429934
1.0680886381741	9.15537796568799
1.11786067059681	11.3180972370569
1.17534244087598	12.1081585648072
1.23513983934961	12.9341784876008
1.28747944849215	12.2172726463404
1.35527594960229	13.2788764819093
1.44611068190782	6.64148385783125
1.52140813652067	13.0542421900717
1.56592314830865	10.4561802706627
1.59327348163102	8.40020227692391
1.61372183319116	8.90366167683949
1.63599064064603	10.1311147088058
1.66299342853335	8.129594506414
1.67060387602307	8.78629617176063
1.66424318837775	-1.08173367359424
1.66886493066676	9.59845334766379
1.67236881512806	-3.11099472680912
1.67521928999584	8.25880897135847
1.68174849534461	9.74465956975253
1.69488302956235	10.7082191160703
1.71532410863266	10.8773994835108
1.75515262781353	5.12732098003832
1.80253483196729	7.19203211220417
1.84653938703961	5.28900775040983
1.88660872851111	-4.82490364712525
1.93030960706254	2.07355952440392
1.97740845836988	1.82675703694053
2.02873696942865	-1.00081088709932
2.07666784349384	-2.16561352842428
2.10735538510421	-12.2963130909289
2.12295335971317	-5.93301824021696
2.12218437184749	-12.702511759252
2.10378084629103	-10.5674951054304
2.05424885189313	-5.04577790783167
2.02221286359581	1.85050603665884
1.99228842733774	-4.75831190881908
1.974744201189	1.10509882957855
1.96516163994336	1.18185112253742
1.94876259944368	2.29445353639747
1.93738325413598	0.683394538378554
1.92830474769739	-2.76912589813478
1.91618592581788	1.75134035935618
1.90508807748975	-2.52614169144232
1.89966436827838	3.09600362622536
1.89678102851859	0.913803417166864
1.88983993087451	1.06308863222374
1.86160504065162	4.807096060172
1.80003849785096	7.17950787796583
1.73779092192972	4.10544107140301
1.66662423164516	7.99024196979606
1.59148067526983	6.55219108431082
1.51712377680897	5.60826825699729
1.44901663685933	9.5298485204412
1.39095264717201	10.8410533150263
1.33695301147492	5.07983291417352
1.24733196834363	10.9745278138097
1.13911448341169	10.5514302493351
1.08371940276812	10.5121876783159
1.06163523656562	9.04820619078146
1.05466623717846	9.18524639259982
1.06088441230862	8.99370194436223
1.07419096041773	9.85463056653424
1.08797037859694	9.02519078697603
1.10275189175729	9.09763221583221
1.13463550437845	1.24830599143683
1.17518325634082	-2.19602138996465
1.19253617792657	8.38178804808294
1.19823084409386	10.0561122287367
1.1982858818935	10.9156514716921
1.19287874911325	9.62588152494144
1.18217955775181	10.2171482339618
1.16632555257713	2.98507918270318
1.14552764756964	8.41672179478668
1.10920846678476	2.85998729862005
1.06424389004317	2.6400350082449
1.02636556394127	4.0183893152083
0.984360883587357	2.10304409063884
0.938392143798808	2.10724951869788
0.888616538817132	3.01253402139433
0.835151202243168	10.3174696527148
0.778204570384318	6.56110665041947
0.718026898798108	9.49660136142391
0.621967762131696	9.3350851970767
0.49286723315117	6.6706828136365
0.392398830141122	4.90741583317486
0.316633924350104	0.733380209920593
0.238701766741489	4.31940551459718
0.158789383727274	5.93582493795106
0.0772192510481347	5.82339321095632
-0.0059312698568057	6.39998896220413
-0.0904960289975278	6.09034890182043
-0.219616423256074	2.88047873802666
-0.383994891295725	4.68159737967607
-0.505988315969855	4.63738282405471
-0.595052475733116	4.30935563000125
-0.684442846646874	3.27161938048112
-0.773830518607259	4.09352989386866
-0.862886109534955	5.04683305017962
-0.95152511157395	5.2452151049161
-1.03946329179027	0.28819072674936
-1.15925795268346	9.97654632537319
-1.27721633518314	8.06439400791498
-1.36156963919893	-4.61573000588282
-1.44438246666188	4.57840846053658
-1.52553765425479	6.61236678358694
-1.60486244997681	5.38244391029211
-1.68225681260633	2.94965562367728
-1.7574435735963	2.57958148709605
-1.83016727179805	-2.88539124237968
-1.93435631917147	-6.85856815443251
-2.05552146928567	-13.1140787643536
-2.13732794876489	-14.7368732641205
-2.37371477167787	-10.7296727498131
-2.32622456042609	-5.82128211919022
-2.27177218225885	-3.18988020304593
-2.21013667140098	0.403276290189169
-2.14134676658832	8.63354055833172
-2.06833795065366	10.125871320634
-1.99676033390959	9.82418756029734
-1.93229744772312	10.5537666780084
-1.85476691350255	11.6377941886397
-1.77975528505879	8.21064245771278
-1.74408366120041	11.2605664659637
-1.73088505077613	13.1356058399268
-1.72535850385563	8.8605311165744
-1.72570105685372	9.28123405103931
-1.73248407064812	11.3733141220334
-1.74659171054236	9.51118534076096
-1.76907796970269	10.6081606105951
-1.81820493595864	9.98976465237624
-1.88449004974492	8.98873113012593
-1.93105722062839	8.11983012106833
-1.96474845681623	0.20820179348603
-1.99003944995147	1.7754666651335
-1.99927776382393	10.4988901283464
-1.99604101663795	2.60408918149227
-1.98840064131692	0.629402467911561
-1.98052657755944	6.86713828013628
-1.97099678919317	6.74266801505567
-1.96326412278538	4.03993407874436
-1.95821590164017	7.70523550782979
-1.95400081758537	-1.89980692211401
-1.95128617871272	4.7395566011825
-1.95031483870678	7.88750960224901
-1.95110643164176	8.09383495567604
-1.95435470068597	9.05222914500647
-1.96742568577772	6.00265776147566
-2.00170606731691	-4.17045988133457
-2.03898787208045	10.6479138123526
-2.07093009745384	8.05994610928262
-2.1078286326678	4.16301443748529
-2.15499048846067	5.57422927585842
-2.21420478227469	5.76857477316382
-2.2730794746872	-2.38717372163491
-2.31744659793692	0.372824249551758
-2.34395991707907	-5.37387964776117
-2.35606125128077	-5.16763191844982
-2.34114866466456	-4.66177481471171
-2.31882866921248	-3.20459751608566
-2.29757993154762	-0.704860939798834
-2.27489825009828	-0.327684174623478
-2.25462475347122	-2.7059582196635
-2.23696576515679	0.801191701341562
-2.21819191944518	2.04024886823241
-2.19738353009805	-2.33293265454592
-2.17581722615678	1.90820251254519
-2.1694903921674	-0.31708530395311
-2.17012426500386	2.91232599862307
-2.17382336075187	5.27357125824457
-2.18369534852119	5.01711561670216
-2.20194138820082	0.244157163185491
-2.22763070642903	0.122439255627352
-2.25934479562855	1.31237076606679
-2.29605335059118	-1.56560655148371
-2.35748104755245	-12.160369802161
-2.43516500819879	-6.52303917412831
-2.42520851263878	-8.32047586397135
-2.39500643490011	-6.14541873266108
-2.34334803078461	-3.33672573019392
-2.27440082724007	-1.60994766146143
-2.19709125207216	3.07599060453688
-2.11561860916175	7.51124057637167
-1.97262880797694	7.2099507155211
-1.76734353213955	8.79818918750792
-1.63356651418275	10.269680063324
-1.54673944230626	8.57038667965242
-1.46557699330073	13.8611060209925
-1.38905014691013	13.4840409356132
-1.31761826362353	11.8396572646347
-1.25446207380583	14.5766401122182
-1.20706957202763	12.8128971413583
-1.17553295976638	11.5546554499935
-1.17380127266831	13.2877184650756
-1.18368455631581	13.5352192253894
-1.19690369079073	6.73251598243094
-1.21009731594346	11.5650198008141
-1.22413957737663	13.0095621410142
-1.23974669631849	16.2649808956133
-1.25357732207787	15.4294803958755
-1.2610366251008	16.0596591836519
-1.25447464616546	16.1967409604107
-1.21522744591467	8.22712040590129
-1.18191352295798	14.9678066440682
-1.16239127701504	13.6106973883661
-1.14662674840642	6.64116461594021
-1.13460832285049	13.8342280970609
-1.12727901605183	11.4949895487935
-1.1254405305138	11.7686894249393
-1.12833538171909	14.4055893781156
-1.13840943173441	14.477177479532
-1.15372979931686	13.8233156685099
-1.16727921055213	12.9394181572511
-1.183378329752	14.9650353396829
-1.20649781702768	15.2279340420573
-1.23666749026627	15.031557859619
-1.27387769959723	12.1390384894864
-1.34284159779406	12.5523115281819
-1.43825431557623	8.04648196903978
-1.49600380435517	11.9950529819845
-1.52872127788545	15.7935231259173
-1.56188121703045	10.0327969512697
-1.57080874679427	14.47643984455
-1.56463806125244	16.1476569284333
-1.54913903465836	7.8473385212843
-1.52720968689729	15.4586719809215
-1.49464871464898	15.562432287653
-1.46854597057905	12.5771996650291
-1.45840750905883	13.812674416531
-1.4512567229173	13.7796608599461
-1.4442385561769	11.5655438441716
-1.45112203330013	14.0099836110089
-1.4864689299332	11.1172356437218
-1.54326747930969	12.987785753964
-1.60132274162494	15.7071826761793
-1.6786964861924	12.8107214410093
-1.82328234851057	7.2217108422234
-1.9688250358076	-2.66479801297046
-2.0851881034361	-6.24657417231673
-2.20633948523094	4.49216894157886
-2.32961318869432	-1.74210494053436
-2.45224659599824	-9.8469678535871
-2.5711221410094	-14.0891558281529


==> figures/m120_fc6950MHz_bw3939MHz_ampPL/m120_fc6950MHz_bw3939MHz_ampPL-2.tsv <==
1.32237996649063	8.57284727601576
1.32595168211807	10.1928358540319
1.33110521590812	8.55505598159503
1.33234820063996	9.77199797188971
1.33866861146578	10.7592471370442
1.34236284539602	8.68644133764859
1.35014428547552	7.57179003036278
1.36253305640505	6.57927542965343
1.37088933838578	9.69463425302548
1.38929782762427	2.6793539940034
1.42555769148397	4.89645557820754
1.43704403508013	4.84588604739974
1.43959062585226	10.3494408657512
1.43866526121959	9.22392257808479
1.43523867567296	7.13552786217203
1.4302525775083	7.4891994843724
1.42465360048714	8.07561985510552
1.41934673472277	8.70001849011658
1.40299364569979	10.598502142625
1.38491080478753	13.0769552868412
1.365993110948	4.22810908535497
1.355556439002	2.37401099721304
1.36530822706329	6.55996022722245
1.37161610748921	2.73154850237168
1.39341511544186	8.50098270448301
1.41611784106069	2.45348351033137
1.44298778245999	0.318947086362737
1.48639253946726	3.83887913736911
1.53072018662684	5.4240151161886
1.56707021811333	6.1373322685377
1.60335292916412	3.70342472869791
1.63777146582381	4.90659051727446
1.6641599675903	6.29117147732487
1.70272390341149	0.346313402621796
1.70329967762668	-0.0760050837834179
1.71161252630329	0.55479892464993
1.71966925581121	0.849339284574686
1.72313912439779	6.05794227578262
1.71478764104614	4.33997955582165
1.70642683489279	-1.4555578043955
1.69605472364693	9.21188390977832
1.68322725452103	11.0512835296172
1.66750789794727	-1.87053025768713
1.64898317825844	9.95512654439042
1.63279473348981	9.36733805053146
1.62789033566634	-10.1174434812194
1.65445964564983	9.26823403838369
1.68702617601689	8.82162592442372
1.70781121771011	-0.0926319247971783
1.7286745933928	7.40244902933797
1.7503981390142	-2.93144240981851
1.77489409468325	5.41609493977349
1.81940718214397	-1.43451065149403
1.88369508504018	2.19088051223862
1.92256053240163	1.84775198338509
1.94799279704807	0.463311074379664
1.95732469914825	-0.0988588523434046
1.95842186976477	-0.297026301607453
1.95875877958667	0.970060928856288
1.95761253435285	2.0911531951203
1.94917686066083	-0.79648924880631
1.93537101984044	-0.866259071066825
1.910039277808	4.24474446351204
1.8774601766119	6.8299183898291
1.86719284640758	9.28821644701749
1.86391288537472	8.03037689402551
1.84945691187387	6.62997568608374
1.86601394694879	-7.77151193116014
1.88809442104872	-1.11168823439975
1.93954191716283	1.84373782896557
1.99425359557717	-8.73242960924937
2.03948365590789	-4.89903744603768
2.07271531269146	-3.03924422497363
2.17783090782006	-7.23504855403421
2.25764541324508	-9.20917043785705
2.21972660984289	-10.0516908769662
2.14696658296	-4.92238439282112
2.13642780036188	-5.49974390022111
2.1442444432169	-8.2443594865423
2.17483959840991	-2.95989917644184
2.11915199914131	-3.80213592447221
2.01418210690107	1.53543451628627
1.96559481268924	0.914373251854549
1.92081098502015	3.73007797386049
1.86985379214225	1.85811744049714
1.81732689834826	5.54915534860874
1.75844090186653	8.4011155979949
1.67622740248871	-1.69138519229615
1.63351774332139	-0.285222372346265
1.60476695177337	12.1898075338252
1.57376900501022	11.2569540703516
1.54344625466235	12.4257469717019
1.51955145931918	14.4900991540741
1.49325653615704	12.2182884153775
1.43241999380477	14.6505902230626
1.306202122431	11.9526190924239
1.2378624856531	8.71823645129469
1.19490753282092	16.3269914030933
1.1507281921801	6.68825627083659
1.11044357583967	9.50145831773009
1.07131787712749	12.191790507411
1.03579988708952	9.4249967320123
1.01457322270229	11.241125102475
0.999770824129197	7.53134583301117
0.992063402897539	10.2597787814513
1.00407261356435	9.84787971366267
1.01021707305638	9.22459051644005
1.02037639091473	7.99634756014813
1.03125218129965	9.12369857828085
1.04015528212799	11.9817652279776
1.04463598673165	5.35296740933627
1.04887706967425	10.4539724339713
1.0606489002748	15.0140943334021
1.0331110117325	14.2350612642787
0.998110418496566	6.49481143629956
0.966603700390113	6.50999651924111
0.912982275429972	6.86537373406358
0.843375035866647	7.59324967930421
0.762443935641155	14.3238589041826
0.674193356181007	9.58539631232902
0.579587548415578	10.924105130294
0.419423746162867	7.92854854756672
0.220683156008722	4.8581414207865
0.0688272581580591	8.03987318916218
-0.030535977446096	9.71458579696175
-0.117941982323018	9.59304559914476
-0.191474817200419	7.91085496652391
-0.253872181086031	8.32632884185063
-0.307097190468482	8.9749036480029
-0.350525985459839	10.1691746624128
-0.379438995952825	8.69741079086221
-0.392742338448443	7.51830175684964
-0.400509174420019	8.53842539842937
-0.399949983280912	10.6583924630589
-0.398157627484562	9.90274138615247
-0.401892048856265	10.062682986751
-0.399231189432587	6.9301030844719
-0.396102575011838	9.20057490379669
-0.391395434347498	8.63318396583276
-0.388404977302709	8.93772431575161
-0.4099112872061	8.12854634551075
-0.424312499781358	5.78798232661974
-0.435209490202283	4.86771061536611
-0.448777574862156	3.6072921922473
-0.469200719915484	7.9554036494063
-0.496539097157559	8.12295769901052
-0.52719024685172	10.1162639612675
-0.57137916351553	11.8649757907204
-0.60796817400837	12.5182484280376
-0.624593755935258	11.5266018925738
-0.620049564455794	5.39107913011159
-0.608976797111417	8.38792800677137
-0.598954577430302	11.8884748483342
-0.583185553488082	11.5015299064295
-0.562536596526336	6.93123134504614
-0.526061687035515	8.26775419158986
-0.486234006656243	12.9727090792522
-0.456414127589337	9.64334441643036
-0.433743598898353	12.4718356429359
-0.426245639238171	11.5421251975301
-0.404963602170504	11.2397851084911
-0.382890588864097	7.87218582455578
-0.398784145921546	7.79390068775543
-0.42400268235674	9.96981693213072
-0.454098415672714	9.00632370397982
-0.50644922555459	7.45901527607503
-0.565183555506767	11.2286714323484
-0.611741925970371	8.56455177804031
-0.649372234226835	9.43250607807165
-0.697053899045127	9.96013171433987
-0.750647335034778	-0.737056189011199
-0.792296788944178	8.61125083143569
-0.811672318946034	-2.17015065539499
-0.813958224135767	13.7972178303847
-0.793949396369975	7.93110585722033
-0.7615722158931	10.4137603415834
-0.739547579120611	8.88807737192337
-0.722817532797553	4.29965875233144
-0.707501886125776	6.64615589903124
-0.693020297886008	8.07936066056584
-0.682037468545008	9.16877542900114
-0.674089678991692	9.95869851627864
-0.646772485617266	7.39837042361595
-0.662323696136653	5.61904133116285
-0.670350043753583	8.58016531632219
-0.676727306700773	7.58416049658378
-0.693740539044455	7.86945554778805
-0.709486910815805	8.21952754090741
-0.725143509459805	10.8219914724719
-0.749592483135874	7.83569816322355
-0.793567920056439	11.7653578413967
-0.855327327154647	12.541555108197
-0.895030966499622	7.68703517769447
-0.90348243526071	6.304844966514
-0.899025090627998	3.17417300777077
-0.896476163935244	13.1864255972237
-0.892632567771248	5.2935961094299
-0.885790296818509	11.4255050178534
-0.879772839401319	12.6897544114047
-0.873237462187536	11.1611771364431
-0.86735343454626	7.57685693114099
-0.86583797632084	9.12423413477281
-0.871060156349827	9.05217724364627
-0.876419878317662	10.2063799017029
-0.879157948547782	8.17044581221804
-0.894006294676249	9.83159671726514
-0.922608626808337	3.53587254915842
-0.951088559559317	8.07108446150331
-0.99256038610045	10.7387911018252
-1.05526662543367	4.45476389354223
-1.10637316799913	3.02576811941658
-1.14835961997173	1.58237346762188
-1.19549580934861	-0.183459376387709
-1.23647742257552	8.08438046135357
-1.26893048193658	13.5544430966478
-1.30832552597009	16.0893911688902
-1.31462321684222	14.8810433351262
-1.3093651567337	14.0515994100167
-1.30286810769325	7.66963599609202
-1.29884870915432	6.21495274468475
-1.29900624623507	5.70473054859248
-1.30319082182535	4.50790473749426
-1.30974273868181	9.7973356279501
-1.31827752168164	0.963119459122922
-1.3286126686477	7.53128776288561
-1.34543378311823	9.90947861977178
-1.36484653311583	11.7165190905075
-1.38030940972141	3.4246455652151
-1.39670295264928	9.47952764332282
-1.4138262966473	13.6792354788987
-1.43147965615741	13.9739638443945
-1.449489014414	4.39327542655714
-1.46763662753495	9.35723860680156
-1.48568909815832	6.42039974726513
-1.51215977293717	11.8885651116483
-1.54339667280254	11.0407593238707
-1.56402253268	4.49632540071684
-1.57737964764112	6.13871523873423
-1.58933409816364	1.13187880467301
-1.59952604791345	6.53628581174056
-1.60773069912951	9.54388568063276
-1.61373773335774	14.0240465905833
-1.61732749440167	15.3339665329267
-1.61769448682566	13.4787241167692
-1.60868146391947	12.302898208131
-1.59461601427678	10.4720572947338
-1.58005213792997	9.09141831374421
-1.5616234395462	10.4028916235952
-1.53911037844574	8.9023460941115
-1.5123043495222	7.67507088731588
-1.46355309222672	1.74916018430223
-1.38726236214	12.8663916093198
-1.31968932936184	3.78575388903284
-1.26396916291638	0.981588014351107
-1.2025548179906	-3.31224410670168
-1.13517865960636	-0.890912771818943
-1.06157157534572	-14.1315828792922
-0.981335593840747	-5.39651058465397
-0.894406035008618	-0.0117306091465608
-0.800681656519963	10.2791078591933
-0.646224906330993	7.11767905558675
-0.428437937875291	7.01096850875843
-0.250082799702263	7.46610776148182
-0.116756501322275	6.39842111728849
0.00194227634427335	5.2315029798626
0.115453172131339	-1.04647639625021
0.244299245619249	4.50457913700973
0.37699152761974	4.21565479227707
0.493587912251954	-6.33142156848533
0.632619391108534	-1.16599144162035
1.03338781785431	1.29753040835635
1.47879776362545	8.8198582301532
1.81063401421096	7.40158984642692
2.09972772808383	7.70395678616622
2.30274568314169	7.64400811686825
2.37596255082741	8.53302112209127
2.27556002715867	4.01340161022728
1.95739860654331	2.20220998814941
1.08789951627005	1.37670352579152
0.163903199576119	1.36704088673504
0.251563958576881	9.75628295836444
0.813552575662559	-0.799296395280052
1.40983377766522	-3.31321745550602
1.64480618817313	9.37911903882233
1.61671960575698	-4.76897977927434
1.64810882263107	6.23208825408875
1.71169573967274	-7.45023927875792
1.7812639466149	-9.96142338597998
1.87995085591693	-9.50138994246107
1.93826243701514	3.57420265872287
1.97199974499895	-8.02085287183051
1.99938809187586	-0.0766254579954015
2.02097713302859	-3.8500162708727
2.03728771113262	-1.69978511760513
2.04883539134495	-6.96155239254771
2.05547642000325	-1.11312591243288
2.05147110844038	-7.70774259688823
2.02658801604966	-0.884011009236019
2.01482929041869	-0.255353591173719
2.01824636602882	2.52475221027967
2.0301922258021	0.259900895377978
2.0461815109972	-3.55952519795953
2.06341688283403	-2.26286188375492
2.08840442158019	-3.65241673682458
2.13886239508266	-8.43761506453582
2.20468356761809	-10.7885323576711
2.29641246446957	-15.0995511914874
2.33477708627933	-15.5410948955013
2.15287663280209	-1.70929238128436
2.02418992041738	1.56831014684567
1.88839876763587	9.39278788629416
1.67922259612979	0.703570800130585
1.54936517886348	10.8917530347897
1.48902699412189	14.6230078407504
1.45546345094053	9.01485637974948
1.42815429295985	2.18135234407668
1.39534296361367	9.00258889725689
1.36075052931105	6.51596558654891
1.32746896461168	6.02735339205508
1.28293424585361	11.0570885889101
1.24093546957055	13.3596091439907
1.21543229702315	10.1380329943251
1.19644767742553	5.52369413751653
1.17422296214849	6.29189411875516
1.13448542759411	6.66523605871553
1.06502276260835	6.87435531128144
0.974073561818518	5.40295461922922
0.87295663395637	9.27646902712899
0.721065639720852	11.7658838390149
0.550495125978543	3.3954718207087
0.434211097433348	9.84996962894383
0.349076271579726	6.63936573728309
0.265989236800312	7.55168530870379
0.191362194859234	8.48408506858011
0.13405635651122	5.73246744149601
0.0886926775466783	3.07941513198271
0.0425114791716119	4.97196374143866
-0.0158998843086451	8.36627059945573
-0.0556168417183578	8.65234743909227
-0.0763348804321922	7.27199413976784
-0.0893429928984908	7.2573543487247
-0.0926411390796851	7.57375445880345
-0.0928139978184745	10.9058366439645
-0.0963532959753266	11.8091521917472
-0.0984069073218095	9.32464159426814
-0.0974623978194309	7.75934435979823
-0.120349714807112	7.90648575304765
-0.18209669653794	10.0472250645325
-0.214098992815835	9.72844491587483
-0.235389934831929	9.58955057561657
-0.258959710419163	7.87081819311303
-0.28514788039141	9.58970246015623
-0.313239331584789	10.0190561149876
-0.341410928898515	9.01721995370707
-0.363782408442219	11.71503713013
-0.375870693160774	4.01212795007929
-0.360266478874433	11.5018828532123
-0.328106499988564	8.10893237392708
-0.303963137523848	5.5020274460874
-0.289084274410758	8.84500376320354
-0.278578731629199	7.68636599200722
-0.267154630280615	11.775486818855
-0.255950971334411	3.86180799648792
-0.238056044085845	9.34377861547999
-0.209674535125448	9.46513104760792
-0.221564484775705	8.33871291391334
-0.239186159847346	9.6797846719337
-0.253081749811184	9.82606349259919
-0.268772123934728	9.01138730369149
-0.290103290777154	8.91043164893285
-0.315798769145758	6.23628250196552
-0.344439645304028	10.6853888843667
-0.390115971665391	12.3304300770722
-0.440309587295413	11.1332684120288
-0.461628700911199	13.1278813678632
-0.464128294232228	5.60361920798885
-0.457717078402947	9.25496408165367
-0.450947809302722	12.817760965269
-0.445882092552086	10.6152832885123
-0.438098042211667	11.9759591998873
-0.427487595155004	2.0736830537338
-0.413072573439148	12.1589081419507
-0.387983016749033	12.3032167390225
-0.364981638266308	13.3884865419375
-0.3535325267523	9.02211542783067
-0.353182613224771	10.780078250795
-0.362933325186876	9.66538586259583
-0.373751809097673	8.61477157616107
-0.38419664324989	0.582222551485252
-0.401612250459259	5.41806542495307
-0.432902422862806	9.20986812335762
-0.456800021093855	9.05848215779811
-0.479102608301517	4.93861586791087
-0.510583285452796	12.2787242957034
-0.540227348213893	5.10020310943437
-0.559677615450436	13.7734412451639
-0.569609221534328	8.61952970591136
-0.570185832053827	9.83228843000335
-0.558523108777283	5.02459018208424
-0.519866344164349	9.662776240231
-0.459633234553273	6.16305820290773
-0.4119024836405	8.68536839499821
-0.373817026499911	6.1142009806288
-0.331303399672542	5.36732457932966
-0.283098296212135	10.0069029958852
-0.227382780096033	6.27061710822926
-0.16063654227208	11.7780271457947
-0.0828881763494707	5.32700708849784
0.0268495855144515	8.21566379657241
0.159667966717567	6.13747644131156
0.279423087773981	5.6862766761123
0.363484049515947	-4.16945823806311
0.444222518048154	6.42159848147756
0.525273476771428	8.37713314083009
0.604313761948706	9.91893282106134
0.679123521559916	12.7476778701878
0.785552151857257	5.91375572195503
0.93165919510669	8.4735602880039
1.05379622187766	11.6250251164217
1.1356126478306	7.29594947188279
1.20860049520256	9.89241433168775
1.2772446515574	6.83192576822393
1.34243900445717	4.01403260951212
1.40305134330728	3.60882291394778
1.45990736217897	3.66408288755759
1.54195877344905	8.50019892395463
1.64437307352765	-2.41728776715047
1.71444407618718	-3.18295824135201
1.7564946745815	9.66729071787667
1.78668857942913	-6.62025585537163
1.80577395443229	-7.64635947737029
1.82115561902297	-7.42706645410686
1.83728076282778	-11.1577803473657
1.8534626333622	7.90240184164087
1.87775820420617	6.10950417161133
1.9103415406194	3.3393178218779
1.92960496641418	3.79527326194572
1.95466629458991	2.76594637658891
2.00442592883073	-1.5287306131366
2.07683657807651	-1.74991256766145
2.16756851245653	-10.0681837751142
2.1816614144376	-6.13528733589459
2.01579000599554	0.39702988460937
1.886484167245	-2.39058781569299
1.81411771435759	5.81342579286012
1.78101504661744	10.7936063745147
1.76349508756185	10.7526429497699
1.75874242708911	10.9710077502564
1.76120810041606	10.761837680898
1.76513434874704	8.10774403409253
1.77087886889759	6.67094943112505
1.78920641791774	3.20987619687716
1.8120308196688	5.17008752055239
1.81596671088951	7.07798677947288
1.81171275351877	7.57442345991219
1.80168516472155	4.79751372083243
1.78606916363109	4.64293043614148
1.76505113193879	6.60548012546425
1.73876651351629	4.6089942961571
1.7074735141504	2.80974242896593
1.65665385939933	4.7277138159523
1.59710662488503	6.03846939774251
1.54860226978667	5.87670546228101
1.49598586244407	8.00790702191505
1.43943369793606	5.52513273377009
1.37911670857606	3.14022661710082
1.31515873660886	6.73669740243507
1.24779321302109	9.51755527799376
1.17729963340044	10.9747565406648
1.06597183570839	10.0437865571937
0.918190972226974	0.197470505300331
0.804353742592216	8.55717749234265
0.719073933952345	7.75907000497532
0.631802769618648	1.51916270725319
0.542739720357183	7.42307732767042
0.45223309737267	0.79972774578788
0.360357443551386	6.46050956874616
0.267285924696502	-0.739401590010285
0.125830203980133	2.2566542130029
-0.0532169205379915	1.87342410500565
-0.185415751545513	-1.5075333357536
-0.281590940875031	0.405984625768443
-0.377844945054164	0.721517256196197
-0.473833213693101	-2.94123387762849
-0.569212820810034	3.33058224339784
-0.663904033101034	1.86262500706088
-0.757613741088679	0.981830142365176
-0.884905379485684	5.94088289111384
-1.00983976793016	4.90552585057381
-1.09893543007666	0.805727510395315
-1.18620273994301	-2.69718190818134
-1.2715266051144	-2.65193151371237
-1.35473298705175	2.17722472385475
-1.4357236323374	-0.783104971763937
-1.58994524939897	-4.99159156726938
-2.1647290743226	-2.29019604885569
-2.10237536073993	6.11554591841802
-2.04823068854379	10.6465412581938
-1.98656914723527	13.4630977724177
-1.91713891957318	14.47230452611
-1.83994767461648	14.8043954522971
-1.75789448693025	2.22206243419611
-1.67663271988058	10.4569861328106
-1.60189807582894	8.31168673816888
-1.50835241526168	6.18763075884027
-1.41433104707311	15.9805380851083
-1.36626677086958	11.9799892098338
-1.34499671314579	16.0309032873414
-1.33215613057915	13.4639682006791
-1.32561192918579	8.72509985389336
-1.32506101791411	6.56258984629732
-1.33076616424749	9.75650329525375
-1.34426270821	9.02069693706458
-1.37966318793566	16.5485618655639
-1.42450993545814	17.5753883935462
-1.45306672390586	17.5220933560331
-1.47463845367195	17.5306566600516
-1.4888398345966	14.7130280460334
-1.48783391835635	5.25026876375052
-1.47486473844323	16.7198474065124
-1.45761035622735	17.4739385459723
-1.44004490780675	11.6978988661809
-1.4170124376839	13.8520026955175
-1.39576283972636	6.76049726125199
-1.38114074514142	9.32560229017914
-1.36765131210291	10.1148062555956
-1.35597653025329	13.1587759781286
-1.34666442331996	12.2553052068042
-1.34014947417932	11.6791929448926
-1.33714643405836	11.0415064807485
-1.34172918747323	14.0832652498502
-1.36506461156375	16.8960039895611
-1.39339694943893	6.0108576590751
-1.41869898512508	10.3592160567206
-1.44886266966773	15.0026278815292
-1.48846874594104	17.4924799554067
-1.5389186898489	9.30492535397163
-1.58875997838532	4.5214906794351
-1.62480832235831	5.34668609767599
-1.64355354840168	16.6660785424105
-1.6436912545017	5.69000544218845
-1.61473042254423	7.36052863730444
-1.58388108556986	16.026360359055
-1.55675254151106	5.97100859114877
-1.52849387169542	13.4257332883956
-1.50329289271924	15.6673645724974
-1.48156305949206	16.5832908080344
-1.45961857637347	12.0059987298787
-1.4364985908703	7.22075091983423
-1.41269408858761	16.0315110125943
-1.40443283590756	13.8168074127515
-1.40343262332684	12.2829503971383
-1.40516704453477	7.28957952749512
-1.41276195963639	10.75675677895
-1.42848555062215	10.4158420619647
-1.45156693892376	5.79563307963312
-1.48070032869566	9.71644934984546
-1.51452551932944	13.1869909897737
-1.57016041326306	11.2381986935653
-1.6231703203034	16.2061474244373
-1.63130263401449	16.7596275572515
-1.61544421187535	0.157701133029761
-1.57903158230964	17.2110256316439
-1.52104135777088	17.7675136909426
-1.44561983478641	16.0867730363023
-1.36146421838147	10.5293215601449
-1.27264846858624	6.81606538695734
-1.11794777920829	5.37125455007151
-0.89778995944749	13.1752818624433
-0.753829718375805	9.4291487005556
-0.660169053560136	9.96403689739812
-0.572689700378884	7.58663337636442
-0.490209349882349	8.51997801685145
-0.412938235933243	-1.58640120807246
-0.343781242464903	11.7030818996578
-0.289920515559466	10.5761405755491
-0.248384829917015	8.28819682649789
-0.235602610595027	10.3197000469208
-0.236748949293382	11.4679126170548
-0.240239628493896	9.51584924219896
-0.242513152103776	7.34937124420676
-0.244846523966167	10.4243567544044
-0.248449738056749	5.91919108789399
-0.250624296632868	8.02355695442745
-0.247453050070984	8.79379031287768
-0.226620604680722	10.5384720329213
-0.169685518507581	10.7364239430963
-0.122164022293791	10.6491440717514
-0.0916094294895764	9.67709061123913
-0.0647222004817252	11.4099533421413
-0.041358554529527	6.47453946081749
-0.0210237136192575	9.14910981466655
-0.00327783881381194	8.94247051552646
0.011500901975726	7.91485882479632
0.0268501765596092	8.61372561219337
0.0376454869954053	9.9971143591908
0.0399167220474652	3.16142514512634
0.0352968692007849	8.46498990356775
0.0242106154966741	8.88396053923146
0.00660677449451441	10.9612252888826
-0.0175469263569781	10.1537601192831
-0.0660673321135938	-0.481104529756276
-0.132341187315326	10.0900746281467
-0.16382595196119	7.53284079700868
-0.177635755530332	9.15926726724694
-0.186228645814303	5.76280617576756
-0.172790246069038	7.26832177311195
-0.149882842581839	8.58208070044887
-0.118481475873988	8.95111350401645
-0.081828494174875	9.1110804115052
-0.0258986141428323	9.96657257865648
0.0350620341901831	5.86135022923962
0.0732707998208042	8.55456543454547
0.100694015414692	10.2327317693926
0.126825091068131	9.97191615006234
0.137370693106948	10.2688052271511
0.117405011992059	5.99739085239462
0.0737853650518119	8.16552945629175
0.0266494903452283	9.27911855969123
-0.0378437284399062	11.5330534910279
-0.169199427155007	9.89423073614242
-0.30713719986263	-2.73675265131425
-0.419366174005862	3.60324139075719
-0.536904323874733	-0.108339000131025
-0.656498635187582	0.0180961180163806
-0.775390523366394	8.19379842927751
-0.890604343476991	0.989767166134211
-1.04753413235141	10.1168771275224
-1.20129538142528	2.69696828316865
-1.29287708133299	11.2801479271617
-1.35444482232411	5.36456977816374
-1.41392881985348	11.3593194173735
-1.47159470265186	7.91954787064626
-1.52286772699378	11.8326856821922
-1.56344330633872	9.9356833024076
-1.5938412317251	13.8147688968062
-1.62641680553577	8.76012706972519
-1.67107517133375	10.6704378967817
-1.71902961867888	11.4440724217343
-1.75376089645988	9.05619053239689
-1.78544734147725	15.1954101254902
-1.81806237638711	11.2556685791089
-1.85525979992707	5.62618817052983
-1.89747427188245	7.34040529453323
-1.94417428424004	11.9916685250882
-2.01552885631184	1.96955728987811
-2.08901613228138	-0.332028057183777
-2.13058972058224	-1.56965250126537
-2.15332670663516	5.50135823777303
-2.16620273775428	5.72654146464106
-2.16804947050228	-4.40808852586082
-2.16246453817355	-3.22500967266671


==> figures/m120_fc6950MHz_bw3939MHz_ampPL/m120_fc6950MHz_bw3939MHz_ampPL-3.tsv <==
-2.96705972839037	-64.0746906691196
-2.87979326579064	-50.2191827412627
-2.79252680319092	-38.6855212091953
-2.70526034059121	-29.0940622650726
-2.61799387799149	-21.1267101431384
-2.53072741539178	-14.5181368511174
-2.44346095279207	-9.04794768090731
-2.35619449019235	-4.53372670960766
-2.26892802759262	-0.824898712954493
-2.18166156499291	2.20265387575168
-2.09439510239319	4.65127811711145
-2.00712863979348	6.60559877234905
-1.91986217719376	8.13598229913187
-1.83259571459405	9.30146915930285
-1.74532925199433	10.1522247503186
-1.65806278939462	10.731557061162
-1.57079632679489	11.0775469424737
-1.48352986419518	11.224334669626
-1.39626340159546	11.2031042664343
-1.30899693899575	11.0428048461823
-1.22173047639603	10.7706460156109
-1.13446401379632	10.412402176497
-1.0471975511966	9.99255834842644
-0.959931088596875	9.53432792533953
-0.785398163397446	8.58863621875932
-0.698131700797731	8.14015903060475
-0.610865238198016	7.73082275817607
-0.523598775598302	7.37511698901213
-0.436332312998587	7.08510134898464
-0.349065850398873	6.87019262149319
-0.261799387799144	6.73698750421708
-0.174532925199429	6.68913151679075
-0.0872664625997146	6.72724236174534
0	6.84889383003578
0.0872664625997146	7.0486641314487
0.174532925199429	7.31825031916306
0.261799387799144	7.64664826671155
0.349065850398873	8.02039544456746
0.436332312998587	8.4238715325574
0.610865238198016	9.24888912066633
0.698131700797731	9.63175726686396
0.785398163397446	9.96786793946421
0.87266462599716	10.2367192502416
0.959931088596875	10.4181131854123
1.0471975511966	10.4925363564642
1.13446401379632	10.4414792795674
1.22173047639603	10.247669320553
1.30899693899575	9.89519023142391
1.39626340159546	9.36945899333939
1.48352986419518	8.65702846998825
1.57079632679489	7.74518216424535
1.65806278939462	6.62128515998022
1.74532925199433	5.27185311986354
1.83259571459405	3.68129899899374
1.91986217719376	1.83031492314225
2.00712863979348	-0.306155530608066
2.09439510239319	-2.76140162408011
2.18166156499291	-5.57993550334761
2.26892802759262	-8.82103939450499
2.35619449019235	-12.5629235561811
2.44346095279207	-16.9075508061409
2.53072741539178	-21.9861856503427
2.61799387799149	-27.9657282538403
2.70526034059121	-35.0558957039467
2.79252680319092	-43.5173152270962
2.87979326579064	-53.6705962318672
2.96705972839037	-65.9064502616508


==> figures/m120_fc6950MHz_bw3939MHz_ampPL_scatter/m120_fc6950MHz_bw3939MHz_ampPL-1.tsv <==
x	y	size
0.880468684672588	12.2060027206988	0.858747115602423
0.883906393780731	12.9225265998614	0.861473178528628
0.888696150864152	12.8523088723041	0.861400155952822
0.88965135633171	11.6978943609349	0.84747182311117
0.895719130947783	12.4783871242997	0.859574089091887
0.899130136446096	11.9095038996551	0.853063910165909
0.906396412320558	11.3340311869847	0.843330139864171
0.918010144955349	12.5529828826733	0.861619621579385
0.925187620543322	14.7832467439776	0.892029693378383
0.940994281295566	13.1989709998179	0.866214231951201
0.973133162816821	14.7969032646305	0.898712865766365
0.981160967864093	13.7327168494394	0.881811519920962
0.980765647879288	14.1970030281408	0.891594235085855
0.976555074170147	15.2640167237937	0.911125436778344
0.969499987561691	12.5347346947705	0.867146603072012
0.96055847326002	16.1158030859574	0.915052929745969
0.950707324490695	13.6015917820564	0.885585841201996
0.940877018167921	13.5856965259254	0.880196983270939
0.916356044179412	15.5603780271751	0.911652139215579
0.886749767314823	13.4978990025335	0.884096363357371
0.86092727289185	14.7847203957055	0.904259550845815
0.845853380827774	15.0357856442427	0.911693469928083
0.851285920289264	11.9128562867042	0.864045766351829
0.853479224502077	12.7563334565879	0.873600069611133
0.871258644637972	12.3176684105889	0.864491181624196
0.889336536131669	12.714984911253	0.867754870351285
0.911418567613336	14.1471658615051	0.891462927868568
0.947178051846692	13.4839308234786	0.884640602626721
0.982949642978013	8.18338583658745	0.795289813660741
1.01212933233947	14.1192804229523	0.894771752703217
1.03971189534441	16.4914152540197	0.928559172068599
1.0642112188344	15.9764422640915	0.923149296052985
1.08108332216643	15.0805553161688	0.908271419612917
1.11107086498943	14.8003312854144	0.903446473277288
1.10417542100126	12.1280459630159	0.867407612391079
1.10568047524256	17.3546145493666	0.947630939117711
1.10358998852814	10.684780929367	0.847333782602348
1.09600812538343	10.274420866636	0.8417409920712
1.07855827689339	15.7313513020002	0.924709529405175
1.0642477823399	10.6910530296949	0.848190709089173
1.04860052316566	14.4725278594699	0.908771653950579
1.03109474158661	13.9493192583321	0.900293716483357
1.01122649454606	13.1309244983115	0.882730293119003
0.98902771009379	14.0699846846248	0.897963253942045
0.969613360478897	13.7701599101683	0.899153347846877
0.960577675122559	14.1058811640974	0.89909209476661
0.982188397332214	13.3503793219548	0.888372610691536
1.01088094837878	12.3772707671762	0.870202222301529
1.02939770661806	12.6663317648408	0.872942706154067
1.0470743670937	13.2844285624632	0.88580530112902
1.06448707910807	13.2776366386712	0.887633605287247
1.08459313697749	10.5173044290417	0.846029313787892
1.12182593764396	3.94904503486206	0.729453909802534
1.17346070381498	8.61529962608994	0.813674498591803
1.20157674761718	5.77872786647182	0.768282284047805
1.22007166107195	9.88072854554277	0.835071265245373
1.22430707069909	14.3627750604465	0.903645388999108
1.21973974209622	13.6922632571801	0.8985289732814
1.21216955044715	13.3143049993437	0.891768316800522
1.20498923608333	12.800575431972	0.885285873083133
1.19247297065698	14.4158269916716	0.908388083023924
1.17345574214424	13.441888317271	0.892615523986407
1.14352654267733	13.3387426380891	0.892520132794118
1.10765078280459	13.5020878070757	0.896624513894917
1.09532394918862	12.7919728702171	0.880959020843067
1.09122617499518	13.9437876557905	0.902156296585167
1.07618604948313	13.5448185958514	0.897559211335807
1.09244904288606	13.4199304242795	0.900993730960366
1.11473193725457	12.6246318998816	0.87962953660553
1.16562430671191	10.8936744415782	0.861880536108241
1.21924529810178	11.5299140640884	0.863915396967713
1.26284367026156	9.69670917612495	0.836304393062727
1.29425895032897	5.70940180740817	0.773534307068292
1.32758343512623	12.1436321716369	0.883238563401406
1.36356523890416	6.28077820444187	0.78994018077712
1.38990714546318	12.2929420106939	0.889019632600026
1.41578375606125	12.7249606207745	0.881402337233408
1.43972832537866	1.07109675401652	0.696239529552154
1.45967710825982	2.68246121251978	0.71486393910746
1.45767623712818	12.6419007819687	0.886336725801058
1.45900453764698	7.47669512802664	0.81014125928443
1.45840041156165	12.2819301211175	0.874640060163948
1.45068549730854	12.5778185685121	0.885564255160109
1.4444230556379	11.7402448180574	0.87632636145808
1.43700206724497	10.4006128418548	0.850798271868293
1.42897975848572	11.0764165630614	0.862840043395374
1.41307831647287	10.1368989242139	0.848127886266066
1.38088757401128	11.11061859673	0.867893103754115
1.34652862693326	8.76787618289742	0.822594543658072
1.33928999276992	13.3772562211608	0.900366496956956
1.34963227392954	5.12206159618101	0.760870485835166
1.36230876389893	13.226308841715	0.899669431598266
1.3794466089801	10.3757839924845	0.850667468990734
1.39960241121176	8.60504401303591	0.821736340183664
1.42012661453891	10.872525422221	0.860353376503793
1.44289278414761	10.6722362622886	0.854607921067929
1.4828751302484	7.87398403135285	0.811522572491899
1.53299495075685	6.99849393460335	0.791482759624162
1.56639257787783	8.92833792840133	0.823621776041519
1.58961509138043	11.2491168305354	0.865059317878933
1.61200379210076	4.61974985970737	0.750533020223383
1.63878145797839	10.5286564479641	0.85608045602449
1.64539379886363	10.8342351090598	0.861653922360933
1.64213440309694	9.5653430136971	0.835018395552796
1.6412374470846	8.48172842231941	0.823279196874632
1.63091903359159	8.24182300289686	0.820172184645711
1.6175474195783	11.2625256494595	0.871112090300024
1.60874016037927	10.6984452048262	0.857839674193665
1.5958612288846	9.08478561240068	0.827742131322928
1.57798158946878	12.0846157029618	0.876525573313059
1.55634219313811	4.56369958814326	0.75109379232415
1.52212454020795	13.1507370672477	0.894171414548069
1.51403495596376	11.1331697758879	0.865370990754554
1.50447593333436	0.31278690165362	0.665835680978733
1.49401928890861	11.247995482378	0.864468094823227
1.50249334552362	11.0162088404888	0.860505161967885
1.51276981069084	4.74488638827012	0.756850694029674
1.52552496460707	10.1115350058496	0.84921126981831
1.54633689946541	9.57719208944612	0.840422538463412
1.56738220711872	6.59050836886494	0.781161219981899
1.58487066993503	8.96762289084441	0.82550185137723
1.60416501771383	9.4507214953433	0.829335381334894
1.63020239748511	9.09636541983339	0.829849234538527
1.68191399827903	8.46868639816527	0.812228308831254
1.7350653163761	7.78201073274963	0.804367445637796
1.75657120444834	6.76695908168377	0.787424871159633
1.7647610772924	6.22837658191513	0.776462468521377
1.76794620034283	7.2478933392031	0.79464858625062
1.76698086536815	7.83170653955594	0.801819906864784
1.76200037982052	8.53559635697622	0.816481240131149
1.7549074240286	8.22701081961586	0.812676136566149
1.74513812419771	9.14501772664017	0.825652804486331
1.72660857737851	8.87830325914725	0.820657641920062
1.70649183547206	8.32116478144551	0.811417188057948
1.68847734912064	11.1684312040805	0.860462464996639
1.6699684394537	11.7966580370425	0.867056976888161
1.65792311836621	5.33669787312926	0.75239335378623
1.6454401601113	11.5791709060841	0.861106339400901
1.62635424276409	12.3981770650992	0.877702806281248
1.61927743737797	6.67627680642328	0.785758629842096
1.63420028183739	-0.889131144158607	0.633463072412697
1.65543442451142	10.0736928734448	0.841864472074415
1.68739284904607	9.16743446945029	0.824983306038057
1.71484413693642	8.23118693388103	0.80409405430458
1.73590235311709	4.95884883593556	0.751117276672336
1.75713692525358	6.23305455308382	0.776851537269948
1.77789462402564	7.02038883681248	0.789793651786953
1.79757112111671	5.83040703961084	0.768502475111418
1.81554506308448	4.29441200125587	0.741437611800475
1.83117383517415	4.86184227313314	0.747199132272946
1.84880440968944	4.54086917847788	0.739396958871944
1.85815016785208	5.06220249166512	0.758223217356835
1.85378014568098	5.30167880175647	0.752014317497319
1.84357001969293	5.55393347732545	0.758414173652349
1.82671801613347	4.22130062552336	0.740336922129539
1.80259125395612	7.68797230358714	0.799234579330517
1.77050794269893	8.3296323937641	0.810798925586756
1.72985704173401	9.30436093158355	0.824226519452327
1.68029308907511	6.44466070260818	0.776934128292006
1.60218232880371	5.93913243366601	0.765782936984023
1.52405921789716	12.5503302312704	0.874163573875802
1.47077721352386	4.72841683933104	0.741513393363406
1.41996081850907	13.1046759132698	0.886266664264983
1.37012384607599	11.4269974634867	0.855338486786217
1.32305354522417	10.7974448287609	0.84562619879959
1.27930959694417	13.6738580290017	0.895703777231623
1.22897847103925	10.1033653872109	0.83280907998668
1.17672350993465	9.54195890467782	0.821247495860127
1.1177602069425	11.7185682893355	0.8591031961709
1.03438176301581	10.794613264551	0.844454341717247
0.989833500382528	15.6947766038157	0.926991512849908
0.959000913651351	12.2322083678168	0.869312594586408
0.92569888074364	8.63711497328011	0.818775746895895
0.893104919487418	15.7285681772739	0.924052896489728
0.86663955909454	13.5983385419073	0.88999426369102
0.838032921576966	13.4257140595719	0.892552423570892
0.774081681112218	13.0654609472716	0.887377574749637
0.642628462061483	8.42039506176943	0.816210509354877
0.571277234535403	4.75652184134201	0.750984933788386
0.526525058477143	2.91755947070701	0.722871367141359
0.480658919917745	3.24385679041223	0.73071836694588
0.438957925421011	6.64749941630206	0.789931983905602
0.398553149997867	8.57139216558578	0.821785396832564
0.361814005112535	3.10127113080369	0.729459341652923
0.339646299653238	6.76653542155714	0.792823406835859
0.324205489171355	5.46554404290283	0.776212108117347
0.316011331416822	5.96087633411109	0.780392960279157
0.327674953198507	5.60992248059097	0.777379408263697
0.333439517855439	5.42175838764895	0.771952170649079
0.342926007425945	7.37450193378728	0.804165713884766
0.352880272325353	4.60233210096463	0.764333300284378
0.360625243580372	7.70795707353813	0.814930533982936
0.363546841413285	4.45496663409227	0.759763990112941
0.365886901173927	5.36090275280543	0.774840168893544
0.374044821191242	8.72904714817014	0.8348690556924
0.339363007773119	7.10714066132347	0.809343724897678
0.298235214320607	9.6470576391779	0.854391310888654
0.262348445597824	5.13942620998072	0.777427064647081
0.204675045577755	6.0582198898703	0.789465013675583
0.130878436095633	4.3325382195625	0.763872680648266
0.0458726062099291	2.52782705387464	0.737982984050689
-0.0462566309687418	-1.28664730707758	0.651473599081932
-0.144860838648785	4.18138027124524	0.760808936241636
-0.311571288352449	8.23824886372807	0.83432726660749
-0.517227452942335	7.22347122469818	0.81999489878718
-0.673972622787781	4.08313970509264	0.75932669239019
-0.776789220984929	7.60217696019941	0.821471893969486
-0.868458686266397	7.80815204786259	0.82253379918551
-0.946300902340007	2.96243583021048	0.742461779827465
-1.01252882215147	8.76154520472516	0.842105301396827
-1.0694497132349	13.4474000056012	0.915392528489125
-1.11917090724226	16.0902677162477	0.955797149337896
-1.15498633980424	12.1790218047789	0.889282118755693
-1.1736279019424	14.7415648425619	0.93739785781418
-1.18555522785944	11.1439083584798	0.875587383320416
-1.18936148622304	13.997308530151	0.931970790394275
-1.19198904127389	13.6020342988551	0.921169441497325
-1.20012719310146	14.1783446498301	0.929390192601491
-1.20210233329417	12.5887402967178	0.909365576185636
-1.20356043013177	16.0632505204741	0.952625541671739
-1.20501972291774	14.5480038222387	0.937309487388754
-1.20848820933599	14.4287345719412	0.940061259417778
-1.23406632803756	14.930560259482	0.941412190394337
-1.25159460520034	13.8422474634995	0.920780848007211
-1.26597645719109	13.0908920820242	0.915715942288251
-1.28274997954113	12.4464619873096	0.910471920183307
-1.30672186525725	15.1083078486243	0.942647094469616
-1.33826489162761	11.0203641757662	0.88026284761245
-1.37342522305205	16.5755574528508	0.968789293131793
-1.42638482398375	15.6476834290519	0.955767032973083
-1.47461558118465	6.17429639545412	0.805929668101377
-1.50195628941582	14.3867122544196	0.93718266294587
-1.5041534094071	8.37789101469023	0.842747814308376
-1.49915975895511	12.3733388534461	0.907877134963531
-1.49548576709964	15.3898771334298	0.950989607631642
-1.48567545733045	16.517494628998	0.968324805435791
-1.47066740413069	10.6720109711691	0.88811750412463
-1.44251649464929	10.9657198814336	0.88648714946453
-1.41340180210148	11.3178327951735	0.898863903681715
-1.39127006890266	14.9798054688693	0.952053131294118
-1.37402490609373	14.3724468042604	0.942020599712081
-1.37238535192169	13.7471634176101	0.935213525750326
-1.35596042375434	13.0784879972302	0.921718958478103
-1.33750827226254	14.4160635637795	0.94247727872593
-1.35675282282129	12.6122470368402	0.920058364018241
-1.38544494092627	10.8716706308989	0.890443979804258
-1.42102102295888	12.4644070205807	0.916138073244063
-1.48046556527196	10.8581657711815	0.889550259379065
-1.5465200524591	12.3129720127636	0.911518452391207
-1.59905957184509	12.3484504725266	0.916586488166984
-1.64200545162635	13.1963226571882	0.929655027091574
-1.69659181108044	3.33473933353009	0.76422587049756
-1.75772828210304	12.5192719011383	0.914841350221991
-1.80581279806773	8.40898113645	0.858549233970635
-1.8321900859558	15.1084805944711	0.957745378505435
-1.84528151503176	16.2919271914482	0.97022084432906
-1.83746477091302	13.7566652139941	0.938906917054815
-1.81289574091606	13.1685557175671	0.924877106076051
-1.79527517835649	11.7845111870118	0.909866823064919
-1.78245933319655	11.4545244488115	0.905625593063547
-1.770075483445	9.17089418662431	0.871830129807923
-1.75736322954437	11.9945816641903	0.911397217865472
-1.74724556148397	15.9026776070812	0.967622760445987
-1.73970941480102	11.824429224601	0.91028600648433
-1.71007705484375	14.7362029336604	0.949852771277148
-1.72443739607167	7.33119484674008	0.835201084869744
-1.73159530970693	13.2645871869447	0.93023566376312
-1.73732418444817	6.90008917147096	0.825590403093419
-1.75451615236901	12.3607207668236	0.92070013998475
-1.770967474982	11.9017766207929	0.908433293544321
-1.7879091993878	9.59944338239281	0.871556353263622
-1.81437761798513	9.60469130773289	0.873448781250546
-1.86208520116284	11.9212520382103	0.906919458200426
-1.93021068331756	11.7261375545542	0.904376889253902
-1.97549267072301	10.3403973982087	0.88380364074697
-1.98801622999718	9.93689863691095	0.87369089037868
-1.98747558507851	10.290438178942	0.880179064181097
-1.98866351216354	11.5421570128484	0.900323225525158
-1.98796586279284	9.27753519007487	0.864009557698203
-1.98337419436785	11.1556750330514	0.897516530121869
-1.97859206432535	12.5861514557751	0.914656783179722
-1.97169653360863	8.32642257313484	0.848633992686244
-1.96289457581925	13.9487116455906	0.941346332376611
-1.95759984748543	11.1469851545144	0.891731182163295
-1.95737397504988	0.492252657875899	0.707775838739125
-1.95585212685402	-1.50717475665434	0.664889918098866
-1.95104652407799	-3.99231719641992	0.603988336784624
-1.95858586941366	13.9155322030727	0.93201103588586
-1.98026418374132	13.5106383619625	0.92672481740903
-2.00173451177174	10.6054896518712	0.879560302489494
-2.0334225050525	10.4158786064451	0.880749197035189
-2.08605347932997	3.6435528300725	0.762754821562837
-2.13006518979833	8.30205403511339	0.842513926677111
-2.16656898263383	-0.46417142917333	0.673699370099453
-2.20789333036716	5.55891087026503	0.794285108079892
-2.24347119791156	-0.355572784983744	0.684183572261873
-2.27117897392434	2.64518767894199	0.739060404582752
-2.30421328616042	-2.17866011180703	0.641986868317204
-2.3027544877356	0.403432083242663	0.698294987331624
-2.28843844180493	-0.291571028068625	0.684625097589364
-2.27273181425772	2.69780954220709	0.739142448595996
-2.26038576481459	-3.19849614163341	0.617443543459754
-2.25093668715069	2.08013977974277	0.718523387780507
-2.24466066521364	4.11810418608127	0.7609842105764
-2.24029304931118	4.40328117028242	0.769745374644296
-2.23749219469536	3.52339473638113	0.749835645328962
-2.23608269969514	2.92482926249967	0.737435635803554
-2.23608650512104	4.79157302278951	0.773070806557458
-2.23791663591653	4.09383492557544	0.759879134375898
-2.24012977268198	1.28924310533186	0.703729023637303
-2.24288842768214	-1.93259191732671	0.637590786130458
-2.24601540704046	-2.22943837620558	0.630950150076085
-2.24933466374508	-2.41699756320102	0.623143323126835
-2.25267627964874	-4.18880848233841	0.579540663296597
-2.25586299629305	-2.21729733105235	0.62884443848257
-2.25871663282969	-2.61511594826445	0.616230931551718
-2.26200057217855	-7.25137713813113	0.507240546320354
-2.26246170467876	-8.30197581239102	0.480301903452538
-2.24335473306082	-6.46828534013922	0.517622021412767
-2.23401744745407	-4.34287964247154	0.566798525723176
-2.22251654734156	-6.75661949859823	0.507963448319307
-2.20084021654734	-0.391646260318687	0.658468312839468
-2.16552560169785	-3.49107771416997	0.587123702737964
-2.13321895557428	0.0115019111764812	0.662593377884578
-2.10601829733367	6.03110833457345	0.778248993177499
-2.07555463259752	12.1206610034443	0.884189036407199
-2.04164269618057	-0.161476694606961	0.65735634280115
-2.00411802215608	4.54728659590707	0.752907687477718
-1.9406511131124	12.3392403580232	0.887065806886002
-1.84848939383136	10.8549148603247	0.86577068685108
-1.77122359332676	10.5251165834861	0.853894664366795
-1.70957353917456	16.3093704857497	0.942619156406208
-1.64324481854465	13.2364853836578	0.90151519122377
-1.57202603733551	9.16583871717862	0.833453956909772
-1.49571510003661	10.7404105781146	0.861922309756123
-1.41399048815006	3.81752090809866	0.744938570504668
-1.32688139723148	12.1684041411773	0.88658844910678
-1.2343803714381	6.03333050717737	0.781880379666585
-1.08464276452195	10.1711576442363	0.856413811892523
-0.87826468336927	8.07436370802574	0.827353414138904
-0.712762454651674	3.99545931569205	0.750806032182087
-0.590598520266984	4.31044032654579	0.762046453416814
-0.482257140073854	5.4477192447701	0.775292149938287
-0.378866346364393	7.53112279529153	0.814926817480031
-0.262125936234852	9.00707523626234	0.845148195474953
-0.143092119578422	8.59966226927097	0.840245502893501
-0.0403967895611671	2.48972885821157	0.726706494386758
0.0794286382934103	7.87334232296026	0.828627768405806
0.452894578088491	4.59156646435343	0.78052366590155
0.874182404227394	4.83876328310278	0.776640354839708
1.18678839182435	3.49342890424584	0.74977231629637
1.45565597035761	6.38931792915555	0.803086718542082
1.63783166549049	4.64683122759588	0.769741006503652
1.69001687361626	7.85818033411349	0.823206442114415
1.56879722258162	8.2995982238874	0.832979725202802
1.23046379574154	4.17490173642832	0.767546667359652
0.335060366199647	7.76597355446304	0.830282966645674
-0.612624224172323	7.28456270242699	0.814981142939533
-0.541548207280832	9.7778513365037	0.863697083817328
0.00416715773157117	11.1298812724549	0.880804940235054
0.584385902763014	3.82760454897348	0.768641551159381
0.803391197010762	13.2004464374626	0.914816742399493
0.759066636438798	9.04215723626873	0.85182636480344
0.774201040548586	14.539199186391	0.928933929639557
0.820187443223726	9.21154532587884	0.850720654114541
0.858944700141889	9.97674993639563	0.86642974601808
0.913523433300606	15.4785901181602	0.948741005092159
0.936121673463855	16.4808878682746	0.963824557863431
0.947309141219704	13.6997180322867	0.928199850515336
0.955274295823007	14.8432217852392	0.950289720520363
0.959765754020152	15.3875817285239	0.953482804916706
0.960559686146237	15.0566692182125	0.955421758175292
0.957450995204654	14.2569461557131	0.938511983297727
0.949952806187451	8.77487051999293	0.859707160224822
0.927107292528593	14.3355537791557	0.94217788710477
0.881373999956959	10.1826001518093	0.878674825195897
0.857308631452507	15.4824975261116	0.960369921222404
0.855037362104426	12.1652819604954	0.911151442983466
0.86353965509562	6.06028459763993	0.814877955698051
0.876875233237601	13.7655538596416	0.934571812879932
0.891378264337026	12.5806807372631	0.914335853691755
0.913996322364754	13.2939624516328	0.930270441120285
0.961342658853531	13.9475874454787	0.937716053623772
1.02151484869476	12.2510654837289	0.914805003491626
1.07009972062974	12.1761018565941	0.908879498149191
1.10203960781888	14.8915903426307	0.954375058613369
1.13417556596479	11.0012773333713	0.903010668366548
1.16774118745578	7.87179271001352	0.848579368429627
1.1975911735726	12.7004985339595	0.925632729954646
1.21934753948742	12.8290908103774	0.9318012865707
1.23056292276189	3.80547345872299	0.778720417600417
1.23288825543786	13.7977424582333	0.949205088257248
1.2216757861984	12.2638655739795	0.921575481941816
1.2045490963086	10.085982357116	0.886136064487942
1.18719420616908	13.5534059652767	0.940119271710192
1.16646843482725	11.5357071603535	0.911003602277933
1.14623283816824	11.8781605461276	0.919704857990604
1.1310844912644	12.5098354615714	0.930476081447848
1.11999212409105	14.9810247858003	0.966387697633368
1.11413672453623	14.7596956046915	0.960219300372083
1.13123328754406	11.3928008125036	0.907258297185554
1.17083833905684	11.4824133984812	0.909728243758784
1.20101853798188	11.1450351264107	0.908953360542533
1.22966652193247	10.1425652861073	0.889784437816916
1.2656491483876	9.94147057426803	0.892389664269677
1.30362248153276	9.16446362641437	0.872024237898608
1.33866249223209	8.83620606029352	0.873762813743847
1.37266001624205	10.098415844575	0.888076031215594
1.4259014589736	6.87161198286924	0.836547690931095
1.48959109457486	8.66610138938277	0.86809617559107
1.51976188512479	13.3106444343584	0.943547535875322
1.54194753617539	5.57044739415949	0.818902019821249
1.56377383574929	11.8049390118151	0.924699382059593
1.57624918388268	11.5947497881109	0.919770924021041
1.57724966427811	8.88073182547162	0.880149454410591
1.56867364199227	12.9615368001399	0.943798101179564
1.55381868224114	12.1829398637705	0.921367859355268
1.52752800548432	9.21293920802053	0.879294053386393
1.49654999997804	13.4802727351706	0.948923188343078
1.4676653353394	6.41136650953998	0.834783342731363
1.44761283443312	13.8523874496408	0.948469939833301
1.42888238328618	8.02405812904512	0.859994246572649
1.40202862691685	2.11836940577034	0.757403040965514
1.3754207821263	13.4856868765631	0.941591544918645
1.372831588968	14.9146481947314	0.957674091972141
1.38982825782681	7.65203741628214	0.852144088340885
1.41595520919806	7.54220881159786	0.85177482481761
1.45543537974824	8.58332042807418	0.867391660228564
1.49541654747578	6.81956254077035	0.837033337057337
1.52820105212717	8.71389713725914	0.867205979846986
1.56112327335105	9.53019470264771	0.878144555570177
1.5914676301615	9.65309451570307	0.880161436375976
1.61887800629442	8.35237468129039	0.863424889284521
1.66462574105638	7.52344618032511	0.853596833626797
1.69996038905158	9.59673536911836	0.880122978126134
1.70303677349311	8.32534744988274	0.862066325667435
1.70304864461825	9.21424204983045	0.877715374798576
1.69425835777896	9.62062470213108	0.885941634513073
1.67636883540213	5.13854520444036	0.811586196847993
1.65587597317858	11.7714173333112	0.915969100120963
1.63568148368999	3.89133419562884	0.780804443625871
1.61618753530731	11.2759710929768	0.903443035914329
1.59783886889921	12.225015690574	0.91718414022736
1.57708563084151	13.1973861517835	0.931720091996489
1.58753766116203	10.2044138270983	0.885068239212829
1.60926987755833	4.43800313421356	0.789003107733144
1.6241499321865	11.8763692813297	0.912838363901042
1.63688854548829	6.13321654562282	0.818371213712555
1.64942989482862	11.0740248144673	0.896483273750702
1.66412129965316	7.32736243169948	0.835452159510788
1.68272190863853	9.05866913961966	0.865332641225357
1.70357339604071	10.8482376147846	0.890307832508712
1.72286983026056	9.65428822895488	0.871760082853557
1.67988228896143	5.8790053170841	0.810808302034601
1.60827009859952	12.5851124592346	0.917386064612307
1.54751236022616	5.80408256138374	0.809291229360244
1.47384998810523	11.7814754143967	0.913492805495151
1.34192492233156	15.3118458070711	0.959336217031227
1.21518250501313	12.9066873649579	0.92790773060203
1.08127823740133	14.9927844023364	0.962071209202105
0.874874072253671	11.9642573771094	0.911279033084163
0.747435318078577	11.4402065987589	0.911391376415092
0.6891548719801	11.8743869153284	0.914425345907194
0.657798981274096	8.54169353378989	0.865216291594101
0.632305735599966	8.64463585164349	0.865720234110464
0.600553333158053	9.15347821139443	0.874359833928881
0.566196717670269	7.10864170879094	0.843864705008002
0.532316195059138	6.41942937994798	0.833254602320007
0.485368256923816	9.9031959307361	0.887358083620097
0.437823417022655	7.10620124754173	0.842592615375724
0.406169026776868	9.83233620077808	0.888709225274888
0.381933856033521	8.32879083372409	0.864722666216953
0.354434641290299	7.77268698321085	0.858571639312789
0.309133181081745	8.44236092123048	0.872712899128376
0.233451806085031	5.12411608255867	0.816764709415478
0.135985938987313	1.42060803493224	0.757983751084903
0.0283983554673446	6.22338975425296	0.842457113163741
-0.133228178675477	9.41998321239355	0.895563112592174
-0.315322141187053	10.4828722783114	0.911471690785659
-0.440045882963757	9.39808392244756	0.897306981733902
-0.531690593577767	8.65225862852077	0.882180599042258
-0.620704313155164	3.76744966221923	0.806234548723837
-0.700589828717034	5.96681984964749	0.843174997336684
-0.763134621212304	9.22204132750592	0.896071993611561
-0.814052266974269	8.00687972999855	0.878040994026014
-0.866190673124348	7.21743337318254	0.867739270716467
-0.933285920152557	12.7493739032757	0.949093563086206
-0.982144930111542	12.2749194370224	0.945057023681009
-1.01003831010272	7.11237412029733	0.864013019347049
-1.0309452415533	13.4356698459577	0.960487781763348
-1.04320580144631	12.5908392238603	0.947265737234779
-1.05408056773336	7.74377559250955	0.876587680478421
-1.07030382068121	14.5625245945703	0.981411045621676
-1.08522136538678	13.1040717929408	0.956072249436061
-1.09564751288403	12.3449559537175	0.947728882821942
-1.13306334118497	15.5961039746927	0.990188996529965
-1.2116638787953	14.465925779953	0.980570386648068
-1.25749452934404	14.9069010789058	0.9876477120995
-1.28952213776846	7.71842860312083	0.884381265430265
-1.32410672060031	13.7254758850338	0.970227823741816
-1.36152906207768	15.1518384586328	0.992955266032439
-1.40195037266593	9.24291096811325	0.910555793765252
-1.44449322956697	13.9816633309429	0.977594508115557
-1.48158920773051	15.6855668374162	1.00405047876837
-1.51289300435427	6.1122562581585	0.861635402621112
-1.52199317272485	14.994688291218	0.996032786209102
-1.5095700955746	16.6833983488343	1.01574050579985
-1.49922254152579	12.5568546758508	0.963468174140826
-1.49666116296205	15.0193613558856	1.0013196812271
-1.49822582212769	13.124682994223	0.972450489374965
-1.49969782480646	11.6263987453669	0.95279681120257
-1.50158841988966	9.87867698744891	0.92235208699291
-1.50274158477912	12.3252694713622	0.962584544476321
-1.49702268634751	10.7813002869807	0.93481520300047
-1.5224747637007	9.43480334736526	0.917126788520643
-1.54917460846721	11.1072944641225	0.943833097068547
-1.57257661301023	10.0872198466894	0.924476209292415
-1.59859684586631	9.13243783118887	0.912821789748347
-1.63116085955487	8.08024057057531	0.899070758422677
-1.66860084317538	10.9248282707907	0.941645166429814
-1.70936802307743	9.67050134399086	0.919555485809747
-1.77474152521246	8.46332014990933	0.905069437537965
-1.85564428101722	12.2562431913044	0.963370116172069
-1.90292452898743	10.5008440169472	0.933222404981843
-1.9230470232037	13.7200117536406	0.983802880578618
-1.93195956858413	8.2957507226468	0.90647166295216
-1.93859783145392	10.8618341462859	0.94273218557482
-1.94582266306321	10.2228994014745	0.936268923103414
-1.95020445754662	10.766545244108	0.943493861996419
-1.95156601932222	11.0652175370153	0.94643791874264
-1.95287369934424	10.5457903733444	0.941457233155544
-1.94594464336779	5.51162399640521	0.862728020787154
-1.93361732131889	-0.736692546103924	0.745337969025194
-1.92694150340015	6.3886191937047	0.868518015642154
-1.93012393429087	14.6491661608615	0.997634747801823
-1.942780961649	12.7284359514349	0.965086575419208
-1.95539818185121	6.44030190019031	0.874168361037599
-1.96702499355159	1.25529465489031	0.779757358591165
-1.9868284094017	12.2718229014885	0.955438580296665
-2.02416469220736	11.081835036235	0.936020900258327
-2.0555027696501	7.60649321726716	0.889157520601572
-2.0833196320587	9.50451866665992	0.918690227948265
-2.12062035445225	6.11896065235674	0.860464652849821
-2.15794406653503	5.34868478538508	0.849177147625535
-2.1875563285184	5.782771842086	0.853004261791952
-2.20852900491601	5.13523192958494	0.845514310573353
-2.22005405674874	2.83207435400381	0.803560464391255
-2.21985751979358	2.74789956148251	0.800277918031543
-2.19954232607865	4.73404024312802	0.836654508950768
-2.16104831821788	7.36045770654832	0.874252692105983
-2.12790287278866	8.78625952817084	0.902910401577152
-2.09951319531694	4.30963100267516	0.831847418060097
-2.06572624080105	8.54244247956374	0.894849042152738
-2.0254664412843	11.9284493539907	0.942321452344737
-1.97710317812912	12.5370983323021	0.952111690215811
-1.91730846759516	8.2487375602226	0.887884335401779
-1.84661893352374	14.511446473565	0.977917296533668
-1.74956372303916	10.7092977228829	0.919847245032646
-1.64178311285881	14.0779941024166	0.97193056486145
-1.54931341790977	12.8383347929859	0.955625810650369
-1.48812385591515	13.8361853802347	0.967916963287765
-1.43128400060295	14.6551486686615	0.984203704483416
-1.37426779376429	15.6528219770673	0.996544161206089
-1.32174003048784	16.1058739714293	1.00458678977841
-1.2792407510458	15.9248311022041	1.00489025823703
-1.2262314377574	8.81665040325217	0.896724136027114
-1.14189670352625	15.3764541859489	1.00305008615551
-1.05560622523596	15.740636533886	1.0080652865413
-0.996921262981272	12.6452626221174	0.962750323953997
-0.946164588870733	13.6852936055661	0.979393528518966
-0.899517249539598	14.2353701827197	0.990502941951512
-0.857417729262327	12.0747088403016	0.961202071956495
-0.822879342530506	10.6222452655897	0.94124335463373
-0.796133713421795	9.18525661257973	0.921048905200967
-0.767037054609009	9.43193653905319	0.925955328501608
-0.73959363115005	6.5016111822907	0.881111787077043
-0.726514497529451	6.03434114577577	0.875115612483762
-0.725102844981042	1.03800221034522	0.794680222519291
-0.733480242471885	3.81442549025204	0.841658849703511
-0.750016457367024	8.6702670849881	0.922930569570843
-0.767037763810519	6.50966113219233	0.886510286738248
-0.780433334481442	5.50024204271322	0.870940111036188
-0.792286307993135	6.67913223969298	0.88676978088588
-0.808465267394155	9.81263170984088	0.94391183637515
-0.823012561851118	11.3876793447511	0.968600214996895
-0.839450961757307	6.95559260478334	0.901759261255486
-0.835158533707224	10.4210049521572	0.950418957681127
-0.795530813289913	7.25271907642535	0.907501565720397
-0.725683905713742	11.2281067885225	0.970013736831381
-0.633580666205443	8.28779122541178	0.932688817099361
-0.519894151169006	8.72280293427708	0.939448617543664
-0.319302178795318	2.76001633719566	0.85758816997974
-0.0786489932697	6.71233631806409	0.9229084126197
0.0908594300632105	-6.50446096120938	0.696462677785646
0.211522597351393	-0.548105556438458	0.807034252871285
0.321831858094206	6.64698895598411	0.924704565226998
0.420047083403748	10.9070727252323	0.988606672422852
0.507116510501783	10.250635837697	0.977867962102672
0.583145910835554	6.86833779935892	0.939619659842511
0.647767227386326	9.45610063875439	0.968769101133525
0.721784622478439	8.50466561923901	0.962163262124741
0.783826682555356	3.27054058791327	0.884316972462882
0.822951186640206	7.39744709382851	0.949421335228265
0.84286280153937	10.0692314161731	0.991808940677338
0.853557392806973	12.1064049989744	1.02022100344418
0.859775707263633	16.0760344783116	1.06849089010094
0.865501641436262	7.25325776940047	0.964896646166666
0.873353449653069	10.8631871518951	1.0075264175825
0.88457682748253	11.7090286703451	1.01804497893602
0.90468883225564	13.9681457681596	1.05249554275157
0.955541642507463	13.1991376285959	1.04771621529504
1.02035841449268	13.8318442429934	1.0552707302899
1.0680886381741	9.15537796568799	0.996608605353238
1.11786067059681	11.3180972370569	1.02190882720888
1.17534244087598	12.1081585648072	1.03143845432244
1.23513983934961	12.9341784876008	1.0391987706259
1.28747944849215	12.2172726463404	1.03700856217068
1.35527594960229	13.2788764819093	1.04971332469717
1.44611068190782	6.64148385783125	0.962958836428908
1.52140813652067	13.0542421900717	1.05327637710749
1.56592314830865	10.4561802706627	1.01285710680405
1.59327348163102	8.40020227692391	0.98603711487364
1.61372183319116	8.90366167683949	0.997774904560789
1.63599064064603	10.1311147088058	1.01190834990707
1.66299342853336	8.129594506414	0.985276641139516
1.67060387602307	8.78629617176062	0.992853573134816
1.66424318837775	-1.08173367359424	0.831293494938883
1.66886493066676	9.59845334766379	1.00133664010552
1.67236881512805	-3.11099472680912	0.79027542352407
1.67521928999584	8.25880897135846	0.97828577269465
1.68174849534461	9.74465956975253	0.991215934297399
1.69488302956235	10.7082191160703	1.00518197414322
1.71532410863266	10.8773994835108	1.00557037235736
1.75515262781353	5.12732098003832	0.925235704642344
1.80253483196729	7.19203211220417	0.951206009295249
1.84653938703961	5.28900775040983	0.92262638577788
1.88660872851111	-4.82490364712525	0.753478374352717
1.93030960706254	2.07355952440392	0.86896003455162
1.97740845836988	1.82675703694053	0.862733101328484
2.02873696942865	-1.00081088709932	0.815251409218305
2.07666784349385	-2.16561352842428	0.791636051591964
2.10735538510421	-12.2963130909289	0.592679206356419
2.12295335971317	-5.93301824021696	0.719487739273036
2.12218437184749	-12.702511759252	0.57284172047241
2.10378084629103	-10.5674951054304	0.621591803468136
2.05424885189313	-5.04577790783167	0.717189334068992
2.02221286359581	1.85050603665884	0.845045838223443
1.99228842733774	-4.75831190881908	0.716580141040925
1.974744201189	1.10509882957855	0.821064897279691
1.96516163994336	1.18185112253742	0.820702864297224
1.94876259944368	2.29445353639747	0.835071576700161
1.93738325413598	0.683394538378556	0.807662686031479
1.92830474769738	-2.76912589813478	0.744179960176614
1.91618592581788	1.75134035935618	0.822957401773912
1.90508807748975	-2.52614169144231	0.753455970303637
1.89966436827838	3.09600362622536	0.842939546995339
1.89678102851859	0.913803417166864	0.811290918508343
1.88983993087451	1.06308863222374	0.80973879533096
1.86160504065162	4.807096060172	0.867559005061772
1.80003849785096	7.17950787796583	0.908378535220673
1.73779092192972	4.10544107140301	0.862805355468328
1.66662423164516	7.99024196979606	0.925311838890462
1.59148067526983	6.55219108431082	0.898032799038914
1.51712377680897	5.60826825699729	0.888996263164056
1.44901663685933	9.5298485204412	0.944624252647997
1.39095264717201	10.8410533150263	0.960968272922258
1.33695301147492	5.07983291417352	0.88164767514615
1.24733196834362	10.9745278138097	0.969856556538833
1.13911448341169	10.5514302493351	0.958422919039747
1.08371940276812	10.5121876783159	0.959178113680421
1.06163523656562	9.04820619078146	0.933460167012051
1.05466623717846	9.18524639259981	0.943922055819302
1.06088441230862	8.99370194436223	0.938490370996338
1.07419096041773	9.85463056653423	0.948928531769456
1.08797037859694	9.02519078697603	0.945477342073219
1.10275189175729	9.09763221583221	0.94548875885663
1.13463550437846	1.24830599143683	0.824511669307603
1.17518325634082	-2.19602138996465	0.76231076117482
1.19253617792657	8.38178804808294	0.934932102403175
1.19823084409386	10.0561122287367	0.958814790987605
1.1982858818935	10.9156514716921	0.96915268391774
1.19287874911325	9.62588152494144	0.959356443086622
1.18217955775181	10.2171482339618	0.961817903331817
1.16632555257713	2.98507918270318	0.86092902697776
1.14552764756964	8.41672179478668	0.936930204574235
1.10920846678476	2.85998729862005	0.850728822387264
1.06424389004317	2.6400350082449	0.846470369649426
1.02636556394127	4.01838931520829	0.875449023220819
0.984360883587356	2.10304409063884	0.842142657671159
0.938392143798807	2.10724951869788	0.840110360705261
0.888616538817132	3.01253402139433	0.85518098551467
0.835151202243169	10.3174696527148	0.966842315039518
0.778204570384316	6.56110665041947	0.914264953949457
0.718026898798106	9.49660136142391	0.957415754030964
0.621967762131696	9.3350851970767	0.955068718996394
0.49286723315117	6.6706828136365	0.917520443428154
0.392398830141122	4.90741583317486	0.891239463536562
0.316633924350104	0.733380209920594	0.822786322887347
0.238701766741489	4.31940551459718	0.882657827646207
0.158789383727274	5.93582493795106	0.907150491521544
0.0772192510481329	5.82339321095632	0.902945093910156
-0.00593126985680659	6.39998896220413	0.91286437310455
-0.0904960289975261	6.09034890182043	0.908345544715523
-0.219616423256074	2.88047873802666	0.859605620867943
-0.383994891295723	4.68159737967607	0.884432721270699
-0.505988315969856	4.63738282405471	0.88785074935141
-0.595052475733116	4.30935563000124	0.87839760082877
-0.684442846646872	3.27161938048112	0.862235459570993
-0.773830518607259	4.09352989386866	0.876885797543786
-0.862886109534954	5.04683305017962	0.894368786700229
-0.95152511157395	5.24521510491609	0.892824362288807
-1.03946329179027	0.288190726749359	0.812398693217025
-1.15925795268346	9.97654632537319	0.965480410081812
-1.27721633518315	8.06439400791498	0.933723370981698
-1.36156963919893	-4.61573000588282	0.727920428686727
-1.44438246666188	4.57840846053658	0.878602431271714
-1.52553765425479	6.61236678358694	0.90852101000693
-1.60486244997681	5.38244391029211	0.88694200595784
-1.68225681260633	2.94965562367728	0.852856640431447
-1.7574435735963	2.57958148709605	0.843222581501717
-1.83016727179805	-2.88539124237968	0.743525786809761
-1.93435631917147	-6.85856815443251	0.664929670467549
-2.05552146928567	-13.1140787643536	0.515946574500064
-2.13732794876489	-14.7368732641205	0.474846848555547
-2.37371477167787	-10.7296727498131	0.593326896799742
-2.32622456042609	-5.82128211919022	0.700409163836557
-2.27177218225885	-3.18988020304593	0.751638070460347
-2.21013667140098	0.403276290189169	0.817302855379577
-2.14134676658832	8.63354055833172	0.941812768403433
-2.06833795065366	10.125871320634	0.965838712974412
-1.99676033390959	9.82418756029734	0.956439980959653
-1.93229744772312	10.5537666780084	0.97480748609238
-1.85476691350255	11.6377941886397	0.990539905400541
-1.77975528505879	8.21064245771278	0.939889895180164
-1.74408366120041	11.2605664659637	0.983489716042958
-1.73088505077613	13.1356058399268	1.00501141608244
-1.72535850385563	8.8605311165744	0.946314081164137
-1.72570105685372	9.28123405103931	0.953976676090318
-1.73248407064811	11.3733141220334	0.983390047223035
-1.74659171054236	9.51118534076096	0.958093147339395
-1.76907796970269	10.6081606105951	0.972943450308575
-1.81820493595864	9.98976465237624	0.96202688821074
-1.88449004974492	8.98873113012593	0.948657809810488
-1.93105722062838	8.11983012106833	0.935625099755936
-1.96474845681623	0.208201793486028	0.810195965614219
-1.99003944995147	1.7754666651335	0.839900761211974
-1.99927776382393	10.4988901283464	0.967782152818243
-1.99604101663795	2.60408918149227	0.854894905837604
-1.98840064131692	0.629402467911561	0.820738029876515
-1.98052657755944	6.86713828013628	0.921278908043585
-1.97099678919317	6.74266801505567	0.918805025977937
-1.96326412278538	4.03993407874435	0.876141276598525
-1.95821590164017	7.70523550782979	0.931562204444091
-1.95400081758537	-1.89980692211401	0.768271726029881
-1.95128617871272	4.7395566011825	0.887645074259946
-1.95031483870678	7.88750960224901	0.932377832447868
-1.95110643164176	8.09383495567604	0.934746093937863
-1.95435470068597	9.05222914500647	0.946000898616754
-1.96742568577772	6.00265776147566	0.898055195845388
-2.00170606731691	-4.17045988133456	0.721652227581777
-2.03898787208045	10.6479138123526	0.961976645544696
-2.07093009745384	8.05994610928262	0.926570182245505
-2.1078286326678	4.16301443748529	0.864847439561789
-2.15499048846067	5.57422927585842	0.885647945788653
-2.21420478227469	5.76857477316382	0.885374294026307
-2.2730794746872	-2.38717372163491	0.747205769056747
-2.31744659793692	0.37282424955176	0.79717523273518
-2.34395991707907	-5.37387964776117	0.695265572387444
-2.35606125128077	-5.16763191844982	0.69146267839031
-2.34114866466456	-4.66177481471171	0.70593397879776
-2.31882866921248	-3.20459751608565	0.728101109897585
-2.29757993154762	-0.704860939798836	0.775509027463651
-2.27489825009828	-0.327684174623477	0.781478388581493
-2.25462475347122	-2.7059582196635	0.735171986339581
-2.23696576515679	0.801191701341561	0.796784438524134
-2.21819191944518	2.04024886823241	0.814611180906594
-2.19738353009805	-2.33293265454592	0.734850210821833
-2.17581722615678	1.90820251254519	0.809101270839709
-2.1694903921674	-0.317085303953109	0.766441799204153
-2.17012426500386	2.91232599862307	0.825403060639994
-2.17382336075187	5.27357125824457	0.862645222785731
-2.18369534852119	5.01711561670216	0.851503221339332
-2.20194138820082	0.244157163185492	0.773349603612031
-2.22763070642903	0.122439255627353	0.769733273136177
-2.25934479562855	1.31237076606679	0.790016069115084
-2.29605335059118	-1.56560655148371	0.739895304661437
-2.35748104755245	-12.160369802161	0.499873997090099
-2.43516500819879	-6.52303917412831	0.634342827689179
-2.42520851263878	-8.32047586397135	0.58873524841479
-2.39500643490011	-6.14541873266108	0.637454800202586
-2.34334803078462	-3.33672573019391	0.697687833835826
-2.27440082724007	-1.60994766146143	0.732607782283824
-2.19709125207216	3.07599060453688	0.820341929575681
-2.11561860916175	7.51124057637167	0.890287359985843
-1.97262880797694	7.2099507155211	0.880682624836557
-1.76734353213955	8.79818918750792	0.905383396747738
-1.63356651418275	10.269680063324	0.931271987910299
-1.54673944230626	8.57038667965242	0.898250391801251
-1.46557699330073	13.8611060209925	0.97947250390787
-1.38905014691013	13.4840409356132	0.974098790413475
-1.31761826362353	11.8396572646347	0.949717759517626
-1.25446207380583	14.5766401122182	0.993712892123768
-1.20706957202763	12.8128971413583	0.965613579262186
-1.17553295976638	11.5546554499935	0.948112058560784
-1.1738012726683	13.2877184650756	0.97749420043259
-1.18368455631581	13.5352192253894	0.982306250011921
-1.19690369079074	6.73251598243093	0.881254822225145
-1.21009731594346	11.5650198008141	0.952190316269674
-1.22413957737663	13.0095621410142	0.970490935013599
-1.2397466963185	16.2649808956133	1.01476505201517
-1.25357732207787	15.4294803958755	1.00980231530669
-1.2610366251008	16.0596591836519	1.02117080570951
-1.25447464616546	16.1967409604107	1.02051753832992
-1.21522744591467	8.22712040590128	0.913324699139455
-1.18191352295799	14.9678066440682	1.01035164249194
-1.16239127701504	13.6106973883661	0.991985781587178
-1.14662674840642	6.64116461594021	0.889814973342915
-1.13460832285049	13.8342280970609	0.998765156358431
-1.12727901605183	11.4949895487935	0.965598843180932
-1.12544053051379	11.7686894249393	0.971289462246542
-1.12833538171909	14.4055893781156	1.00816600509873
-1.13840943173441	14.477177479532	1.01048854650678
-1.15372979931686	13.8233156685099	0.99874541971759
-1.16727921055213	12.9394181572511	0.992779337635272
-1.183378329752	14.9650353396829	1.01712491165456
-1.20649781702768	15.2279340420573	1.01842019592821
-1.23666749026628	15.031557859619	1.01441249036175
-1.27387769959723	12.1390384894864	0.978754292993724
-1.34284159779406	12.5523115281819	0.988353658438765
-1.43825431557623	8.04648196903978	0.92226622662042
-1.49600380435517	11.9950529819845	0.984836996474465
-1.52872127788545	15.7935231259173	1.02957751920902
-1.56188121703045	10.0327969512697	0.9582028750508
-1.57080874679427	14.47643984455	1.01979117411153
-1.56463806125244	16.1476569284333	1.0416926943904
-1.54913903465836	7.8473385212843	0.930138951977387
-1.52720968689729	15.4586719809215	1.03494608733072
-1.49464871464898	15.562432287653	1.03727120435039
-1.46854597057905	12.5771996650291	0.997061656536129
-1.45840750905883	13.812674416531	1.0170934899905
-1.4512567229173	13.7796608599461	1.01682940039229
-1.44423855617689	11.5655438441716	0.983952435725012
-1.45112203330013	14.0099836110089	1.01933040285855
-1.4864689299332	11.1172356437218	0.979225672063078
-1.54326747930969	12.987785753964	1.00321257668624
-1.60132274162494	15.7071826761793	1.03708757384587
-1.6786964861924	12.8107214410093	0.999708131285001
-1.82328234851058	7.2217108422234	0.918744586603143
-1.9688250358076	-2.66479801297046	0.754532326543013
-2.0851881034361	-6.24657417231673	0.675998448412727
-2.20633948523094	4.49216894157886	0.878700613358744
-2.32961318869432	-1.74210494053436	0.762140041961216
-2.45224659599823	-9.8469678535871	0.609501613120989
-2.5711221410094	-14.0891558281529	0.495038703025812


==> figures/m120_fc6950MHz_bw3939MHz_ampPL_scatter/m120_fc6950MHz_bw3939MHz_ampPL-2.tsv <==
x	y	size
1.32237996649063	8.57284727601576	0.900140557489476
1.32595168211807	10.1928358540319	0.924600120047296
1.33110521590812	8.55505598159503	0.893341269533347
1.33234820063996	9.77199797188971	0.916867961486471
1.33866861146578	10.7592471370442	0.932965743405503
1.34236284539602	8.68644133764859	0.899384511966826
1.35014428547552	7.57179003036278	0.883553810764253
1.36253305640505	6.57927542965343	0.863092013082207
1.37088933838578	9.69463425302548	0.917319934596299
1.38929782762427	2.6793539940034	0.809517842795697
1.42555769148397	4.89645557820754	0.844581076769163
1.43704403508014	4.84588604739975	0.842167203028689
1.43959062585226	10.3494408657512	0.932767282325195
1.43866526121959	9.22392257808479	0.912146313467344
1.43523867567296	7.13552786217203	0.884461680480739
1.4302525775083	7.4891994843724	0.889564154378835
1.42465360048714	8.07561985510552	0.900965091480792
1.41934673472276	8.70001849011658	0.900092884588366
1.40299364569979	10.598502142625	0.933899207319136
1.38491080478753	13.0769552868412	0.963829807237092
1.36599311094801	4.22810908535496	0.836089834747275
1.355556439002	2.37401099721305	0.808792780928004
1.36530822706329	6.55996022722245	0.8673794404645
1.37161610748921	2.73154850237168	0.807667426864533
1.39341511544186	8.50098270448301	0.898289331232231
1.41611784106069	2.45348351033137	0.802073268822306
1.44298778246	0.318947086362736	0.758091604596926
1.48639253946726	3.83887913736911	0.825278648769073
1.53072018662684	5.4240151161886	0.846582859140459
1.56707021811332	6.1373322685377	0.859074692452958
1.60335292916412	3.70342472869791	0.818450394689922
1.63777146582381	4.90659051727446	0.838585229411569
1.6641599675903	6.29117147732487	0.863852534341781
1.70272390341149	0.346313402621796	0.772829477585608
1.70329967762668	-0.0760050837834179	0.760139189494819
1.71161252630329	0.554798924649929	0.768961852984222
1.71966925581121	0.849339284574685	0.772844509784455
1.72313912439779	6.05794227578262	0.863624479040619
1.71478764104614	4.33997955582165	0.835199774519277
1.70642683489279	-1.45555780439551	0.72726632824197
1.69605472364693	9.21188390977832	0.910020600668522
1.68322725452103	11.0512835296172	0.930969774443048
1.66750789794727	-1.87053025768713	0.71268552271685
1.64898317825844	9.95512654439042	0.912789365724832
1.63279473348981	9.36733805053146	0.91021729286549
1.62789033566634	-10.1174434812194	0.533481077871812
1.65445964564983	9.26823403838369	0.903405345030789
1.68702617601689	8.82162592442372	0.895463686324044
1.70781121771011	-0.0926319247971779	0.745393592851424
1.7286745933928	7.40244902933797	0.874503401088798
1.7503981390142	-2.93144240981851	0.690884115773981
1.77489409468325	5.41609493977349	0.838663045075499
1.81940718214397	-1.43451065149403	0.716698979430665
1.88369508504018	2.19088051223862	0.783770630866841
1.92256053240163	1.84775198338509	0.775235196331702
1.94799279704807	0.463311074379664	0.749998856321276
1.95732469914825	-0.0988588523434059	0.741158203381327
1.95842186976477	-0.297026301607453	0.735035104695741
1.95875877958667	0.970060928856287	0.755795688801943
1.95761253435285	2.0911531951203	0.773203012805034
1.94917686066083	-0.796489248806309	0.721058207407115
1.93537101984044	-0.866259071066824	0.720146104720088
1.910039277808	4.24474446351204	0.812255955913542
1.8774601766119	6.8299183898291	0.851079360298961
1.86719284640758	9.28821644701749	0.891744472724839
1.86391288537472	8.03037689402551	0.869809399106612
1.84945691187387	6.62997568608374	0.847999561314334
1.86601394694879	-7.77151193116014	0.563293965163355
1.88809442104872	-1.11168823439975	0.711563665861441
1.93954191716283	1.84373782896556	0.761039591616093
1.99425359557717	-8.73242960924936	0.536729569247402
2.03948365590789	-4.89903744603768	0.634584874923614
2.07271531269146	-3.03924422497363	0.665182902723485
2.17783090782006	-7.23504855403421	0.57056017915286
2.25764541324508	-9.20917043785705	0.510983738576637
2.21972660984289	-10.0516908769662	0.482398289422151
2.14696658296001	-4.92238439282112	0.607195611412991
2.13642780036188	-5.49974390022111	0.594186803525606
2.1442444432169	-8.2443594865423	0.524419012922274
2.17483959840991	-2.95989917644184	0.567322472530191
2.11915199914131	-3.80213592447221	0.546029256707163
2.01418210690107	1.53543451628627	0.666979352400373
1.96559481268924	0.914373251854548	0.64642012441459
1.92081098502015	3.73007797386048	0.710865717739965
1.86985379214225	1.85811744049714	0.664223163929585
1.81732689834826	5.54915534860874	0.740809018562741
1.75844090186653	8.4011155979949	0.782268113110496
1.67622740248871	-1.69138519229615	0.58761893416207
1.63351774332139	-0.285222372346267	0.621322264706405
1.60476695177337	12.1898075338252	0.848018869341346
1.57376900501022	11.2569540703516	0.836729544697294
1.54344625466235	12.4257469717019	0.849550428524789
1.51955145931918	14.4900991540741	0.888743140225869
1.49325653615704	12.2182884153775	0.857166439876487
1.43241999380477	14.6505902230626	0.893593455259317
1.306202122431	11.9526190924239	0.851197387907581
1.2378624856531	8.71823645129469	0.80155206851379
1.19490753282092	16.3269914030933	0.923181570037376
1.15072819218011	6.68825627083659	0.769754651340193
1.11044357583967	9.50145831773009	0.814566824521823
1.07131787712749	12.191790507411	0.861152414686714
1.03579988708952	9.4249967320123	0.813768974089872
1.01457322270229	11.241125102475	0.843243473892537
0.999770824129198	7.53134583301117	0.776817748962129
0.992063402897537	10.2597787814513	0.824902745323406
1.00407261356435	9.84787971366267	0.816924087284456
1.01021707305638	9.22459051644005	0.812461204524978
1.02037639091473	7.99634756014813	0.788829587118668
1.03125218129965	9.12369857828085	0.810787940234235
1.04015528212799	11.9817652279776	0.855855820875503
1.04463598673165	5.35296740933626	0.738235388184877
1.04887706967425	10.4539724339713	0.824759004222025
1.0606489002748	15.0140943334021	0.905450453248866
1.03311101173251	14.2350612642787	0.895972502668916
0.998110418496567	6.49481143629956	0.76054992621507
0.966603700390114	6.50999651924111	0.765019473042532
0.912982275429971	6.86537373406358	0.769602112030308
0.843375035866647	7.59324967930421	0.779256462179901
0.762443935641154	14.3238589041826	0.888771908651687
0.674193356181007	9.58539631232902	0.827515686002303
0.579587548415578	10.924105130294	0.842386304551482
0.419423746162866	7.92854854756672	0.800290757312328
0.22068315600872	4.85814142078649	0.744523816491413
0.06882725815806	8.03987318916218	0.809752137000285
-0.030535977446096	9.71458579696175	0.832489787999943
-0.117941982323017	9.59304559914476	0.830580768629331
-0.191474817200419	7.91085496652391	0.799395738537514
-0.25387218108603	8.32632884185063	0.814061364116639
-0.307097190468481	8.9749036480029	0.819658292275289
-0.350525985459839	10.1691746624128	0.844163504226931
-0.379438995952825	8.69741079086221	0.814365252000213
-0.392742338448442	7.51830175684964	0.797076321136761
-0.400509174420021	8.53842539842937	0.818813803899556
-0.399949983280913	10.6583924630589	0.851800389764316
-0.398157627484561	9.90274138615247	0.840476234787388
-0.401892048856266	10.062682986751	0.843154660891542
-0.399231189432589	6.9301030844719	0.788605812311504
-0.396102575011838	9.20057490379669	0.828636326637689
-0.391395434347499	8.63318396583276	0.824131343981029
-0.388404977302708	8.93772431575161	0.830744108510944
-0.409911287206101	8.12854634551075	0.818728502336467
-0.424312499781359	5.78798232661974	0.775586585829083
-0.435209490202281	4.86771061536611	0.754021377262754
-0.448777574862154	3.6072921922473	0.743663082140724
-0.469200719915483	7.9554036494063	0.817290897293012
-0.496539097157559	8.12295769901052	0.823508027788699
-0.52719024685172	10.1162639612675	0.861634403361222
-0.57137916351553	11.8649757907204	0.883282702653327
-0.60796817400837	12.5182484280376	0.891245386972715
-0.62459375593526	11.5266018925738	0.881724079871931
-0.620049564455795	5.39107913011159	0.784671643619822
-0.608976797111415	8.38792800677137	0.835412372501466
-0.5989545774303	11.8884748483342	0.891400159403536
-0.583185553488083	11.5015299064295	0.883111847537123
-0.562536596526335	6.93123134504614	0.812146108812893
-0.526061687035515	8.26775419158986	0.842283771817586
-0.486234006656243	12.9727090792522	0.922688824264497
-0.456414127589335	9.64334441643036	0.859878103039773
-0.433743598898351	12.4718356429359	0.911607963004425
-0.426245639238172	11.5421251975301	0.89704871896429
-0.404963602170505	11.2397851084911	0.89567182834455
-0.382890588864095	7.87218582455578	0.841132147525194
-0.398784145921546	7.79390068775543	0.839467792339753
-0.42400268235674	9.96981693213072	0.876518980447722
-0.454098415672715	9.00632370397982	0.865482948652422
-0.506449225554589	7.45901527607503	0.841574864536453
-0.565183555506767	11.2286714323484	0.895515560858586
-0.611741925970369	8.56455177804031	0.853570118020627
-0.649372234226833	9.43250607807165	0.871903429048658
-0.697053899045127	9.96013171433987	0.885420875845386
-0.750647335034777	-0.737056189011197	0.693289638238761
-0.792296788944179	8.61125083143569	0.868201620716829
-0.811672318946032	-2.17015065539499	0.674403199381208
-0.813958224135766	13.7972178303847	0.945778868328792
-0.793949396369975	7.93110585722033	0.861043723958072
-0.761572215893099	10.4137603415834	0.904425643309098
-0.739547579120611	8.88807737192337	0.884096371054407
-0.722817532797553	4.29965875233144	0.808204175949885
-0.707501886125776	6.64615589903123	0.853013096038288
-0.693020297886009	8.07936066056584	0.870636737945716
-0.68203746854501	9.16877542900114	0.891483523995874
-0.67408967899169	9.95869851627864	0.902041631992535
-0.646772485617267	7.39837042361595	0.867686356446399
-0.662323696136654	5.61904133116285	0.835763728224126
-0.670350043753583	8.58016531632219	0.886773435624803
-0.676727306700773	7.58416049658378	0.86760493770844
-0.693740539044456	7.86945554778805	0.877268324724902
-0.709486910815806	8.21952754090741	0.884948987744335
-0.725143509459804	10.8219914724719	0.92764894354995
-0.749592483135875	7.83569816322356	0.882325127861936
-0.793567920056441	11.7653578413967	0.940993389143165
-0.855327327154649	12.541555108197	0.951824190240882
-0.895030966499622	7.68703517769447	0.886580856703915
-0.90348243526071	6.304844966514	0.861916361500071
-0.899025090627999	3.17417300777077	0.818471749793653
-0.896476163935244	13.1864255972237	0.968301782724052
-0.892632567771248	5.2935961094299	0.852058725352409
-0.88579029681851	11.4255050178533	0.942265971783573
-0.879772839401319	12.6897544114047	0.963565367822039
-0.873237462187536	11.1611771364431	0.945516005462658
-0.867353434546258	7.57685693114099	0.899169262974681
-0.865837976320839	9.1242341347728	0.924357409848778
-0.871060156349829	9.05217724364627	0.918398470270055
-0.876419878317661	10.2063799017029	0.933075125529564
-0.87915794854778	8.17044581221804	0.911863709021095
-0.89400629467625	9.83159671726514	0.931768580888313
-0.922608626808336	3.53587254915842	0.839760933737814
-0.951088559559315	8.07108446150331	0.911676360774497
-0.992560386100451	10.7387911018252	0.950840622765269
-1.05526662543367	4.45476389354223	0.851991855082589
-1.10637316799914	3.02576811941658	0.839706022705363
-1.14835961997173	1.58237346762188	0.813378498638302
-1.19549580934861	-0.183459376387709	0.781722269677562
-1.23647742257552	8.08438046135357	0.918361631981654
-1.26893048193657	13.5544430966478	0.998483950335137
-1.30832552597009	16.0893911688902	1.0341360129915
-1.31462321684222	14.8810433351262	1.02471116327088
-1.3093651567337	14.0515994100167	1.02020912731801
-1.30286810769325	7.66963599609202	0.929142340734555
-1.29884870915432	6.21495274468475	0.913976780249068
-1.29900624623507	5.70473054859248	0.907333459384016
-1.30319082182535	4.50790473749426	0.877209861625999
-1.30974273868181	9.7973356279501	0.963672884035738
-1.31827752168164	0.963119459122923	0.835105792089095
-1.3286126686477	7.53128776288561	0.932962131930923
-1.34543378311823	9.90947861977178	0.967418882927756
-1.36484653311583	11.7165190905075	0.987525705719925
-1.38030940972141	3.4246455652151	0.868438280714917
-1.39670295264928	9.47952764332282	0.959381155052402
-1.4138262966473	13.6792354788987	1.01778777126907
-1.43147965615741	13.9739638443945	1.02148363551738
-1.44948901441399	4.39327542655714	0.883901308405248
-1.46763662753495	9.35723860680156	0.960996107534239
-1.48568909815832	6.42039974726513	0.913744098092394
-1.51215977293717	11.8885651116483	1.00116137245896
-1.54339667280254	11.0407593238707	0.991274143713056
-1.56402253268	4.49632540071684	0.894851773443603
-1.57737964764112	6.13871523873423	0.912100233839056
-1.58933409816364	1.13187880467302	0.839708869659181
-1.59952604791345	6.53628581174056	0.917723845743596
-1.60773069912951	9.54388568063276	0.969712288072846
-1.61373773335774	14.0240465905833	1.02751347631083
-1.61732749440168	15.3339665329267	1.04270872522823
-1.61769448682566	13.4787241167692	1.02701858036757
-1.60868146391947	12.302898208131	1.00607131234279
-1.59461601427678	10.4720572947338	0.982786698550082
-1.58005213792997	9.09141831374421	0.96594568562401
-1.5616234395462	10.4028916235952	0.991305642926648
-1.53911037844574	8.9023460941115	0.964712803299286
-1.5123043495222	7.67507088731587	0.948773180884101
-1.46355309222672	1.74916018430223	0.860245302684746
-1.38726236214	12.8663916093198	1.01994213927393
-1.31968932936184	3.78575388903284	0.89048549541304
-1.26396916291638	0.981588014351106	0.84591114175001
-1.2025548179906	-3.31224410670168	0.77947643758176
-1.13517865960636	-0.890912771818944	0.825714103400555
-1.06157157534572	-14.1315828792922	0.565930231817429
-0.981335593840748	-5.39651058465397	0.751427940969959
-0.894406035008619	-0.0117306091465606	0.84861163586553
-0.800681656519963	10.2791078591933	0.999125018431609
-0.646224906330992	7.11767905558675	0.959354873945383
-0.428437937875292	7.01096850875843	0.961558243759713
-0.250082799702261	7.46610776148182	0.967764838768773
-0.116756501322276	6.39842111728849	0.954247078951399
0.00194227634427424	5.2315029798626	0.949494359557846
0.11545317213134	-1.04647639625021	0.85486846405646
0.244299245619247	4.50457913700973	0.937449167076844
0.376991527619742	4.21565479227708	0.942514664308062
0.493587912251953	-6.33142156848533	0.772443626413861
0.632619391108533	-1.16599144162034	0.864914314114075
1.03338781785431	1.29753040835635	0.905219935171097
1.47879776362545	8.8198582301532	1.00760579760803
1.81063401421096	7.40158984642692	0.99302574582695
2.09972772808383	7.70395678616622	0.996525747966478
2.30274568314169	7.64400811686825	0.99328235594963
2.37596255082741	8.53302112209127	1.00666986379635
2.27556002715867	4.01340161022728	0.941383935596085
1.95739860654331	2.20220998814941	0.913976127406649
1.08789951627005	1.37670352579152	0.898787877681521
0.163903199576118	1.36704088673504	0.901777254407068
0.251563958576882	9.75628295836444	1.0180770530502
0.813552575662561	-0.799296395280051	0.860622729411156
1.40983377766522	-3.31321745550602	0.820911722592984
1.64480618817313	9.37911903882233	1.01083713898184
1.61671960575698	-4.76897977927434	0.791599940411414
1.64810882263107	6.23208825408875	0.961264473737516
1.71169573967274	-7.45023927875792	0.735568714528657
1.7812639466149	-9.96142338597998	0.687502955694867
1.87995085591693	-9.50138994246107	0.69782003576913
1.93826243701514	3.57420265872287	0.91912564870362
1.97199974499895	-8.02085287183051	0.723714023464243
1.99938809187586	-0.0766254579954019	0.854115386727805
2.02097713302859	-3.8500162708727	0.792133330980359
2.03728771113262	-1.69978511760513	0.824646432264946
2.04883539134495	-6.96155239254771	0.72924432401822
2.05547642000325	-1.11312591243288	0.829083543926477
2.05147110844038	-7.70774259688823	0.713254601144947
2.02658801604966	-0.884011009236019	0.829595033841508
2.01482929041869	-0.25535359117372	0.842671261360025
2.01824636602882	2.52475221027967	0.874232191638697
2.0301922258021	0.259900895377979	0.841923622307939
2.0461815109972	-3.55952519795953	0.771632333864382
2.06341688283403	-2.26286188375492	0.797105420268475
2.08840442158019	-3.65241673682458	0.767212561537025
2.13886239508266	-8.43761506453582	0.669805321519501
2.20468356761809	-10.7885323576711	0.609540017988079
2.29641246446957	-15.0995511914874	0.493789401881438
2.33477708627933	-15.5410948955013	0.476901022141303
2.15287663280209	-1.70929238128436	0.628017745774734
2.02418992041738	1.56831014684567	0.697234334614945
1.88839876763587	9.39278788629416	0.836891981104675
1.67922259612979	0.703570800130584	0.672994654078738
1.54936517886347	10.8917530347897	0.860824091215292
1.48902699412189	14.6230078407504	0.914114673877365
1.45546345094053	9.01485637974948	0.824444919279256
1.42815429295985	2.18135234407668	0.701781394630323
1.39534296361367	9.00258889725689	0.821888037824491
1.36075052931105	6.51596558654891	0.778147548572438
1.32746896461168	6.02735339205508	0.77189378263668
1.28293424585361	11.0570885889101	0.857127458983639
1.24093546957055	13.3596091439907	0.889617403807636
1.21543229702315	10.1380329943251	0.846717319560982
1.19644767742553	5.52369413751653	0.769346566742115
1.17422296214849	6.29189411875516	0.77652640271099
1.13448542759411	6.66523605871553	0.784917690413831
1.06502276260835	6.87435531128144	0.788325024504259
0.974073561818518	5.40295461922922	0.770522634826179
0.872956633956369	9.27646902712899	0.828345910889337
0.721065639720851	11.7658838390149	0.87791955373572
0.550495125978544	3.3954718207087	0.737374434826173
0.434211097433347	9.84996962894383	0.843419753132973
0.349076271579724	6.63936573728309	0.791318311205773
0.265989236800313	7.55168530870378	0.813388554374262
0.191362194859233	8.48408506858011	0.828816815120111
0.134056356511219	5.73246744149601	0.785528444366921
0.0886926775466796	3.07941513198271	0.735744572549129
0.0425114791716124	4.97196374143866	0.767251204374431
-0.0158998843086433	8.36627059945573	0.821408400874443
-0.055616841718356	8.65234743909227	0.833113336788147
-0.0763348804321917	7.27199413976784	0.812572145771371
-0.0893429928984917	7.2573543487247	0.811978593265848
-0.092641139079686	7.57375445880345	0.818113470063736
-0.0928139978184732	10.9058366439645	0.872931611832924
-0.0963532959753275	11.8091521917472	0.890811987512095
-0.0984069073218081	9.32464159426814	0.847709808622389
-0.0974623978194291	7.75934435979823	0.828472997169229
-0.120349714807113	7.90648575304765	0.831977038431745
-0.182096696537939	10.0472250645325	0.86188852585887
-0.214098992815835	9.72844491587483	0.860863450327018
-0.235389934831929	9.58955057561657	0.864500791095222
-0.258959710419163	7.87081819311303	0.840884541959516
-0.285147880391411	9.58970246015623	0.867895329114899
-0.313239331584788	10.0190561149876	0.873985644643378
-0.341410928898515	9.01721995370706	0.860117313478491
-0.36378240844222	11.71503713013	0.895393030353081
-0.375870693160775	4.01212795007929	0.77875966100596
-0.360266478874432	11.5018828532123	0.904267725683498
-0.328106499988566	8.10893237392707	0.846729060732945
-0.303963137523848	5.50202744608739	0.81183750649467
-0.289084274410758	8.84500376320353	0.868093131197812
-0.2785787316292	7.68636599200722	0.850870003851602
-0.267154630280613	11.775486818855	0.912670331192991
-0.255950971334411	3.86180799648792	0.790469598716877
-0.238056044085845	9.34377861547999	0.884745907734633
-0.209674535125448	9.46513104760792	0.888191771489607
-0.221564484775705	8.33871291391334	0.868611256843949
-0.239186159847344	9.6797846719337	0.897359258384803
-0.253081749811185	9.82606349259919	0.896019353913311
-0.268772123934727	9.01138730369149	0.884221834371495
-0.290103290777153	8.91043164893285	0.886088156030608
-0.315798769145757	6.23628250196552	0.844604615914444
-0.344439645304029	10.6853888843667	0.915536443436373
-0.390115971665393	12.3304300770722	0.949600753261913
-0.440309587295412	11.1332684120288	0.938492874474285
-0.461628700911198	13.1278813678632	0.961129873310076
-0.46412829423223	5.60361920798885	0.849546738051848
-0.457717078402948	9.25496408165367	0.909744004578322
-0.45094780930272	12.817760965269	0.953803987618159
-0.445882092552085	10.6152832885123	0.927497733727729
-0.438098042211667	11.9759591998873	0.956233615912172
-0.427487595155003	2.0736830537338	0.798193674937769
-0.413072573439147	12.1589081419507	0.956803724501728
-0.387983016749033	12.3032167390225	0.966436501504133
-0.364981638266308	13.3884865419375	0.982799113641338
-0.353532526752301	9.02211542783067	0.921801770666674
-0.35318261322477	10.780078250795	0.951181830747943
-0.362933325186876	9.66538586259583	0.935642339813452
-0.373751809097674	8.61477157616107	0.91626453465543
-0.38419664324989	0.582222551485252	0.798248116365644
-0.401612250459258	5.41806542495307	0.873966435722937
-0.432902422862805	9.20986812335762	0.941714721467576
-0.456800021093856	9.05848215779811	0.938775918482783
-0.479102608301515	4.93861586791087	0.877215016792261
-0.510583285452797	12.2787242957034	0.984832201438596
-0.540227348213893	5.10020310943437	0.884478935747496
-0.559677615450435	13.7734412451639	1.00836562346986
-0.569609221534329	8.61952970591136	0.945218293902195
-0.570185832053826	9.83228843000335	0.965177605872068
-0.558523108777284	5.02459018208424	0.890467836042452
-0.519866344164349	9.662776240231	0.963315616595971
-0.459633234553273	6.16305820290773	0.922216130476763
-0.411902483640498	8.68536839499821	0.958691218949227
-0.37381702649991	6.1142009806288	0.919770076570534
-0.331303399672541	5.36732457932966	0.917194688724752
-0.283098296212136	10.0069029958852	0.985602451974598
-0.227382780096034	6.27061710822926	0.939461165024279
-0.160636542272081	11.7780271457947	1.01100470408444
-0.0828881763494698	5.32700708849783	0.935944847729511
0.0268495855144524	8.21566379657241	0.97353012149167
0.159667966717566	6.13747644131155	0.956346359347261
0.279423087773982	5.6862766761123	0.949406772046992
0.363484049515945	-4.16945823806311	0.794333080389544
0.444222518048155	6.42159848147756	0.967470164549116
0.525273476771429	8.37713314083009	0.991147731410634
0.604313761948705	9.91893282106134	1.0097636913288
0.679123521559917	12.7476778701878	1.05052880949901
0.785552151857257	5.91375572195503	0.954358900335763
0.93165919510669	8.47356028800389	0.987501374945147
1.05379622187766	11.6250251164217	1.03183031000752
1.1356126478306	7.29594947188279	0.966966547080698
1.20860049520256	9.89241433168774	1.00571452487544
1.27724465155739	6.83192576822392	0.960681480398017
1.34243900445716	4.01403260951212	0.922779901037852
1.40305134330728	3.60882291394778	0.915967096134654
1.45990736217897	3.66408288755759	0.915566722400557
1.54195877344905	8.50019892395463	0.985092402270658
1.64437307352765	-2.41728776715047	0.815619005920525
1.71444407618718	-3.18295824135201	0.805337816952745
1.7564946745815	9.66729071787667	1.00002590252203
1.78668857942913	-6.62025585537163	0.745106305001264
1.80577395443228	-7.64635947737028	0.727074314556546
1.82115561902297	-7.42706645410686	0.734523425073044
1.83728076282778	-11.1577803473657	0.657255991297917
1.8534626333622	7.90240184164087	0.977171379436423
1.87775820420617	6.10950417161134	0.951201590698392
1.9103415406194	3.3393178218779	0.904733649411612
1.92960496641418	3.79527326194572	0.903830475813537
1.9546662945899	2.76594637658891	0.885780290861665
2.00442592883074	-1.5287306131366	0.814693468608052
2.07683657807651	-1.74991256766145	0.810041654470815
2.16756851245652	-10.0681837751142	0.641933489250363
2.1816614144376	-6.13528733589459	0.512773677484788
2.01579000599554	0.397029884609371	0.671195065299842
1.886484167245	-2.39058781569298	0.607928814751941
1.81411771435758	5.81342579286011	0.765228984493972
1.78101504661744	10.7936063745147	0.852753244536918
1.76349508756185	10.7526429497699	0.853136660530982
1.75874242708911	10.9710077502564	0.856918443017917
1.76120810041606	10.761837680898	0.851137082091674
1.76513434874704	8.10774403409253	0.804243371886976
1.77087886889759	6.67094943112505	0.791129519907882
1.78920641791774	3.20987619687716	0.716007777686742
1.8120308196688	5.17008752055239	0.758050872745593
1.81596671088951	7.07798677947288	0.786820770609058
1.81171275351877	7.57442345991219	0.800715377753712
1.80168516472156	4.79751372083243	0.750785157854596
1.78606916363109	4.64293043614148	0.743589985139716
1.76505113193878	6.60548012546425	0.778595236022636
1.73876651351629	4.6089942961571	0.741071702756559
1.7074735141504	2.80974242896593	0.704682716285218
1.65665385939933	4.7277138159523	0.740259664915393
1.59710662488503	6.03846939774251	0.766285121363177
1.54860226978667	5.87670546228101	0.761959577745186
1.49598586244407	8.00790702191505	0.799975842152346
1.43943369793606	5.52513273377009	0.757309208753934
1.37911670857606	3.14022661710082	0.704183781120943
1.31515873660886	6.73669740243506	0.77741816135996
1.24779321302109	9.51755527799376	0.823958107191174
1.17729963340044	10.9747565406648	0.850502483627
1.06597183570838	10.0437865571937	0.835866604910774
0.918190972226974	0.19747050530033	0.648807830387434
0.804353742592214	8.55717749234265	0.811866658364605
0.719073933952343	7.75907000497532	0.789959243037564
0.631802769618647	1.51916270725319	0.665852169064056
0.542739720357182	7.42307732767042	0.786329763169091
0.452233097372669	0.799727745787881	0.655147724760434
0.360357443551386	6.46050956874616	0.768884146789605
0.2672859246965	-0.739401590010285	0.62619265990868
0.125830203980131	2.2566542130029	0.692813307724119
-0.0532169205379915	1.87342410500565	0.686532349333683
-0.185415751545513	-1.5075333357536	0.614454538692365
-0.28159094087503	0.405984625768443	0.658075061984297
-0.377844945054164	0.721517256196198	0.661634162752298
-0.473833213693101	-2.94123387762849	0.576033192588752
-0.569212820810034	3.33058224339784	0.709979001741685
-0.663904033101033	1.86262500706088	0.682416992309944
-0.757613741088679	0.981830142365175	0.668951406812083
-0.884905379485684	5.94088289111384	0.761605711028323
-1.00983976793015	4.90552585057381	0.745760648187155
-1.09893543007666	0.805727510395315	0.660111478708847
-1.18620273994301	-2.69718190818134	0.588861632845938
-1.27152660511439	-2.65193151371237	0.589880158661238
-1.35473298705175	2.17722472385475	0.687961033453939
-1.4357236323374	-0.783104971763936	0.627792087890913
-1.58994524939897	-4.99159156726938	0.524060776636373
-2.1647290743226	-2.29019604885569	0.587662559420546
-2.10237536073993	6.11554591841802	0.759759688785191
-2.04823068854379	10.6465412581938	0.837972220639402
-1.98656914723527	13.4630977724177	0.878785845848169
-1.91713891957318	14.47230452611	0.897636506820121
-1.83994767461648	14.8043954522971	0.908753108360733
-1.75789448693025	2.22206243419611	0.688435916387511
-1.67663271988058	10.4569861328106	0.838936874039847
-1.60189807582894	8.31168673816888	0.799233979202348
-1.50835241526167	6.18763075884027	0.763489898313841
-1.41433104707311	15.9805380851083	0.918692490624287
-1.36626677086958	11.9799892098338	0.857052441569187
-1.34499671314579	16.0309032873414	0.921485150468794
-1.33215613057915	13.4639682006791	0.881709403965644
-1.32561192918579	8.72509985389336	0.80141145013386
-1.32506101791411	6.56258984629732	0.763868164257204
-1.33076616424749	9.75650329525375	0.821263679338239
-1.34426270821	9.02069693706458	0.797006648071384
-1.37966318793566	16.5485618655639	0.92419918428484
-1.42450993545814	17.5753883935462	0.951591748771936
-1.45306672390586	17.5220933560332	0.947659366889777
-1.47463845367195	17.5306566600516	0.942057000207184
-1.4888398345966	14.7130280460334	0.904134108930747
-1.48783391835635	5.25026876375052	0.738595770978333
-1.47486473844323	16.7198474065124	0.932898435102577
-1.45761035622735	17.4739385459723	0.938529221214794
-1.44004490780675	11.6978988661809	0.854752728558081
-1.4170124376839	13.8520026955175	0.890530299542492
-1.39576283972636	6.76049726125199	0.778357970260454
-1.38114074514142	9.32560229017914	0.820858484983429
-1.36765131210291	10.1148062555956	0.842292120498922
-1.35597653025329	13.1587759781286	0.885653106995779
-1.34666442331996	12.2553052068042	0.871595261451899
-1.34014947417932	11.6791929448926	0.866122009930549
-1.33714643405836	11.0415064807485	0.855274002990523
-1.34172918747323	14.0832652498502	0.898548700344711
-1.36506461156375	16.8960039895611	0.940697919773952
-1.39339694943893	6.0108576590751	0.768906669954575
-1.41869898512508	10.3592160567206	0.843528364242499
-1.44886266966772	15.0026278815292	0.913480921852919
-1.48846874594104	17.4924799554067	0.947391815754307
-1.5389186898489	9.30492535397163	0.822979982324739
-1.58875997838532	4.5214906794351	0.739579592495099
-1.6248083223583	5.34668609767599	0.75904977435623
-1.64355354840168	16.6660785424105	0.933938029371383
-1.64369125450169	5.69000544218845	0.754211663288227
-1.61473042254423	7.36052863730444	0.79337635491448
-1.58388108556986	16.026360359055	0.93407779373318
-1.55675254151105	5.97100859114877	0.77001877640054
-1.52849387169542	13.4257332883956	0.895569673392561
-1.50329289271924	15.6673645724974	0.929429913675036
-1.48156305949206	16.5832908080344	0.935214500765761
-1.45961857637347	12.0059987298787	0.876324061297107
-1.4364985908703	7.22075091983423	0.796059937412844
-1.41269408858761	16.0315110125943	0.931803550863187
-1.40443283590756	13.8168074127515	0.897772320122854
-1.40343262332684	12.2829503971383	0.867726531362627
-1.40516704453477	7.28957952749512	0.79349368232098
-1.41276195963639	10.75675677895	0.852499019385341
-1.42848555062215	10.4158420619647	0.844392047917777
-1.45156693892376	5.79563307963312	0.764053502318569
-1.48070032869566	9.71644934984546	0.830341586132432
-1.51452551932944	13.1869909897737	0.8878912345223
-1.57016041326306	11.2381986935653	0.860823560550027
-1.6231703203034	16.2061474244373	0.937847116329464
-1.63130263401449	16.7596275572515	0.944062577477381
-1.61544421187535	0.157701133029759	0.647874113220449
-1.57903158230964	17.2110256316439	0.951647984648204
-1.52104135777088	17.7675136909426	0.961802754790609
-1.44561983478641	16.0867730363023	0.93807212012741
-1.36146421838147	10.5293215601449	0.853215192485675
-1.27264846858624	6.81606538695734	0.78916438931628
-1.11794777920829	5.37125455007151	0.772609875298835
-0.897789959447489	13.1752818624433	0.905626167525495
-0.753829718375805	9.4291487005556	0.842094667542394
-0.660169053560134	9.96403689739812	0.850514728040914
-0.572689700378884	7.58663337636442	0.813189041219921
-0.490209349882349	8.51997801685145	0.829241910273738
-0.412938235933241	-1.58640120807246	0.639487594961341
-0.343781242464901	11.7030818996578	0.880565494271858
-0.289920515559465	10.5761405755491	0.858534415475979
-0.248384829917016	8.28819682649789	0.82699038081956
-0.235602610595028	10.3197000469208	0.86458379488821
-0.23674894929338	11.4679126170548	0.881304786210888
-0.240239628493897	9.51584924219896	0.848576019456461
-0.242513152103776	7.34937124420676	0.814789403133427
-0.244846523966166	10.4243567544044	0.869169746172591
-0.24844973805675	5.91919108789399	0.7988853767507
-0.250624296632868	8.02355695442745	0.82352462997886
-0.247453050070984	8.79379031287767	0.844471438151585
-0.226620604680722	10.5384720329213	0.873929564554832
-0.169685518507579	10.7364239430963	0.881659192882642
-0.12216402229379	10.6491440717514	0.879851433848086
-0.0916094294895746	9.67709061123913	0.865784627351817
-0.0647222004817252	11.4099533421413	0.890173849622248
-0.041358554529527	6.47453946081749	0.815434781454991
-0.0210237136192584	9.14910981466655	0.856500324912632
-0.00327783881381105	8.94247051552645	0.856451162992654
0.011500901975726	7.91485882479632	0.843841187967093
0.0268501765596092	8.61372561219337	0.855057103340096
0.0376454869954053	9.9971143591908	0.878536353214419
0.0399167220474643	3.16142514512634	0.764077027643993
0.0352968692007849	8.46498990356775	0.860991158682729
0.0242106154966741	8.88396053923145	0.870326873159605
0.00660677449451441	10.9612252888826	0.899610875127507
-0.0175469263569781	10.1537601192831	0.885542840829125
-0.0660673321135938	-0.481104529756276	0.70072587725148
-0.132341187315326	10.0900746281467	0.888540883896983
-0.163825951961188	7.53284079700868	0.855523854749278
-0.177635755530331	9.15926726724694	0.875384715723304
-0.186228645814303	5.76280617576756	0.82383934575389
-0.172790246069036	7.26832177311195	0.851478739308084
-0.149882842581838	8.58208070044887	0.875523252983314
-0.118481475873988	8.95111350401645	0.88350878822912
-0.0818284941748733	9.1110804115052	0.887600920962661
-0.0258986141428332	9.96657257865648	0.902681353963836
0.0350620341901822	5.86135022923961	0.838507283798308
0.0732707998208033	8.55456543454547	0.8822216282119
0.100694015414691	10.2327317693925	0.915655059761511
0.126825091068131	9.97191615006234	0.904656588789778
0.137370693106948	10.2688052271511	0.908988067438227
0.117405011992057	5.99739085239462	0.846895342839662
0.0737853650518119	8.16552945629175	0.880380631029599
0.0266494903452292	9.27911855969123	0.906575337742371
-0.0378437284399045	11.5330534910279	0.934201129188761
-0.169199427155005	9.89423073614242	0.916627182805726
-0.30713719986263	-2.73675265131425	0.708756323968812
-0.419366174005861	3.60324139075719	0.822361874587177
-0.536904323874733	-0.108339000131025	0.763626140319603
-0.656498635187581	0.0180961180163804	0.765747993449351
-0.775390523366394	8.19379842927751	0.90461842900096
-0.890604343476991	0.98976716613421	0.787500226823752
-1.04753413235141	10.1168771275224	0.932390759156547
-1.20129538142528	2.69696828316865	0.814670168179892
-1.29287708133299	11.2801479271617	0.95406218958803
-1.35444482232411	5.36456977816374	0.865958354160027
-1.41392881985349	11.3593194173735	0.946787068513096
-1.47159470265186	7.91954787064626	0.902360462370777
-1.52286772699378	11.8326856821922	0.961357752303649
-1.56344330633872	9.9356833024076	0.933171217476231
-1.5938412317251	13.8147688968062	0.988227897003684
-1.62641680553577	8.76012706972519	0.910178334628168
-1.67107517133375	10.6704378967817	0.939769866835783
-1.71902961867888	11.4440724217343	0.951807984075749
-1.75376089645988	9.05619053239689	0.916377706390412
-1.78544734147725	15.1954101254902	1.00643487703631
-1.81806237638711	11.2556685791089	0.944697814136874
-1.85525979992707	5.62618817052983	0.859024157338873
-1.89747427188245	7.34040529453323	0.886702522031065
-1.94417428424004	11.9916685250882	0.95735009132424
-2.01552885631184	1.96955728987811	0.799983202693188
-2.08901613228138	-0.332028057183776	0.764207821581394
-2.13058972058224	-1.56965250126537	0.735891682448007
-2.15332670663516	5.50135823777303	0.852547349478747
-2.16620273775428	5.72654146464106	0.863368933598086
-2.16804947050228	-4.40808852586081	0.690748914731603
-2.16246453817355	-3.22500967266671	0.708329865873541


==> figures/m120_fc6950MHz_bw3939MHz_ampPL_scatter/m120_fc6950MHz_bw3939MHz_ampPL-3.tsv <==
-2.96705972839037	-64.0746906691196
-2.87979326579064	-50.2191827412626
-2.79252680319092	-38.6855212091952
-2.70526034059121	-29.0940622650726
-2.61799387799149	-21.1267101431383
-2.53072741539178	-14.5181368511173
-2.44346095279207	-9.04794768090726
-2.35619449019235	-4.53372670960763
-2.26892802759262	-0.824898712954464
-2.18166156499291	2.20265387575169
-2.09439510239319	4.65127811711146
-2.00712863979348	6.60559877234907
-1.91986217719376	8.13598229913188
-1.83259571459405	9.30146915930285
-1.74532925199433	10.1522247503186
-1.65806278939462	10.731557061162
-1.57079632679489	11.0775469424737
-1.48352986419518	11.224334669626
-1.39626340159546	11.2031042664343
-1.30899693899575	11.0428048461823
-1.22173047639603	10.7706460156109
-1.13446401379632	10.412402176497
-1.0471975511966	9.99255834842644
-0.959931088596875	9.53432792533953
-0.785398163397446	8.58863621875932
-0.698131700797731	8.14015903060475
-0.610865238198016	7.73082275817607
-0.523598775598302	7.37511698901213
-0.436332312998587	7.08510134898465
-0.349065850398873	6.8701926214932
-0.261799387799144	6.7369875042171
-0.174532925199429	6.68913151679075
-0.0872664625997146	6.72724236174534
0	6.84889383003578
0.0872664625997146	7.0486641314487
0.174532925199429	7.31825031916306
0.261799387799144	7.64664826671157
0.349065850398873	8.02039544456746
0.436332312998587	8.4238715325574
0.610865238198016	9.24888912066633
0.698131700797731	9.63175726686397
0.785398163397446	9.96786793946421
0.87266462599716	10.2367192502416
0.959931088596875	10.4181131854123
1.0471975511966	10.4925363564642
1.13446401379632	10.4414792795674
1.22173047639603	10.247669320553
1.30899693899575	9.89519023142391
1.39626340159546	9.36945899333939
1.48352986419518	8.65702846998825
1.57079632679489	7.74518216424535
1.65806278939462	6.62128515998022
1.74532925199433	5.27185311986354
1.83259571459405	3.68129899899374
1.91986217719376	1.83031492314227
2.00712863979348	-0.306155530608052
2.09439510239319	-2.76140162408009
2.18166156499291	-5.57993550334758
2.26892802759262	-8.82103939450496
2.35619449019235	-12.562923556181
2.44346095279207	-16.9075508061409
2.53072741539178	-21.9861856503426
2.61799387799149	-27.9657282538402
2.70526034059121	-35.0558957039466
2.79252680319092	-43.5173152270961
2.87979326579064	-53.6705962318671
2.96705972839037	-65.9064502616508


==> figures/m120_floorplan/m120_floorplan-1.tsv <==
-5.277	8.19
-5.277	0.24


==> figures/m120_floorplan/m120_floorplan-10.tsv <==
-4.273	8.57
-4.273	8.65


==> figures/m120_floorplan/m120_floorplan-11.tsv <==
-4.273	8.57
-4.442	8.57


==> figures/m120_floorplan/m120_floorplan-12.tsv <==
-4.442	8.57
-4.442	8.19


==> figures/m120_floorplan/m120_floorplan-13.tsv <==
-4.442	8.19
-5.277	8.19


==> figures/m120_floorplan/m120_floorplan-14.tsv <==
-4.273	8.65
-3.353	8.65


==> figures/m120_floorplan/m120_floorplan-15.tsv <==
4.321	5.415
4.321	6.335


==> figures/m120_floorplan/m120_floorplan-16.tsv <==
-4.492	-0.00999999999999979
4.447	-0.00999999999999979


==> figures/m120_floorplan/m120_floorplan-17.tsv <==
-4.627	0.26
-4.627	0.890000000000001


==> figures/m120_floorplan/m120_floorplan-18.tsv <==
-4.627	0.890000000000001
-5.257	0.890000000000001


==> figures/m120_floorplan/m120_floorplan-19.tsv <==
-5.257	0.890000000000001
-5.257	0.26


==> figures/m120_floorplan/m120_floorplan-2.tsv <==
-5.277	0.24
-4.492	0.24


==> figures/m120_floorplan/m120_floorplan-20.tsv <==
-5.257	0.26
-4.627	0.26


==> figures/m120_floorplan/m120_floorplan-21.tsv <==
-5.047	2.655
-5.047	5.67


==> figures/m120_floorplan/m120_floorplan-22.tsv <==
-5.047	5.67
-5.137	5.67


==> figures/m120_floorplan/m120_floorplan-23.tsv <==
-5.137	5.67
-5.137	2.655


==> figures/m120_floorplan/m120_floorplan-24.tsv <==
-5.137	2.655
-5.047	2.655


==> figures/m120_floorplan/m120_floorplan-25.tsv <==
-5.157	5.67
-5.262	5.67


==> figures/m120_floorplan/m120_floorplan-26.tsv <==
-5.262	5.67
-5.262	5.53


==> figures/m120_floorplan/m120_floorplan-27.tsv <==
-5.262	5.53
-5.157	5.53


==> figures/m120_floorplan/m120_floorplan-28.tsv <==
-5.157	5.53
-5.157	5.67


==> figures/m120_floorplan/m120_floorplan-29.tsv <==
-5.157	2.795
-5.262	2.795


==> figures/m120_floorplan/m120_floorplan-3.tsv <==
-4.492	0.24
-4.492	-0.00999999999999979


==> figures/m120_floorplan/m120_floorplan-30.tsv <==
-5.262	2.795
-5.262	2.655


==> figures/m120_floorplan/m120_floorplan-31.tsv <==
-5.262	2.655
-5.157	2.655


==> figures/m120_floorplan/m120_floorplan-32.tsv <==
-5.157	2.655
-5.157	2.795


==> figures/m120_floorplan/m120_floorplan-33.tsv <==
-5.137	2.655
-5.137	5.67


==> figures/m120_floorplan/m120_floorplan-34.tsv <==
-5.137	5.67
-5.157	5.67


==> figures/m120_floorplan/m120_floorplan-35.tsv <==
-5.157	5.67
-5.157	2.655


==> figures/m120_floorplan/m120_floorplan-36.tsv <==
-5.157	2.655
-5.137	2.655


==> figures/m120_floorplan/m120_floorplan-37.tsv <==
-4.292	4.48
-4.002	4.48


==> figures/m120_floorplan/m120_floorplan-38.tsv <==
-4.002	4.48
-4.002	4.77


==> figures/m120_floorplan/m120_floorplan-39.tsv <==
-4.002	4.77
-4.292	4.77


==> figures/m120_floorplan/m120_floorplan-4.tsv <==
4.447	-0.00999999999999979
4.447	0.24


==> figures/m120_floorplan/m120_floorplan-40.tsv <==
-4.292	4.77
-4.292	4.48


==> figures/m120_floorplan/m120_floorplan-41.tsv <==
-4.292	0.19
-4.002	0.19


==> figures/m120_floorplan/m120_floorplan-42.tsv <==
-4.002	0.19
-4.002	0.48


==> figures/m120_floorplan/m120_floorplan-43.tsv <==
-4.002	0.48
-4.292	0.48


==> figures/m120_floorplan/m120_floorplan-44.tsv <==
-4.292	0.48
-4.292	0.19


==> figures/m120_floorplan/m120_floorplan-45.tsv <==
1.998	0.19
2.288	0.19


==> figures/m120_floorplan/m120_floorplan-46.tsv <==
2.288	0.19
2.288	0.48


==> figures/m120_floorplan/m120_floorplan-47.tsv <==
2.288	0.48
1.998	0.48


==> figures/m120_floorplan/m120_floorplan-48.tsv <==
1.998	0.48
1.998	0.19


==> figures/m120_floorplan/m120_floorplan-49.tsv <==
1.998	4.48
2.288	4.48


==> figures/m120_floorplan/m120_floorplan-5.tsv <==
4.447	0.24
4.321	0.24


==> figures/m120_floorplan/m120_floorplan-50.tsv <==
2.288	4.48
2.288	4.77


==> figures/m120_floorplan/m120_floorplan-51.tsv <==
2.288	4.77
1.998	4.77


==> figures/m120_floorplan/m120_floorplan-52.tsv <==
1.998	4.77
1.998	4.48


==> figures/m120_floorplan/m120_floorplan-53.tsv <==
-4.002	4.48
1.998	4.48


==> figures/m120_floorplan/m120_floorplan-54.tsv <==
1.998	4.48
1.998	4.77


==> figures/m120_floorplan/m120_floorplan-55.tsv <==
1.998	4.77
-4.002	4.77


==> figures/m120_floorplan/m120_floorplan-56.tsv <==
-4.002	4.77
-4.002	4.48


==> figures/m120_floorplan/m120_floorplan-57.tsv <==
-3.002	4.48
-3.002	4.77


==> figures/m120_floorplan/m120_floorplan-58.tsv <==
-1.002	4.48
-1.002	4.77


==> figures/m120_floorplan/m120_floorplan-59.tsv <==
-0.00199999999999978	4.48
-0.00199999999999978	4.77


==> figures/m120_floorplan/m120_floorplan-6.tsv <==
4.321	0.24
4.321	5.415


==> figures/m120_floorplan/m120_floorplan-60.tsv <==
0.998	4.48
0.998	4.77


==> figures/m120_floorplan/m120_floorplan-61.tsv <==
2.288	0.48
2.288	4.48


==> figures/m120_floorplan/m120_floorplan-62.tsv <==
2.288	4.48
1.998	4.48


==> figures/m120_floorplan/m120_floorplan-63.tsv <==
1.998	4.48
1.998	0.48


==> figures/m120_floorplan/m120_floorplan-64.tsv <==
1.998	0.48
2.288	0.48


==> figures/m120_floorplan/m120_floorplan-65.tsv <==
-4.002	0.48
1.998	0.48


==> figures/m120_floorplan/m120_floorplan-66.tsv <==
1.998	0.48
1.998	0.19


==> figures/m120_floorplan/m120_floorplan-67.tsv <==
1.998	0.19
-4.002	0.19


==> figures/m120_floorplan/m120_floorplan-68.tsv <==
-4.002	0.19
-4.002	0.48


==> figures/m120_floorplan/m120_floorplan-69.tsv <==
-3.002	0.19
-3.002	0.48


==> figures/m120_floorplan/m120_floorplan-7.tsv <==
4.321	6.335
4.321	8.57


==> figures/m120_floorplan/m120_floorplan-70.tsv <==
-1.002	0.19
-1.002	0.48


==> figures/m120_floorplan/m120_floorplan-71.tsv <==
-0.00199999999999978	0.19
-0.00199999999999978	0.48


==> figures/m120_floorplan/m120_floorplan-72.tsv <==
0.998	0.19
0.998	0.48


==> figures/m120_floorplan/m120_floorplan-73.tsv <==
-4.002	4.48
-4.002	0.48


==> figures/m120_floorplan/m120_floorplan-74.tsv <==
-4.002	0.48
-4.292	0.48


==> figures/m120_floorplan/m120_floorplan-75.tsv <==
-4.292	0.48
-4.292	4.48


==> figures/m120_floorplan/m120_floorplan-76.tsv <==
-4.292	4.48
-4.002	4.48


==> figures/m120_floorplan/m120_floorplan-77.tsv <==
-4.292	3.48
-4.002	3.48


==> figures/m120_floorplan/m120_floorplan-78.tsv <==
-4.002	1.48
-4.292	1.48


==> figures/m120_floorplan/m120_floorplan-79.tsv <==
-0.8537	5.3654


==> figures/m120_floorplan/m120_floorplan-8.tsv <==
4.321	8.57
-3.353	8.57


==> figures/m120_floorplan/m120_floorplan-80.tsv <==
-0.8537	5.3654


==> figures/m120_floorplan/m120_floorplan-81.tsv <==
-3.2177	3.4176


==> figures/m120_floorplan/m120_floorplan-82.tsv <==
-3.2177	3.4176


==> figures/m120_floorplan/m120_floorplan-83.tsv <==
-3.47027238224683	1.10377179558104
-3.46858947303357	1.10490085910179
-3.46770900412331	1.1059554597022
-3.46718126460244	1.10795518702345
-3.46507277654909	1.11230174399566
-3.46292186855568	1.11601816339774
-3.4595082524776	1.12096910872684
-3.45182601227558	1.13094028846494
-3.43979430910752	1.14647308510424
-3.42900240272514	1.15590380189522
-3.41927427015912	1.16131195418489
-3.4079429042035	1.16521159375934
-3.39492245759584	1.16736276107067
-3.38015990024152	1.16749484430581
-3.36362838396935	1.16533621515453
-3.34525446754818	1.16061414524634
-3.31093687895352	1.14960244596966
-3.25980722352993	1.1293207927816
-3.227015063177	1.11358922475495
-3.20497399791071	1.10408296172612
-3.18382862866249	1.09447806029871
-3.16370887684849	1.0860780318039
-3.14387647383591	1.07808057187255
-3.12153381242305	1.07061382912396
-3.09930235969387	1.06541133822702
-3.0658404992936	1.06213061695419
-3.03028855234568	1.06289750729717
-3.00160312697722	1.06593540878347
-2.96721104382788	1.07060784739867
-2.92903037836841	1.0779123174474
-2.8944528015244	1.08826207155225
-2.86305570959022	1.09716656393076
-2.83550116823097	1.10462992650672
-2.81071563487503	1.11191205675224
-2.77197417631636	1.12043428528438
-2.72536987644514	1.12457781348798
-2.68560934207578	1.12708997609169
-2.65734323874047	1.12658558944459
-2.62975360620358	1.12377230753461
-2.60230713213178	1.11856765346859
-2.57450065159891	1.11089275840104
-2.54598510048137	1.10078610166334
-2.51757229657049	1.08928101246728
-2.4778676262592	1.07260594358403
-2.43133796689668	1.05551295528968
-2.39839094916417	1.04634481635489
-2.37844005875906	1.04084625444761
-2.35540561028479	1.03765425518466
-2.32908071857059	1.0376896966399
-2.30332153540241	1.03895695439961
-2.26185973002342	1.04281073256069
-2.19871799258749	1.05761930632973
-2.15134636013485	1.07547454937681
-2.12001132713049	1.08694449208683
-2.09581528322221	1.09492187560346
-2.07140109233133	1.10544504544549
-2.03414851872817	1.11878945266103
-1.99911253850292	1.12603099629833
-1.97366213188703	1.13044392453052
-1.93489869782782	1.1337296815047
-1.88390533506061	1.1301772788491
-1.83842951080033	1.12507987334671
-1.80205240946515	1.1195480359154
-1.77130325412947	1.11170567640699
-1.74545372143388	1.10510777078974
-1.72109200316362	1.09817564713169
-1.6819991844643	1.08492687145385
-1.63650381317175	1.07381004739989
-1.59602712080653	1.0673495504783
-1.56299600682344	1.06585482330894
-1.53728384799314	1.06740702736687
-1.50950501772525	1.0710518533291
-1.47489397751467	1.07760251645857
-1.43825896727543	1.08717390355264
-1.40788801616312	1.09877833107722
-1.38160631517807	1.10970015525731
-1.35108737263693	1.12071619330228
-1.31845897571423	1.13249662346963
-1.29679548643432	1.13819655183286
-1.27246036299377	1.14146815216565
-1.24617854527954	1.14355724376088
-1.22090734858544	1.1455245303264
-1.19146413621635	1.14523425581059
-1.16606376752776	1.14241178817338
-1.13808680576486	1.13767439939892
-1.09065631115927	1.12755049787458
-1.03101075480303	1.11129686667478
-0.993345625880886	1.09793446778415
-0.966091444052646	1.08785028846382
-0.943351355915597	1.078531572236
-0.919265533650437	1.06984974040923
-0.896002280597237	1.0628545538849
-0.873605402759578	1.0573114805187
-0.84840296613117	1.05284781267533
-0.80935239776239	1.05020750901022
-0.755517194495028	1.05336552298017
-0.71117017243563	1.06086898616188
-0.673317404449545	1.06889195286325
-0.63674426686464	1.07818157295498
-0.605538184887328	1.08577901287326
-0.577519648596566	1.09204340211842
-0.550579407753222	1.09843394775507
-0.522914852084064	1.10389940423463
-0.486467406130668	1.10777591797668
-0.451150966636141	1.10865083879254
-0.42381093652475	1.1069945979954
-0.396998514061569	1.10365355997902
-0.369744350411901	1.09854274494282
-0.341981516918278	1.09193356939475
-0.308205031537927	1.08365087489745
-0.276082183962788	1.07231194377024
-0.249231005366515	1.06078327940238
-0.209258004060271	1.04456915263846
-0.167008142744141	1.02657499739078
-0.138162693892558	1.01589695121495
-0.117093463780376	1.00933066071972
-0.0954726543148023	1.00411677379066
-0.0737294514141418	1.00065529849968
-0.0523201356540657	0.99932292116272
-0.0295320054792567	0.999591187032002
-0.00491790558337879	1.00101492970305
0.0414344181648207	1.00595700693543
0.103514306132188	1.01908778305435
0.143608785416681	1.03197423949311
0.170041419415585	1.04157668177038
0.194332437243774	1.05037340232815
0.217588007079759	1.05779890193767
0.243348072200233	1.06432178010652
0.266987599943806	1.06934712894319
0.289513410480853	1.0729035736259
0.323889622609579	1.07514950189059
0.355637035784822	1.07332278675887
0.379813201605441	1.07027671771934
0.406571811109369	1.06529141813293
0.436795896142907	1.05842330761395
0.469033217656023	1.04926332905824
0.496005031061023	1.04143885089566
0.520852804736177	1.03345929884528
0.547400787048623	1.02357438647004
0.57850145749434	1.01377288355002
0.616591799094878	1.00893678173943
0.645794163647074	1.00967002965779
0.667639642343142	1.01216705210124
0.689904954410864	1.01610259134957
0.712516730153379	1.02127922283454
0.735452652458612	1.0275112926043
0.758677028744029	1.03461377782334
0.782131911705653	1.04239536726617
0.81758480844843	1.05490742141023
0.862198140921831	1.07111311536645
0.894947542953769	1.08272554954009
0.918674877547667	1.09069900837907
0.942286018096577	1.098067378046
0.965722602495924	1.1046384171615
0.988963769661317	1.11022920412222
1.01192836882174	1.114640746705
1.03455529327591	1.11771753519511
1.06526033548658	1.12010022572068
1.09574431349901	1.11876152631172
1.11751338581442	1.1158054993697
1.13846219850649	1.11311587169963
1.15853035148657	1.11247529771125
1.17632738361568	1.11506164715799
1.19088798145092	1.11954609327821
1.2039840308016	1.12725413417219
1.21589534776293	1.13786843396269
1.23031789259398	1.1557539448689
1.24683701449517	1.18956914220528
1.25451096013135	1.22122294111994
1.25762118495573	1.25038738247859
1.25800122697522	1.2789059349064
1.25614521152032	1.30416822983947
1.25396519120076	1.33265115122354
1.25109003913258	1.35702948254299
1.24476825555777	1.38647147508871
1.23433309302629	1.43587756207651
1.23088764828581	1.46775469752055
1.23021715599316	1.48877230028953
1.23057767151399	1.5099892945761
1.23253551882087	1.53032515726816
1.23630511626246	1.55181721958892
1.24337927943931	1.57787129671065
1.25251920753935	1.60402814854032
1.26839187388601	1.63771382732814
1.2888476417211	1.67820029310015
1.30078855201463	1.70341478065105
1.30822749923106	1.72167975189138
1.31321973529365	1.73985385639749
1.31634007957952	1.75828118381447
1.31772938581971	1.77698489030152
1.31649967795795	1.79652586389556
1.31286354326731	1.81636342346762
1.30347099521037	1.84923647085757
1.27720534141385	1.89818432955613
1.24942845502481	1.92826991207867
1.22933069547049	1.9484193809477
1.2096966976049	1.96431983513448
1.18721891811869	1.9757519134635
1.16469274744711	1.9849784797049
1.14309568090792	1.99296609984367
1.12029467550048	1.99967803614218
1.0830779534699	2.00994253350992
1.04309121355237	2.01832485137769
1.01483770363495	2.02362312562629
0.995697382559859	2.02854350064889
0.973151431504143	2.03619828854765
0.951196367360363	2.04497964196069
0.932529160806889	2.05390722994508
0.915308520608156	2.06356623632213
0.886189977891396	2.07955637720751
0.852881748125201	2.09359129217443
0.825912558601451	2.10163603963325
0.803911372520647	2.10585407304649
0.779598680243802	2.10792674551053
0.753833986560761	2.10790505078978
0.726655176197458	2.10530905993946
0.695355840145792	2.09833735581744
0.663507179784236	2.09027394887567
0.617951376400286	2.07584765366681
0.564149804892903	2.05317026953256
0.530326939170004	2.03982220602283
0.504854375661448	2.0306255119761
0.479472099302129	2.02452458636872
0.457027296432127	2.02019562100039
0.433507376247182	2.01714921517047
0.406938293506178	2.01518237449791
0.379459172972226	2.01430528083218
0.331016798489912	2.01826353034813
0.273044831263013	2.02990611341645
0.226011845345961	2.04647871689311
0.196845196996816	2.05678566361159
0.170907280921277	2.06609743707866
0.144503940406036	2.07616481901628
0.119150881888543	2.08470950808175
0.0942866297001173	2.0916735524186
0.0558460534408951	2.09984944988308
9.05540621003453e-05	2.10396636698045
-0.044170558460479	2.10303592957307
-0.0777946776570078	2.10042937662492
-0.117893441519303	2.09468137858646
-0.154929189473894	2.08720573070262
-0.185288463764857	2.07981575388656
-0.213375198602312	2.0733574664792
-0.242868230065818	2.06675231702611
-0.287006470810388	2.05881059748682
-0.338540478924689	2.05344635811794
-0.384063967379379	2.05373418166713
-0.417778961261381	2.05646692082875
-0.448954126565805	2.0582805542952
-0.488432669792742	2.06147676941375
-0.530045501480086	2.06609451427442
-0.563536310724949	2.07130810474055
-0.597311275914725	2.07850167872073
-0.647014428935584	2.09089339908951
-0.702179259200607	2.10531587909148
-0.741438500045845	2.11273933523672
-0.768755348978305	2.11468310735162
-0.7985089563982	2.11421233492804
-0.829073075570189	2.11065055626673
-0.85963987986827	2.10393489004863
-0.891850399360744	2.09438418160085
-0.952270934398658	2.07461477907314
-1.02272944705394	2.04642494672818
-1.06161234661142	2.03261486544438
-1.08994412937827	2.02319986756289
-1.11939136154874	2.01470595121685
-1.14801302634675	2.00926154699009
-1.17527399532455	2.0060152406565
-1.20434495157396	2.00447298937875
-1.23768936606075	2.0047184604616
-1.28294179628157	2.00854185729109
-1.34814150128456	2.01815399017828
-1.39354856184788	2.02874651347217
-1.42340465050299	2.03710417122339
-1.45282555311081	2.04537492046802
-1.4825090156086	2.05348083577302
-1.51202730079083	2.06047492913013
-1.54139943430108	2.06568756719177
-1.57128405618924	2.06892142642503
-1.61329650163123	2.06940072981033
-1.65680200514828	2.06517123131208
-1.69090688465606	2.05932615401675
-1.7289668569297	2.05095919871405
-1.76719002077212	2.04038993648215
-1.80172480760772	2.02872800372171
-1.83412877135406	2.018038701049
-1.8650777169907	2.00866266153682
-1.89369270396225	1.99921148156784
-1.93577754680268	1.98758154154384
-1.99212162318496	1.98101349334711
-2.03440564667399	1.97872474969285
-2.06765432738796	1.97810661244042
-2.10569077683972	1.97951918470295
-2.14600563178713	1.98401938881867
-2.18449463072687	1.99050390190943
-2.23318805286261	1.99966336235502
-2.29249419262234	2.01359231270552
-2.34431537510992	2.02315748504045
-2.38310296245178	2.02637101877501
-2.41246565107768	2.02659041706102
-2.44089684530339	2.0239091433324
-2.46881181493818	2.01947514772546
-2.49754743790313	2.01518234367414
-2.52724737605811	2.01131104525734
-2.55780307870224	2.0078661456807
-2.6010673843804	2.00382645625419
-2.64559028209386	2.00059510135047
-2.67862638910203	1.99875439238903
-2.71214959249984	1.99734186181612
-2.74606318641305	1.99635903534324
-2.78028085731708	1.99580649828324
-2.81477195818356	1.99568470857061
-2.84942840182735	1.99599544356834
-2.8841190681637	1.99673847023594
-2.93609930820973	1.99866459438345
-3.00095171582362	2.00246793955126
-3.04771968689477	2.00622208761935
-3.08098402683564	2.00944053667135
-3.11409754160818	2.0131261548869
-3.14664785731664	2.01724948844683
-3.17853440307081	2.02180777129509
-3.20970836087782	2.02680551569915
-3.24009883025731	2.03224528510023
-3.28403152887573	2.04123501203566
-3.33574855683131	2.05386845750061
-3.37115235970973	2.0641269558138
-3.3954363892257	2.07212206325623
-3.41835821849752	2.08055513451143
-3.43985794687236	2.08943295207625
-3.45985567836327	2.09875603881631
-3.48687868310004	2.11358719615773
-3.51523855300923	2.13354425088833
-3.53193162171099	2.1491899975287
-3.54175681529425	2.16111242637665
-3.54952665042112	2.17347346618083
-3.55517125538092	2.18628283726396
-3.55861331894568	2.19954736667528
-3.55977116894112	2.21329275127863
-3.55855651503891	2.22748521399005
-3.55490106016167	2.24210065442833
-3.54465353682654	2.26489885317076
-3.52342983413379	2.29485324017998
-3.50164416046727	2.31784783017207
-3.48374612598223	2.33447043192224
-3.46772558345109	2.34935448066225
-3.45258257509115	2.3634822369036
-3.43513008009939	2.378932465431
-3.41619814022533	2.39486130454063
-3.3976587072858	2.40966539168279
-3.37307501454205	2.42698974668005
-3.33942831456327	2.44116130400863
-3.3102455685852	2.44693509482713
-3.28704724876446	2.44869673736829
-3.26250394068633	2.44841570117769
-3.236854972964	2.44610218863389
-3.21037026126687	2.44176544150746
-3.18328097992125	2.43540662612848
-3.1558614796619	2.4270329497204
-3.11818751076166	2.4122818984119
-3.08061366393682	2.3948455519498
-3.05293326685717	2.38232697420817
-3.02496950665883	2.37068420979716
-2.99680260168611	2.36025416937861
-2.96854800267259	2.35140840114755
-2.94013283814114	2.34478161998243
-2.91271694544063	2.34133243407072
-2.88415296770786	2.34058677803877
-2.83461768731373	2.34233935809565
-2.76382847357779	2.34956126116117
-2.70971970236265	2.36218521974561
-2.67471410785929	2.37049086264814
-2.64323777230527	2.37725525453574
-2.61406557832631	2.38270300818442
-2.58597129240193	2.38706279862989
-2.55765276804635	2.39057597842399
-2.52838416529406	2.39338396273668
-2.48518332814361	2.3958237776129
-2.42723983345028	2.39500809162852
-2.37615118281925	2.38736504105914
-2.33866231786373	2.37799487986413
-2.30782169915245	2.36926110584941
-2.27920963239261	2.36103369368376
-2.24706638994364	2.3522279003569
-2.21455056438222	2.34354217919615
-2.16886875954919	2.33242280831596
-2.10944961195479	2.32321827691097
-2.06151626871858	2.32042712845346
-2.02861644755245	2.32138706722428
-1.99113629839255	2.32413884619783
-1.94633531123368	2.32885230555608
-1.90058272481698	2.33743794632703
-1.85818361305577	2.34759154647737
-1.82039644835651	2.35455406585878
-1.76717109979636	2.36356229552691
-1.70206211336505	2.37305594552014
-1.65598296678677	2.37477368613071
-1.62195758955939	2.37468118935486
-1.58692586770173	2.3722143902193
-1.54885070021173	2.3672752749844
-1.50626622576569	2.36034839356488
-1.46479171725342	2.35085824004587
-1.42817335731508	2.33891777615907
-1.37448651391076	2.32075245048137
-1.31231746172563	2.3024341362143
-1.2718948191922	2.29180475359041
-1.2428972047191	2.28555025873481
-1.21318652175672	2.28136772630905
-1.18179330213703	2.27908950418268
-1.14844239983205	2.27839737101228
-1.11471648155716	2.27933967669773
-1.05943842399052	2.28404137998627
-0.969912401474527	2.29692023187368
-0.905951705185248	2.31187398577274
-0.864540436596507	2.32166337990107
-0.827981687104243	2.32969365948056
-0.795830614814657	2.33755717929856
-0.765233004477827	2.34551490495665
-0.733047850441525	2.35298109018044
-0.700979272806998	2.35893742120224
-0.655361030338486	2.363408974944
-0.593127717446548	2.36110889461675
-0.546293315632303	2.35311461120411
-0.509344078302378	2.34384887684501
-0.469158080700811	2.33224468217606
-0.42987102616588	2.31968957378207
-0.394049686850143	2.30756781830413
-0.362048705609196	2.29710714512691
-0.331891872688611	2.2889323243125
-0.284914409586809	2.28127609060698
-0.226008528039065	2.27830029577027
-0.180728083160214	2.28103065676853
-0.146657428195134	2.28638293551021
-0.112150350897545	2.29506435789024
-0.0738816907785305	2.30697580579976
-0.0314084674899426	2.32102484614039
0.0242445457094771	2.33982097439209
0.079740927134786	2.35956652146432
0.120517972768034	2.37221524144903
0.151100076750908	2.37895588505396
0.182116671086574	2.38471832271143
0.214308362352798	2.38933373040696
0.249004627522122	2.39136207228238
0.285860577827481	2.39040865692221
0.323334434620426	2.38678168543029
0.359734833214316	2.38081613624722
0.409882168535394	2.3689686344617
0.46617907336038	2.35614351615572
0.505672355562112	2.34963973897361
0.53468864323529	2.34718989978548
0.56432792609094	2.34762729599581
0.593731076591245	2.35099311891929
0.623225396012938	2.3568593540969
0.65617291336666	2.36423292228441
0.692717153473192	2.37343738301344
0.742689481132857	2.39530808080841
0.790583006699041	2.43160839892042
0.816847782498455	2.46005009266191
0.832731218437877	2.48139322685505
0.848116322021349	2.50307479100775
0.87213189169874	2.5383472889018
0.893749929869318	2.57278454228385
0.914367670849087	2.60762033413984
0.94276237370095	2.65755813079307
0.964171122468559	2.69372208250017
0.979552126434044	2.71607740965553
0.994351243210607	2.73465195291508
1.00701946010434	2.75290945462688
1.01635998762323	2.77288590788387
1.02193838634739	2.79399084932788
1.02362635703686	2.81567832027084
1.01909626481884	2.84851485624214
1.00198864984136	2.88953158659132
0.98145462174538	2.92540941876289
0.963577773920007	2.95278797447573
0.944985835418354	2.97485519866506
0.924829217167935	2.99273050891445
0.902117491866885	3.00915240439032
0.878359420673235	3.02401873814265
0.854914669894987	3.03717431874634
0.820182408984019	3.05591331988677
0.780307524772194	3.07927416685833
0.752198445731508	3.098908056952
0.731036928801185	3.11485710205644
0.711923062038992	3.12845807437625
0.695120888435521	3.1400509835201
0.678828341219512	3.15315108245784
0.66168220275181	3.16639430162924
0.642801264852629	3.17572126042732
0.614743603946311	3.18307890090912
0.585153944491662	3.18747412524377
0.561840378876345	3.1885635509205
0.536151010555056	3.18809340633206
0.507101595228363	3.18646896233369
0.472515746645828	3.18316149503122
0.431622522374577	3.17759301744131
0.390150555982625	3.17019383579738
0.353174724032842	3.1613938758234
0.304752215043994	3.14534632354398
0.248606590784279	3.12702401957454
0.205459295786279	3.12061235044945
0.172720003922691	3.11717446458241
0.139632851154826	3.11439390748197
0.106904695945651	3.11353369621543
0.0720746162211254	3.11443894048041
0.0323342186980655	3.11635836414395
-0.00745283802102392	3.11918231343733
-0.0573493666555676	3.12540158488793
-0.118369730890231	3.13673497410243
-0.166342556702493	3.14488123955017
-0.200215855815454	3.14880673706846
-0.231402904349976	3.14995609737955
-0.263434970409881	3.14809103275822
-0.299169457774652	3.14336266189248
-0.336710464008969	3.13658933908738
-0.393910270319996	3.12331023904812
-0.46723254882761	3.10169126391269
-0.511920377510954	3.08897711984525
-0.541551635474984	3.08137296718095
-0.572123852501628	3.07438782463737
-0.603470749043113	3.06939870712701
-0.635179655612524	3.06695644258072
-0.667026347823461	3.06598397119782
-0.698990804287567	3.06603394408856
-0.7475715284711	3.06956228016987
-0.815484783225573	3.08219677521829
-0.86901741906552	3.09559995176892
-0.904530240255029	3.10491803479972
-0.935589875498517	3.11253914580245
-0.963922958937205	3.1180128714997
-0.991715501057698	3.12141063759644
-1.02114342196009	3.12320880655069
-1.05224519754063	3.12337800808789
-1.09888626513091	3.11957699560157
-1.16610430938249	3.10692739044652
-1.21956220611157	3.09165449158485
-1.25512504987458	3.07840230528125
-1.28706826026977	3.06600399310023
-1.31607754483241	3.05491433495717
-1.3441558323035	3.0431048906732
-1.37221123859962	3.03093531916922
-1.39990362604301	3.02153428064876
-1.43811525713932	3.0138175736638
-1.47814807258498	3.00833173859141
-1.50822030309453	3.00463023201261
-1.53963105965369	3.00133448770424
-1.57476335261121	2.9999117363332
-1.61361402102181	3.00129641576579
-1.65048426664797	3.00499842649318
-1.6818645314645	3.01051685622921
-1.71023241815658	3.01771594240942
-1.75131587230204	3.03044674892714
-1.80176186336523	3.04506659763579
-1.84017006306615	3.05386559750505
-1.86911878000322	3.05908094457678
-1.89894497103634	3.06316559363245
-1.93116021423386	3.06616720371393
-1.96639063367968	3.06836680068033
-2.001388393402	3.07063599101706
-2.0328881587512	3.07392103285691
-2.07123602800864	3.08253226554973
-2.10668740636307	3.1037996290924
-2.12727137618353	3.12804963142221
-2.13879687972844	3.14840499837752
-2.14736354197548	3.16959006458337
-2.15308993774369	3.19083735592647
-2.15567892752955	3.21440517662149
-2.15477070948725	3.24339072608784
-2.14796501168826	3.29184514559079
-2.13359175038325	3.3493321462792
-2.12133133122147	3.38408449341509
-2.11306762844042	3.40687043856286
-2.10597449438032	3.42870150311611
-2.10028956543405	3.45002061275528
-2.09645772393031	3.47177515657865
-2.09499153927517	3.49534550082075
-2.09597746822622	3.52150983241387
-2.10160073968867	3.56569774961315
-2.11463981183135	3.62528723662656
-2.12715869005332	3.66870063505029
-2.13697055006679	3.69886607862149
-2.14676777591465	3.72698846973788
-2.15554178442269	3.75291185718691
-2.16165163829095	3.7774285296865
-2.16450919717451	3.80131794039935
-2.16522660563482	3.82526933803506
-2.16283565763059	3.86223742122804
-2.15081729437975	3.91197448532057
-2.13665740819975	3.95391162888262
-2.12159236207814	3.98353812107304
-2.10057714910877	4.00798928787604
-2.07585133398671	4.02838116495312
-2.04953429896154	4.04648721553199
-2.02107072411968	4.06188951057913
-1.97441910241706	4.07874686106959
-1.91807334917071	4.09151304179348
-1.87828070886652	4.10009930420175
-1.84896403995268	4.10760786202379
-1.8188289294568	4.11605423836767
-1.78671956862214	4.12556646934239
-1.75154602057207	4.13637728080577
-1.71541131238741	4.14853889857802
-1.68166157296223	4.16193104541521
-1.63679855600583	4.18166710730294
-1.58530219696893	4.20038656383546
-1.54514759787901	4.20954632505917
-1.51478841586988	4.21486294421398
-1.48452421861458	4.21924720246945
-1.45555164701747	4.22183428436278
-1.42628460347643	4.22231536297474
-1.39141368584075	4.22122340354414
-1.3502010187803	4.21870639788158
-1.29222686148152	4.21109098932798
-1.2292842610623	4.19740892665359
-1.183129524709	4.18781958442275
-1.15337438483885	4.18164189506282
-1.12374793912924	4.17597757885422
-1.08961465561344	4.17065033452162
-1.05325221283094	4.16663051152669
-1.01961579533913	4.16531030618577
-0.968922919443433	4.16827493101474
-0.892347496012778	4.17780732860777
-0.837090319033726	4.18741716885494
-0.80146871070378	4.19387944503549
-0.770492153217725	4.1985904329859
-0.742245417402683	4.20143456130942
-0.714780971482829	4.20252543660978
-0.67279152596026	4.20177061964449
-0.61697899189476	4.19754603375629
-0.564229835313491	4.18741228676086
-0.517764225754235	4.17267418623175
-0.484018239431639	4.15917488970591
-0.45259847997628	4.14502378229454
-0.423216968885774	4.13215819456766
-0.395668783237576	4.12131097484774
-0.370079823336706	4.11165225158833
-0.333449610302839	4.09893828483727
-0.283107622226071	4.08870991699985
-0.244471260023461	4.08487906925113
-0.214426464394818	4.08376019717652
-0.180044024281384	4.08412101966203
-0.142124152038608	4.08590149493487
-0.103437880367201	4.08895669801075
-0.0665134592996646	4.09297615080048
-0.0336292803333791	4.09750425663908
0.0106423596785952	4.10352177084327
0.0716141552670786	4.10670147527956
0.119579874295891	4.10780458834756
0.155198736882944	4.10747189659237
0.191474652220395	4.10490982014265
0.228885648161035	4.0998824922902
0.267776422683408	4.09259197842552
0.306235403155634	4.08428986801394
0.341377861438375	4.07669102495599
0.388085083993158	4.06851139673231
0.442676140658981	4.06547845737841
0.48120155365168	4.06939203714523
0.507920240626969	4.0757783264522
0.533387235335706	4.08539393514582
0.558849965088663	4.09891138887475
0.585784785073455	4.11699759144562
0.613475684488334	4.13907247166657
0.640076355759524	4.16388153584125
0.671532876924914	4.20015881731052
0.693847033988725	4.23653589704644
0.704976090819439	4.26268401421922
0.713064114877131	4.28859162851166
0.719251585517334	4.31434637099256
0.724682506983728	4.34008869561122
0.730459155456478	4.36572381437364
0.73752404576338	4.39126462618537
0.745716143573616	4.41716948352325
0.759056030369863	4.45767061565309
0.78114846088583	4.51547853844106
0.800438374174452	4.55890075599977
0.813524346024455	4.5860967518475
0.826274125168246	4.61174324613602
0.839307121142686	4.63853826129222
0.851295158928846	4.66581130339166
0.860482504437396	4.69211625230853
0.866609332509998	4.71816821052095
0.871455169330135	4.76042669848679
0.874311519675214	4.81691258174671
0.87630912608873	4.85853086561219
0.877804121694209	4.88875725417814
0.879329527078768	4.91889942311219
0.880883297212043	4.94896384360879
0.882462196389622	4.97893261891833
0.884065845638595	5.00884069269476
0.885686375820067	5.03858336238213
0.887935627695603	5.07916877787849
0.890208253402358	5.11947292854672
0.891870199732364	5.14856746939274
0.893534358334799	5.17742663485453
0.895198024960569	5.20604214540266
0.896858501681006	5.23440545371194
0.898514150639071	5.26252571771714
0.900160383803475	5.29036188810776
0.901791855545736	5.31786060111657
0.904207673961381	5.35849380669894
0.907160717899577	5.40818477770632
0.909268316233284	5.44379466163707
0.910763039162346	5.46919065610304
0.912223945182141	5.49417579420251
0.91364749588244	5.51872738349173
0.915027976741889	5.54278455379284
0.916364012989492	5.56636134120023
0.917652574232873	5.58944353821599
0.919489484018921	5.62310378248051
0.921608324983083	5.66346407215259
0.923025274788553	5.69178427835731
0.923976314492766	5.71164515431651
0.924859356167009	5.73092072856518
0.925669527196768	5.74956019806018
0.926402421778822	5.7675168566738
0.927055832415802	5.78479480860335
0.927626006370962	5.80135849675305
0.92827053784086	5.82300338809508
0.928744965588652	5.8432763692051
0.928978140280928	5.85713008492105
0.929113179594787	5.87019412076073
0.929147122332843	5.88246242558872
0.92907676410447	5.89391928075895
0.928898607972194	5.90455831968252
0.928609428710447	5.91434819865987
0.928206427355105	5.92326276953522
0.927381111527393	5.93497163934732
0.925961471065475	5.94672360124665
0.92463452290212	5.95324145968264
0.923512474876788	5.95683277037755
0.922254019509115	5.95943786822247
0.920856254970723	5.96103750687862
0.919317238529695	5.96161370741564
0.916732864608391	5.96052151726568
0.912759236092317	5.95531908685208
0.908466259403028	5.94644213638404
0.904952129532854	5.93739295588305
0.902196790960956	5.9294312439916
0.899274316551917	5.92030108678312
0.896175977292542	5.90996804537405
0.892901449287034	5.89842363458227
0.887648058747327	5.87878162281889
0.880495160168963	5.85024149725741
0.874822851540508	5.82642720912619
0.870462283661862	5.80753135313476
0.865907577840944	5.78732113606538
0.861149910537872	5.76575452260753
0.856228595778793	5.74282135584135
0.851910255320466	5.71849089803535
0.849606573476131	5.69278926557673
0.850744057067637	5.66574765144351
0.859644596300983	5.62346480828751
0.875416294910836	5.57241966178253
0.887149977879274	5.53844228237087
0.895208919959193	5.51596214913845
0.902433681660244	5.49537598136614
0.908455920843173	5.47591723882761
0.912994401300636	5.4553367810916
0.916058209562909	5.4319996420399
0.918599901724962	5.40704804378311
0.922631259476678	5.3686413502021
0.920288111795578	5.3104580308319
0.912253839386065	5.26340684441485
0.905263596811342	5.23242042516504
0.897960818533972	5.20453251214409
0.890698239687314	5.17909859572155
0.88390010359682	5.15500015905654
0.878012480355911	5.13090361011491
0.873514920446831	5.10595917038281
0.870499845379419	5.06944881432123
0.872075906317537	5.02998298740529
0.876540923464857	4.99959096789644
0.883862303320945	4.9676844250387
0.893905571848522	4.93411246666312
0.905479702887946	4.90037141782297
0.916605375862534	4.86915276312826
0.926211809724467	4.84157081139886
0.939102439952075	4.80295616249225
0.952318014690042	4.7537128645482
0.95781757182105	4.71636569338438
0.960949852735062	4.68870403604127
0.964052122034187	4.66000408090737
0.966174412470775	4.62826200869841
0.966425180738859	4.59262465680342
0.964774281064295	4.55683112071472
0.961377692138364	4.52506798050607
0.956355645162187	4.49689233407708
0.946203824560815	4.45537390265792
0.934302284319275	4.40485845675456
0.929237030556446	4.36994219658168
0.926977917327893	4.34325537109523
0.92632825435274	4.31481625515498
0.928240171669306	4.28473758777081
0.93320207784223	4.25313246570501
0.941193053506773	4.22009770686256
0.9514600988569	4.18664942619648
0.965110825392534	4.14530858828971
0.974964698892967	4.11162398301226
0.980321197043733	4.08829791483134
0.984533467854083	4.06415535068861
0.987460735979479	4.03957719567191
0.98913033679949	4.01500707771778
0.990205411319009	3.99016321767295
0.991219567146586	3.9646321518182
0.99126848584068	3.93769816481651
0.986727553916084	3.89333759265369
0.972816939327086	3.8381508866678
0.957634062743077	3.80206978338629
0.944062842131043	3.77737138847582
0.928753020849265	3.75425123816939
0.912247180572964	3.73354243630997
0.894567685009172	3.71539178755093
0.875189131734764	3.69924541889202
0.85390467175261	3.68459693093053
0.819507220561104	3.66459446474844
0.775803067999637	3.64135432432336
0.746100562424499	3.62515838117199
0.726140977566241	3.6152968244348
0.707567946680818	3.60835534742311
0.689993176772045	3.60388860634909
0.672809342304184	3.60038585267975
0.655265432701479	3.59700475797244
0.636468205654933	3.59394870031498
0.607657151280732	3.59054167575661
0.576238307621467	3.58762304094599
0.551711800970391	3.58618620537155
0.524727002321575	3.58653215568599
0.494892933741988	3.58953692696865
0.463496990724523	3.59547502489093
0.431989221068009	3.60424339176353
0.402063033695788	3.61402202566295
0.375318223194508	3.62255234917717
0.34018716328954	3.63283839614826
0.297840868833116	3.64539966344554
0.264622985626003	3.65246638899483
0.239206207460199	3.65527182882926
0.213852106367032	3.65599273988616
0.188198726688078	3.65461013803967
0.159013032581225	3.65122394616558
0.123649652765869	3.64591141503022
0.0846746537038507	3.63849856861426
0.0286371786438187	3.6233208825024
-0.0292627828202408	3.60350533444568
-0.0640898821660008	3.59249519355659
-0.0889458495895381	3.58618733762974
-0.1145408527664	3.58117206722923
-0.140757485843291	3.57745587897101
-0.167435417700157	3.57505432921291
-0.208028730425029	3.57395778297775
-0.263178801518515	3.57782770030771
-0.310360459400051	3.58536237332761
-0.34303482905134	3.59234874168653
-0.383528427765749	3.6041469841754
-0.418502946841302	3.61727835539847
-0.443980493067945	3.62730913721636
-0.467944017335515	3.63628239670756
-0.490202687701927	3.64349245437387
-0.526065741912393	3.6521006624587
-0.580921364254512	3.65910582369361
-0.626808623865719	3.65954629466265
-0.661426001936866	3.65653361943265
-0.695824203060593	3.65043853652085
-0.729098264578081	3.64183986139443
-0.760419590989768	3.63148726425782
-0.78923841147271	3.62004963146402
-0.815071684754204	3.60817816472465
-0.849358034043438	3.58960987608969
-0.892237119771215	3.56178455934681
-0.923576967572953	3.53852205177116
-0.945120611166673	3.52106856541063
-0.966505326541427	3.50347405792927
-0.988568871339168	3.48600903296718
-1.010453485704	3.46961691052613
-1.0307171482198	3.45544743317731
-1.05728927152627	3.4374050235575
-1.08552889057346	3.41354614805211
-1.10123636605841	3.39280056030691
-1.10961892193903	3.37573910641185
-1.11635143911469	3.3571336020103
-1.12192385339681	3.33681864383048
-1.12576195556551	3.31440214054043
-1.12724023735881	3.28941763148136
-1.12615077557753	3.26156971594041
-1.11979219929927	3.21455696827913
-1.10779346674522	3.15631635598119
-1.09957625564691	3.12029218884732
-1.09447236276853	3.09597347373053
-1.0904399295571	3.07169451663493
-1.08791580320156	3.04632544561286
-1.08714120174116	3.01912208514771
-1.08758948804749	2.99099584865289
-1.08865167592249	2.96313728217769
-1.09390201261141	2.91955897323453
-1.11339567355819	2.85542870763952
-1.13136082771049	2.81097638071719
-1.14364632366918	2.78342252562827
-1.15559674294438	2.75768979755993
-1.16732181488648	2.73233527498804
-1.17822343572743	2.70769586291168


==> figures/m120_floorplan/m120_floorplan-9.tsv <==
-3.353	8.65
-3.353	8.57

